A Preconditioned Multiple Shooting Shadowing Algorithm for the Sensitivity Analysis of Chaotic Systems

We propose a preconditioner that can accelerate the rate of convergence of the Multiple Shooting Shadowing (MSS) method. This recently proposed method can be used to compute derivatives of time-averaged objectives (also known as sensitivities) to system parameter(s) for chaotic systems. We propose a block diagonal preconditioner, which is based on a partial singular value decomposition of the MSS constraint matrix. The preconditioner can be computed using matrix-vector products only (i.e. it is matrix-free) and is fully parallelised in the time domain. Two chaotic systems are considered, the Lorenz system and the 1D Kuramoto Sivashinsky equation. Combination of the preconditioner with a regularisation method leads to tight bracketing of the eigenvalues to a narrow range. This combination results in a significant reduction in the number of iterations, and renders the convergence rate almost independent of the number of degrees of freedom of the system, and the length of the trajectory that is used to compute the time-averaged objective. This can potentially allow the method to be used for large chaotic systems (such as turbulent flows) and optimal control applications. The singular value decomposition of the constraint matrix can also be used to quantify the effect of the system condition on the accuracy of the sensitivities. In fact, neglecting the singular modes affected by noise, we recover the correct values of sensitivity that match closely with those obtained with finite differences for the Kuramoto Sivashinsky equation in the light turbulent regime.

==> Eigenvalues_validation/dT0.25.csv <==
Rho,Maxeig,Mineig,CN,No.It
30,74.50854385,0.016524157,4509.067776,100
40,92.18372501,0.02836331,3250.104625,84
50,198.0565379,0.013245047,14953.25293,108
60,314.1758076,0.00611472,51380.24433,127
70,723.5698405,0.001414138,511668.4797,182
80,789.3189952,0.00093151,847354.2906,191
90,1274.350648,0.000106848,11926761.83,272
100,73.6999666,6.86E-06,10743435.36,345


==> Eigenvalues_validation/dT0.5.csv <==
Rho,Maxeig,Mineig,CN,No.It
30,521.3051378,0.08044592,6480.19362,56
40,7679.073314,0.100216326,76624.97377,52
50,2729.585794,0.054985371,49642.03618,61
60,2246.070376,0.023266867,96535.14457,79
70,2452.726596,0.007792408,314758.4741,109
80,3936.720482,0.004465329,881619.3983,113
90,5420.51904,0.003587872,1510789.544,145
100,88.83085399,2.72E-05,3268097.48,199


==> Eigenvalues_validation/dT1.csv <==
Rho,Maxeig,Mineig,CN,No.It
30,4054.709847,0.347353023,11673.167,37
40,2658.970816,0.459979097,5780.634021,39
50,6548.266846,0.19017196,34433.39824,48
60,12107.82385,0.077377483,156477.3553,56
70,11402.11426,0.040151129,283979.9196,64
80,17905.5388,0.018209921,983284.8066,65
90,224720.7453,0.005822282,38596680.3,80
100,288.980035,7.31505E-05,3950487.624,103


==> KS_Tikhonov/res.csv <==
no.,no_pc_100,no_pc_200,no_pc_500,pc_100,pc_200,pc_500
0,384.252734,534.4191542,801.0246979,34.64204644,49.10359994,77.36646448
1,247.7231469,347.4744978,633.4838687,13.90744018,21.61078521,34.72135574
2,183.7397722,267.7201192,487.3220365,7.750452896,10.74295336,17.27501261
3,139.0850214,197.2096612,381.837818,5.109933288,7.497715046,13.5423382
4,110.848152,153.3162135,281.1695577,2.478727761,4.120334389,9.677921029
5,72.76370691,114.4981556,237.6525209,1.771487477,2.73906177,5.814221298
6,57.93525437,96.87598432,189.6583367,1.297255541,2.155117705,4.200927454
7,48.18421535,80.0649028,163.4532493,1.020587945,1.664142671,3.29449007
8,40.14294966,70.63908933,139.6593641,0.833177284,1.386483615,2.519609715
9,36.30215599,61.25755603,128.1721915,0.646282203,1.146747999,2.047186671
10,31.82682217,56.51035441,115.2512886,0.500009705,0.942940132,1.661469958
11,26.32532576,51.76876488,105.2674096,0.383518303,0.795657494,1.351111937
12,24.37431245,45.62196203,94.69497474,0.306091505,0.66471426,1.115889506
13,22.57102411,40.75202771,87.03823149,0.244141367,0.548665538,0.929505001
14,21.12372347,37.25007763,79.57270273,0.180657916,0.452741429,0.771534032
15,19.80709444,34.35555821,73.39912174,0.132502608,0.36281192,0.642975918
16,18.42920267,31.45214644,68.96633469,0.105204134,0.282206544,0.523023503
17,17.18278426,29.46986433,64.55051036,0.083690071,0.227261022,0.413422083
18,16.17783088,27.1531202,60.44287662,0.06818224,0.179619926,0.333428179
19,15.50216041,25.7405991,57.62939594,0.051823355,0.14111343,0.271315752
20,14.72927514,24.3657631,54.48589946,0.039223408,0.110044544,0.221446677
21,13.98630268,23.22339671,51.73197945,0.028739527,0.08415265,0.178315558
22,13.02476367,21.89031889,49.34886517,0.021545977,0.066561566,0.141514581
23,12.34356155,20.97934512,46.79456306,0.016970862,0.052541717,0.114250027
24,11.73215261,20.26774502,44.66730822,0.012440652,0.040077839,0.092096987
25,11.01364093,19.352077,42.499131,0.00919286,0.030908097,0.072525247
26,10.23070569,18.7249416,40.38245222,0.006725453,0.023466197,0.058586485
27,9.514145518,17.96611742,39.02895266,0.00504612,0.018047278,0.046831952
28,9.069222662,17.19368822,37.44274112,0.003913162,0.013829652,0.037477793
29,8.559513382,16.4143395,36.05443398,0.00284106,0.010366832,0.029593221
30,7.908829923,15.60531239,34.77954545,0.002148397,0.007793551,0.023359278
31,7.205571146,14.83964478,33.49645732,0.001664224,0.005945478,0.018310669
32,6.501469466,13.95785315,32.41991505,0.001284847,0.004442107,0.01451451
33,5.946276773,13.23698827,31.50367661,0.000958344,0.003342708,0.011759575
34,5.382294524,12.60752593,30.34159892,0.000709078,0.002429801,0.00942567
35,4.819645676,11.98692654,29.27150146,0.000542455,0.001820913,0.007666514
36,4.300291634,11.35364961,28.64942863,0.000419069,0.001399176,0.006170541
37,4.097690083,10.73938676,27.75803635,,0.001102735,0.004889621
38,3.951491138,10.00192082,26.70953962,,0.000868504,0.003828092
39,3.773064241,9.163746149,25.80174501,,0.000662122,0.002996711
40,3.574042145,8.520360193,24.96075242,,0.00051551,0.002343358
41,3.312986348,8.036290959,24.09986569,,,0.001845016
42,3.103592453,7.456902006,23.3312754,,,0.001454104
43,2.991620413,6.95252404,22.58078145,,,0.00115348
44,2.87515739,6.538667769,21.72335881,,,0.000914135
45,2.759361946,6.262162797,21.05323709,,,
46,2.638125659,6.012321465,20.20352791,,,
47,2.540526967,5.734353033,19.60838985,,,
48,2.465380394,5.454531471,18.84053217,,,
49,2.365853523,5.157049578,18.01163537,,,
50,2.249744605,4.88619002,17.24123728,,,
51,2.181088846,4.663790162,16.56773031,,,
52,2.132504842,4.453979747,15.87629357,,,
53,2.086689195,4.300552337,15.09793342,,,
54,2.041309741,4.173695227,14.47333237,,,
55,1.989647766,4.048511692,13.77751018,,,
56,1.947049966,3.938445785,13.19173378,,,
57,1.907377917,3.831106478,12.63366779,,,
58,1.859270476,3.735151722,12.03559705,,,
59,1.80386601,3.633529428,11.56702776,,,
60,1.762123915,3.534213153,11.11377455,,,
61,1.702641252,3.456466809,10.72185844,,,
62,1.663785901,3.387754116,10.32118474,,,
63,1.626466503,3.309761979,9.998537508,,,
64,1.588770173,3.243490972,9.674521303,,,
65,1.5523354,3.180468262,9.33072019,,,
66,1.525602661,3.126304538,8.94905135,,,
67,1.499313549,3.074192818,8.6734015,,,
68,1.475708417,3.023993119,8.375889145,,,
69,1.454333631,2.976453228,8.095338421,,,
70,1.431176386,2.936461566,7.843142383,,,
71,1.400309706,2.89082932,7.553685322,,,
72,1.363297105,2.85189458,7.279888819,,,
73,1.3277085,2.818707735,7.030693499,,,
74,1.305189179,2.784074398,6.842401556,,,
75,1.28152198,2.748303996,6.684489468,,,
76,1.255829251,2.710694144,6.514395466,,,
77,1.237569862,2.677558438,6.34581894,,,
78,1.221675291,2.64644411,6.18393493,,,
79,1.203199321,2.616979455,6.036621209,,,
80,1.17877736,2.589398174,5.906897764,,,
81,1.160120452,2.560699105,5.751868992,,,
82,1.14511607,2.532525231,5.618282345,,,
83,1.126647095,2.505055792,5.496829085,,,
84,1.096770897,2.480901286,5.384313286,,,
85,1.084207822,2.458110149,5.278465686,,,
86,1.069281679,2.432376596,5.190966658,,,
87,1.047971809,2.406233955,5.109212209,,,
88,1.039836798,2.379917694,5.036162078,,,
89,1.028715941,2.358692511,4.969411747,,,
90,1.012764556,2.335711267,4.898579024,,,
91,0.998330048,2.30924826,4.822045627,,,
92,0.984841447,2.284552144,4.744257272,,,
93,0.973154908,2.261783711,4.666075694,,,
94,0.961564217,2.241289642,4.593663657,,,
95,0.952848933,2.221027485,4.514997641,,,
96,0.944508177,2.200671917,4.442395145,,,
97,0.932097059,2.180048118,4.383925261,,,
98,0.922729754,2.160148913,4.315969203,,,
99,0.917553544,2.141993845,4.24918627,,,
100,0.911447914,2.120684231,4.183463862,,,
101,0.900918689,2.094635244,4.128251158,,,
102,0.895233617,2.078086538,4.064389403,,,
103,0.890974691,2.061596802,4.014328825,,,
104,0.882725763,2.044718126,3.965563804,,,
105,0.878005265,2.027739848,3.91819799,,,
106,0.87226514,2.012378226,3.877593077,,,
107,0.867695537,1.998132568,3.832339327,,,
108,0.860918787,1.984235193,3.785987672,,,
109,0.85502144,1.966486478,3.735831427,,,
110,0.850957768,1.946646092,3.689683669,,,
111,0.842349916,1.933459315,3.645403692,,,
112,0.836850913,1.920851577,3.609842569,,,
113,0.830000366,1.904737116,3.573662667,,,
114,0.821130316,1.890618726,3.540229023,,,
115,0.815480754,1.878518758,3.50585983,,,
116,0.811845862,1.865231873,3.470430075,,,
117,0.808077721,1.850620732,3.437024779,,,
118,0.80190698,1.839903522,3.409486391,,,
119,0.795517232,1.8284741,3.381243002,,,
120,0.78880411,1.81738397,3.348370466,,,
121,0.783572376,1.807927803,3.317585561,,,
122,0.779935624,1.796637931,3.28983355,,,
123,0.773088444,1.784263001,3.266908815,,,
124,0.76845988,1.770740478,3.242463591,,,
125,0.762920965,1.761225668,3.218348268,,,
126,0.757223751,1.751644416,3.192637813,,,
127,0.75309763,1.741138582,3.169471569,,,
128,0.747575684,1.731535594,3.139861455,,,
129,0.741836169,1.720067447,3.112135484,,,
130,0.738443696,1.711486667,3.089718194,,,
131,0.733892834,1.699746041,3.066740182,,,
132,0.728314621,1.688501318,3.044121695,,,
133,0.722209826,1.677884716,3.020154158,,,
134,0.71069814,1.669331853,2.996115872,,,
135,0.696832829,1.658197673,2.973657959,,,
136,0.693674971,1.647427927,2.953627805,,,
137,0.688338576,1.637865383,2.935995941,,,
138,0.678342153,1.628788622,2.924450674,,,
139,0.667477173,1.616951158,2.906263948,,,
140,0.663500033,1.605761346,2.88641623,,,
141,0.645782771,1.598455107,2.866395598,,,
142,0.63110227,1.590883531,2.843647059,,,
143,0.615742669,1.579706817,2.824090601,,,
144,0.604270412,1.568835231,2.807841484,,,
145,0.592995497,1.560051758,2.788208882,,,
146,0.583347548,1.551955076,2.768567712,,,
147,0.574989807,1.542586479,2.752055149,,,
148,0.568768545,1.534207431,2.738304736,,,
149,0.560176599,1.527102889,2.723423416,,,
150,0.554416071,1.519711792,2.707363562,,,
151,0.547345743,1.510426009,2.693255113,,,
152,0.538088545,1.50193114,2.679030711,,,
153,0.529682732,1.496459564,2.664170795,,,
154,0.523533435,1.489580918,2.64946456,,,
155,0.512709708,1.481811724,2.63624788,,,
156,0.506410828,1.472465673,2.622572859,,,
157,0.498786064,1.467099133,2.608336024,,,
158,0.494664995,1.460318482,2.59453611,,,
159,0.487847133,1.453525233,2.581339161,,,
160,0.479537064,1.447400154,2.567953682,,,
161,0.472948842,1.441970575,2.556179787,,,
162,0.467699093,1.435086267,2.545103274,,,
163,0.463159898,1.427219708,2.533518016,,,
164,0.453331546,1.41937762,2.520372565,,,
165,0.447226407,1.41324161,2.506696264,,,
166,0.439934248,1.403586725,2.494736699,,,
167,0.43326482,1.397050422,2.483950889,,,
168,0.427489383,1.391425145,2.471142176,,,
169,0.420213767,1.385214774,2.459483088,,,
170,0.412188502,1.376867938,2.448554185,,,
171,0.404190952,1.370071978,2.43670423,,,
172,0.395196532,1.362697238,2.425659921,,,
173,0.386972875,1.355069885,2.415349086,,,
174,0.378232657,1.345628407,2.404754867,,,
175,0.36869867,1.338478805,2.393335076,,,
176,0.362489695,1.332128984,2.383609998,,,
177,0.352937527,1.326610155,2.37335859,,,
178,0.342649109,1.317562781,2.360786258,,,
179,0.334811349,1.310539597,2.350535496,,,
180,0.324787484,1.303771593,2.34067327,,,
181,0.313687194,1.291390486,2.330848321,,,
182,0.303289842,1.283263725,2.32104148,,,
183,0.295620882,1.277909444,2.310295399,,,
184,0.287027493,1.268677146,2.299565391,,,
185,0.27946529,1.259906571,2.290443018,,,
186,0.271170028,1.250906156,2.283310065,,,
187,0.263515681,1.245420965,2.275602186,,,
188,0.257484219,1.238909042,2.266267816,,,
189,0.252133768,1.231560137,2.25819012,,,
190,0.246611852,1.225700489,2.249790961,,,
191,0.240085114,1.218234702,2.240790834,,,
192,0.235595829,1.210076348,2.230420914,,,
193,0.230890802,1.201993054,2.220282011,,,
194,0.226578402,1.196178689,2.212052161,,,
195,0.222639353,1.189755303,2.204148222,,,
196,0.217847665,1.181588129,2.196910379,,,
197,0.21307291,1.176018382,2.188840577,,,
198,0.208764716,1.168531836,2.179764389,,,
199,0.204381591,1.161294897,2.171053475,,,
200,0.199561025,1.155982927,2.1630865,,,
201,0.194389749,1.150035736,2.1553856,,,
202,0.189291357,1.142930388,2.146939368,,,
203,0.185388857,1.136924484,2.138754858,,,
204,0.181698852,1.130129612,2.131289067,,,
205,0.177818132,1.123038028,2.12421369,,,
206,0.174461743,1.117767044,2.117063929,,,
207,0.171024666,1.11054832,2.109507732,,,
208,0.168132557,1.10227938,2.100718689,,,
209,0.16509067,1.097233287,2.092303818,,,
210,0.162490273,1.089720009,2.083511361,,,
211,0.158891182,1.082954733,2.076190751,,,
212,0.155053989,1.078824517,2.069753669,,,
213,0.151187345,1.073408808,2.062378038,,,
214,0.14760373,1.06653191,2.054069282,,,
215,0.144254385,1.059844954,2.046571369,,,
216,0.141325041,1.054574565,2.038966935,,,
217,0.138664268,1.047657401,2.031325837,,,
218,0.135975258,1.04191385,2.023943139,,,
219,0.133699073,1.037487646,2.016065499,,,
220,0.131467299,1.033346675,2.009665799,,,
221,0.129445874,1.027138923,2.00280233,,,
222,0.127346802,1.02302007,1.994300627,,,
223,0.124923674,1.018254074,1.987612672,,,
224,0.122480166,1.014205841,1.980691679,,,
225,0.120477672,1.009454676,1.973138847,,,
226,0.118442912,1.005688958,1.965631866,,,
227,0.116392741,1.000034334,1.958722768,,,
228,0.113821292,0.994929784,1.952130125,,,
229,0.11100243,0.991902022,1.945733901,,,
230,0.108403621,0.987971306,1.939817627,,,
231,0.105976613,0.981319934,1.93221837,,,
232,0.103220173,0.976903491,1.923312229,,,
233,0.100712649,0.972428007,1.916373519,,,
234,0.098470998,0.967207612,1.90991807,,,
235,0.095735955,0.962345927,1.903536864,,,
236,0.093070789,0.958254578,1.896852687,,,
237,0.0911354,0.953989956,1.890434324,,,
238,0.089545192,0.948390682,1.884151724,,,
239,0.087602092,0.944507668,1.876794139,,,
240,0.085452718,0.936621231,1.870042689,,,
241,0.083655788,0.932549911,1.863428812,,,
242,0.082097579,0.929560253,1.856727039,,,
243,0.0804945,0.921049946,1.850318526,,,
244,0.07852585,0.915224748,1.843757868,,,
245,0.076779738,0.911822551,1.837078778,,,
246,0.075507675,0.905398941,1.831694207,,,
247,0.074303513,0.901290075,1.825689809,,,
248,0.073183583,0.897815915,1.819846917,,,
249,0.071912461,0.890773164,1.814334253,,,
250,0.070708101,0.885958435,1.808280718,,,
251,0.069410045,0.882932549,1.802095704,,,
252,0.068091002,0.876720224,1.795552317,,,
253,0.066850305,0.874238005,1.789467265,,,
254,0.065716011,0.868831554,1.784339861,,,
255,0.064329911,0.862681717,1.777668877,,,
256,0.062959692,0.860277015,1.771203698,,,
257,0.061699744,0.854436586,1.765496545,,,
258,0.060526242,0.850555407,1.760419222,,,
259,0.059534036,0.845946007,1.754788219,,,
260,0.058543,0.838601883,1.748134899,,,
261,0.057308941,0.836112662,1.741469451,,,
262,0.056227957,0.831584058,1.735819131,,,
263,0.055219509,0.827300873,1.729419966,,,
264,0.054195675,0.823550278,1.722308713,,,
265,0.053254474,0.819216337,1.71649159,,,
266,0.052262539,0.81732285,1.710908327,,,
267,0.05134476,0.812421066,1.704758835,,,
268,0.050440139,0.80967304,1.699328891,,,
269,0.049524622,0.806882802,1.692940355,,,
270,0.048577675,0.800689526,1.686590125,,,
271,0.04771764,0.799296688,1.679980919,,,
272,0.046769494,0.794463969,1.674231323,,,
273,0.045723887,0.787040985,1.668170966,,,
274,0.044696801,0.785490082,1.662465169,,,
275,0.04368624,0.779213586,1.656716386,,,
276,0.042609842,0.772141549,1.650651363,,,
277,0.041445105,0.770719968,1.644318578,,,
278,0.04052107,0.7639028,1.638069978,,,
279,0.039635791,0.756585125,1.632657331,,,
280,0.038693692,0.754908827,1.62786022,,,
281,0.037752726,0.748043342,1.622838314,,,
282,0.036713484,0.740138019,1.617683274,,,
283,0.035762919,0.734351398,1.612991851,,,
284,0.034928246,0.726654284,1.607523966,,,
285,0.033903771,0.722133896,1.60174011,,,
286,0.032703695,0.715865093,1.596046641,,,
287,0.031897448,0.710083456,1.590546995,,,
288,0.031146236,0.704432155,1.58591905,,,
289,0.030385093,0.698804538,1.581134151,,,
290,0.029823504,0.69235575,1.576632374,,,
291,0.029369684,0.687935714,1.572037693,,,
292,0.029016669,0.681452259,1.566857228,,,
293,0.028623943,0.676124812,1.561857615,,,
294,0.028179475,0.670563274,1.556861919,,,
295,0.027807044,0.66620549,1.552322388,,,
296,0.027424548,0.66017034,1.547663122,,,
297,0.027001042,0.654552326,1.5416027,,,
298,0.026641365,0.648574611,1.536273866,,,
299,0.026258441,0.642331252,1.532080359,,,
300,0.025844102,0.636996156,1.527776682,,,
301,0.025558129,0.630189622,1.523700912,,,
302,0.025198392,0.624043187,1.518562025,,,
303,0.024772162,0.619942493,1.51288821,,,
304,0.024401937,0.61395001,1.507957163,,,
305,0.024064268,0.60924308,1.502852208,,,
306,0.023684199,0.604474123,1.497497178,,,
307,0.023301277,0.599792125,1.492652119,,,
308,0.022936307,0.594316306,1.488769561,,,
309,0.022547753,0.590165772,1.484128101,,,
310,0.022189723,0.586903859,1.479204903,,,
311,0.021697797,0.582915098,1.473458969,,,
312,0.02106037,0.578644397,1.467789902,,,
313,0.020556072,0.576197693,1.462377874,,,
314,0.020003929,0.573435682,1.457228735,,,
315,0.019383812,0.570028483,1.451945736,,,
316,0.018753917,0.566803993,1.446533973,,,
317,0.018049775,0.563854588,1.441101794,,,
318,0.017225185,0.561140263,1.436427538,,,
319,0.016499735,0.557880685,1.431191314,,,
320,0.015831712,0.554208128,1.426598466,,,
321,0.015042459,0.5511702,1.422125458,,,
322,0.014524914,0.54726271,1.417510407,,,
323,0.013939762,0.543971623,1.412822529,,,
324,0.013475367,0.540441833,1.408057733,,,
325,0.012986115,0.536845037,1.403962432,,,
326,0.012569685,0.53326128,1.399577392,,,
327,0.012088007,0.529262898,1.394402877,,,
328,0.011528395,0.526051858,1.389706305,,,
329,0.010980486,0.522388927,1.385285448,,,
330,0.010521777,0.519424942,1.380078844,,,
331,0.010075268,0.51565851,1.37607093,,,
332,0.009638857,0.511978667,1.37141415,,,
333,0.009163608,0.507962569,1.367219612,,,
334,0.008619821,0.504814623,1.36248561,,,
335,0.00821986,0.502416196,1.357178943,,,
336,0.007911727,0.49948921,1.35258245,,,
337,0.007565685,0.496719038,1.348479495,,,
338,0.007263568,0.49397212,1.343822751,,,
339,0.007100706,0.490705548,1.340075159,,,
340,0.006926347,0.487764385,1.334853406,,,
341,0.006730301,0.485081712,1.329291876,,,
342,0.006539834,0.482371887,1.32448199,,,
343,0.006352537,0.479867203,1.320118755,,,
344,0.006178993,0.47719139,1.31574186,,,
345,0.00605066,0.474749829,1.311608743,,,
346,0.005940891,0.471671712,1.307891916,,,
347,0.00581357,0.468846646,1.303202686,,,
348,0.005685722,0.466024482,1.298328627,,,
349,0.005522185,0.463477362,1.294394858,,,
350,0.005392595,0.46034971,1.290235794,,,
351,0.005233332,0.457759398,1.286296412,,,
352,0.005120804,0.454841459,1.282577681,,,
353,0.005041664,0.452093413,1.27875472,,,
354,0.004936562,0.449363051,1.274325709,,,
355,0.004860608,0.445967718,1.270487211,,,
356,0.004792837,0.442833931,1.266320342,,,
357,0.004706908,0.438439689,1.261941383,,,
358,0.0046422,0.435603373,1.258291976,,,
359,0.004596914,0.432256253,1.255079174,,,
360,0.004532443,0.429060127,1.251322447,,,
361,0.004484801,0.426218765,1.24758905,,,
362,0.004440159,0.423561633,1.243950503,,,
363,0.004377997,0.420141605,1.240662206,,,
364,0.004338691,0.417659093,1.236814303,,,
365,0.004279599,0.414798774,1.233401377,,,
366,0.004221318,0.412158548,1.229838509,,,
367,0.004179327,0.409066962,1.226638018,,,
368,0.004119969,0.406087796,1.223257647,,,
369,0.00401967,0.402755616,1.220324564,,,
370,0.003963268,0.399463451,1.216804536,,,
371,0.003900049,0.396168467,1.21358814,,,
372,,0.393398083,1.210756013,,,
373,,0.390526343,1.208104934,,,
374,,0.387435371,1.20471947,,,
375,,0.384667458,1.201799542,,,
376,,0.38198568,1.198984614,,,
377,,0.379728188,1.196079393,,,
378,,0.377604051,1.192916854,,,
379,,0.375514748,1.189801867,,,
380,,0.373269936,1.187207369,,,
381,,0.371331311,1.184673666,,,
382,,0.369194849,1.181974047,,,
383,,0.367321383,1.178990146,,,
384,,0.365511136,1.176224173,,,
385,,0.363639576,1.17376741,,,
386,,0.361611863,1.171131669,,,
387,,0.359669566,1.168306344,,,
388,,0.357872478,1.165291016,,,
389,,0.355969935,1.162251868,,,
390,,0.354062609,1.159099505,,,
391,,0.352216676,1.155601189,,,
392,,0.350463734,1.152977285,,,
393,,0.34864645,1.150548992,,,
394,,0.346662463,1.14775148,,,
395,,0.344272826,1.1449234,,,
396,,0.341950746,1.142064003,,,
397,,0.340067006,1.139354767,,,
398,,0.338492811,1.136202003,,,
399,,0.336750307,1.133197871,,,
400,,0.335050147,1.130518673,,,
401,,0.333668075,1.127939006,,,
402,,0.332129933,1.125138682,,,
403,,0.330464628,1.122092951,,,
404,,0.328668101,1.119756605,,,
405,,0.326754672,1.117245653,,,
406,,0.32499292,1.114866273,,,
407,,0.322977452,1.112883258,,,
408,,0.321157512,1.110484602,,,
409,,0.319318569,1.107704669,,,
410,,0.317518498,1.10511954,,,
411,,0.315348409,1.103021354,,,
412,,0.313088494,1.100324642,,,
413,,0.310954518,1.097957127,,,
414,,0.308517183,1.095389333,,,
415,,0.306069835,1.093127516,,,
416,,0.303379185,1.090462741,,,
417,,0.30066551,1.088027135,,,
418,,0.298236315,1.085743687,,,
419,,0.295524675,1.083164794,,,
420,,0.29265544,1.080684916,,,
421,,0.290114768,1.078107969,,,
422,,0.287530497,1.075594024,,,
423,,0.285186805,1.0732243,,,
424,,0.282769909,1.07095385,,,
425,,0.280298547,1.068623717,,,
426,,0.277849036,1.0664635,,,
427,,0.275244476,1.063786019,,,
428,,0.273043347,1.061397842,,,
429,,0.271057558,1.059276165,,,
430,,0.269137169,1.056878398,,,
431,,0.267163938,1.05448244,,,
432,,0.26487471,1.05233373,,,
433,,0.262772355,1.050154529,,,
434,,0.260828208,1.047651959,,,
435,,0.258858655,1.045300442,,,
436,,0.256864612,1.0432376,,,
437,,0.254860732,1.041045377,,,
438,,0.252546268,1.039266608,,,
439,,0.250492976,1.037220616,,,
440,,0.24819004,1.035284963,,,
441,,0.245893514,1.033159387,,,
442,,0.244050902,1.031159321,,,
443,,0.241460808,1.028741741,,,
444,,0.238376504,1.027016149,,,
445,,0.235459859,1.025192879,,,
446,,0.232603184,1.022763722,,,
447,,0.229418105,1.02074212,,,
448,,0.22654167,1.018845761,,,
449,,0.223983213,1.016697962,,,
450,,0.221475436,1.014916311,,,
451,,0.219152972,1.012972008,,,
452,,0.216889223,1.010900617,,,
453,,0.214968776,1.009106994,,,
454,,0.212868341,1.007439458,,,
455,,0.210552167,1.005671019,,,
456,,0.208462271,1.003684905,,,
457,,0.206584642,1.002126959,,,
458,,0.20466953,1.000191874,,,
459,,0.202794919,0.998561195,,,
460,,0.201123932,0.996846932,,,
461,,0.199491922,0.995339929,,,
462,,0.197630596,0.993415399,,,
463,,0.195653672,0.991837318,,,
464,,0.193765636,0.990315637,,,
465,,0.191804798,0.988591685,,,
466,,0.189934952,0.986814835,,,
467,,0.188274367,0.985424741,,,
468,,0.186749203,0.983871522,,,
469,,0.185306792,0.982332909,,,
470,,0.183814728,0.981012982,,,
471,,0.182024974,0.979298769,,,
472,,0.180385213,0.978000966,,,
473,,0.178693873,0.976619986,,,
474,,0.177118182,0.975540817,,,
475,,0.175770512,0.974095709,,,
476,,0.174312334,0.97279653,,,
477,,0.172928903,0.97149048,,,
478,,0.171611205,0.970076778,,,
479,,0.17017286,0.968829228,,,
480,,0.168587368,0.96755144,,,
481,,0.167129403,0.966422941,,,
482,,0.165789381,0.965065136,,,
483,,0.164285603,0.963747878,,,
484,,0.162739893,0.962470593,,,
485,,0.161220739,0.961187821,,,
486,,0.159772248,0.960041846,,,
487,,0.158137955,0.958833722,,,
488,,0.156446843,0.95749038,,,
489,,0.154990571,0.956113553,,,
490,,0.15361994,0.954755682,,,
491,,0.15247188,0.953526004,,,
492,,0.151373599,0.952277563,,,
493,,0.150098353,0.951062156,,,
494,,0.148776185,0.949796647,,,
495,,0.14751675,0.94843337,,,
496,,0.14627483,0.947268332,,,
497,,0.144951987,0.945825298,,,
498,,0.143592886,0.944328305,,,
499,,0.142136567,0.943225638,,,
500,,0.140569271,0.941987124,,,
501,,0.139157809,0.940419773,,,
502,,0.137897381,0.939032229,,,
503,,0.136728989,0.937702225,,,
504,,0.135540952,0.936502529,,,
505,,0.134468869,0.93509755,,,
506,,0.133534487,0.933988461,,,
507,,0.132500133,0.932631973,,,
508,,0.131396434,0.931490446,,,
509,,0.130369051,0.930155232,,,
510,,0.129333607,0.928879375,,,
511,,0.128349196,0.927538964,,,
512,,0.127477402,0.926243994,,,
513,,0.126573305,0.925177335,,,
514,,0.125683959,0.924076827,,,
515,,0.124865159,0.92289026,,,
516,,0.124183484,0.921780022,,,
517,,0.123459005,0.920640275,,,
518,,0.12274189,0.919443801,,,
519,,0.122107444,0.918440856,,,
520,,0.121377914,0.917488749,,,
521,,0.120512786,0.916376838,,,
522,,0.119711713,0.915332385,,,
523,,0.118827855,0.914392882,,,
524,,0.117918649,0.913271711,,,
525,,0.117138779,0.912123433,,,
526,,0.116360503,0.911194328,,,
527,,0.115630182,0.910280529,,,
528,,0.115002531,0.909456703,,,
529,,0.114294101,0.908016692,,,
530,,0.113496112,0.907028212,,,
531,,0.112716478,0.906201057,,,
532,,0.11201929,0.905245445,,,
533,,0.111240275,0.904103656,,,
534,,0.11029016,0.902982083,,,
535,,0.109280514,0.901877551,,,
536,,0.10837616,0.900608722,,,
537,,0.107507298,0.899721942,,,
538,,0.106732277,0.89863097,,,
539,,0.106097089,0.89752498,,,
540,,0.105507394,0.896444235,,,
541,,0.105045397,0.895537555,,,
542,,0.104536731,0.894242674,,,
543,,0.10390916,0.892870917,,,
544,,0.103381324,0.891879698,,,
545,,0.102924863,0.890851679,,,
546,,0.10250984,0.889903546,,,
547,,0.102150566,0.88888667,,,
548,,0.101761734,0.887856635,,,
549,,0.101292265,0.886653539,,,
550,,0.100861194,0.885438077,,,
551,,0.100510216,0.884635838,,,
552,,0.100140821,0.883422783,,,
553,,0.099719755,0.88244696,,,
554,,0.099246717,0.881177576,,,
555,,0.098697982,0.880115137,,,
556,,0.098083361,0.879011101,,,
557,,0.097582412,0.878234882,,,
558,,0.097129973,0.877332488,,,
559,,0.096620962,0.876248576,,,
560,,0.096133718,0.87541686,,,
561,,0.095711945,0.874180396,,,
562,,0.095280746,0.873311257,,,
563,,0.094764647,0.872232056,,,
564,,0.094151772,0.87124662,,,
565,,0.09345303,0.870339546,,,
566,,0.09285233,0.869302678,,,
567,,0.092263312,0.86833854,,,
568,,0.091715332,0.867396307,,,
569,,0.091248989,0.866662164,,,
570,,0.090828317,0.865530437,,,
571,,0.090428248,0.864716832,,,
572,,0.089989606,0.863970962,,,
573,,0.089563518,0.86288206,,,
574,,0.08910045,0.862010212,,,
575,,0.088602061,0.861345761,,,
576,,0.088026579,0.860286022,,,
577,,0.08735542,0.85947276,,,
578,,0.08663962,0.858597906,,,
579,,0.085970007,0.857621478,,,
580,,0.085340904,0.856719004,,,
581,,0.084704661,0.855932553,,,
582,,0.084126526,0.854998984,,,
583,,0.083639334,0.854360783,,,
584,,0.083169928,0.853394573,,,
585,,0.082766397,0.85267931,,,
586,,0.082353181,0.851507634,,,
587,,0.081828799,0.850930524,,,
588,,0.081348768,0.850104146,,,
589,,0.080884213,0.849223971,,,
590,,0.080377348,0.848507507,,,
591,,0.079773707,0.847597953,,,
592,,0.079064976,0.846747181,,,
593,,0.078384353,0.845991472,,,
594,,0.077570848,0.845241592,,,
595,,0.076880875,0.844313714,,,
596,,0.076204166,0.843477658,,,
597,,0.075537355,0.842758076,,,
598,,0.074828815,0.841854424,,,
599,,0.07412743,0.841159883,,,
600,,0.07347817,0.840245007,,,
601,,0.072718746,0.839404379,,,
602,,0.071959425,0.838442914,,,
603,,0.07139041,0.837730378,,,
604,,0.070804591,0.837117283,,,
605,,0.07021394,0.836175945,,,
606,,0.069654165,0.835527279,,,
607,,0.069127803,0.834767524,,,
608,,0.06860278,0.833851093,,,
609,,0.067990199,0.833231511,,,
610,,0.067556435,0.832588748,,,
611,,0.067113282,0.831546862,,,
612,,0.066584438,0.831018831,,,
613,,0.066093342,0.830252378,,,
614,,0.065613195,0.829645027,,,
615,,0.065014984,0.828986954,,,
616,,0.06449899,0.828200618,,,
617,,0.064061537,0.827572281,,,
618,,0.063528776,0.826850767,,,
619,,0.062921438,0.826237382,,,
620,,0.062421277,0.825531911,,,
621,,0.061905989,0.824746536,,,
622,,0.061443036,0.824135675,,,
623,,0.060798624,0.823440728,,,
624,,0.060029304,0.822629532,,,
625,,0.059335019,0.82203821,,,
626,,0.05873074,0.821118068,,,
627,,0.058151842,0.8205677,,,
628,,0.057531476,0.819678801,,,
629,,0.056698546,0.819030581,,,
630,,0.056001947,0.818377503,,,
631,,0.055437305,0.817547413,,,
632,,0.054758935,0.817008665,,,
633,,0.054007651,0.816265778,,,
634,,0.053371448,0.815610211,,,
635,,0.052812162,0.814901527,,,
636,,0.05221788,0.813771793,,,
637,,0.051719517,0.813244055,,,
638,,0.051208673,0.81266918,,,
639,,0.050510624,0.811824109,,,
640,,0.04992,0.811157672,,,
641,,0.04927613,0.810548928,,,
642,,0.048606352,0.809900251,,,
643,,0.048087171,0.809253189,,,
644,,0.047541366,0.808538822,,,
645,,0.046958693,0.807814805,,,
646,,0.046389324,0.807310368,,,
647,,0.045836784,0.806597381,,,
648,,0.045303401,0.806004766,,,
649,,0.04466427,0.805317221,,,
650,,0.044027374,0.804744679,,,
651,,0.043529735,0.803962854,,,
652,,0.042923858,0.803402987,,,
653,,0.042353846,0.802797446,,,
654,,0.041868619,0.802237914,,,
655,,0.0414641,0.801561969,,,
656,,0.041066751,0.800801277,,,
657,,0.040720104,0.799872567,,,
658,,0.040398463,0.799371622,,,
659,,0.040107523,0.798815788,,,
660,,0.039817757,0.797924932,,,
661,,0.039457319,0.797279862,,,
662,,0.039070726,0.796757818,,,
663,,0.038771806,0.796179309,,,
664,,0.038516588,0.795150527,,,
665,,0.038244345,0.794578957,,,
666,,0.037924561,0.793741456,,,
667,,0.037610296,0.793175311,,,
668,,0.037238828,0.792406994,,,
669,,0.036905105,0.791713958,,,
670,,0.036587963,0.791102334,,,
671,,0.03624464,0.790508994,,,
672,,0.035940535,0.789929114,,,
673,,0.035655633,0.789090859,,,
674,,0.03532707,0.78855013,,,
675,,0.035027617,0.787746159,,,
676,,0.034758455,0.786757069,,,
677,,0.034482758,0.78627107,,,
678,,0.034154773,0.785601656,,,
679,,0.033879865,0.784695982,,,
680,,0.033667885,0.783852776,,,
681,,0.033461834,0.783320032,,,
682,,0.033224662,0.782588292,,,
683,,0.033018983,0.781718272,,,
684,,0.032820869,0.781083632,,,
685,,0.032614274,0.78042373,,,
686,,0.032466667,0.779552259,,,
687,,0.032331099,0.778632188,,,
688,,0.032168242,0.777799667,,,
689,,0.03200728,0.776985396,,,
690,,0.031850646,0.776138472,,,
691,,0.031668029,0.775381036,,,
692,,0.031405167,0.774607718,,,
693,,0.031086143,0.77383852,,,
694,,0.030766105,0.77301587,,,
695,,0.030471807,0.772385565,,,
696,,0.030191636,0.77157078,,,
697,,0.02987897,0.770940412,,,
698,,0.029598526,0.770256547,,,
699,,0.029318763,0.769583005,,,
700,,0.029087556,0.769014764,,,
701,,0.028836362,0.768372121,,,
702,,0.028537279,0.767801185,,,
703,,0.028237516,0.767219918,,,
704,,0.027887878,0.766672786,,,
705,,0.027450403,0.766066289,,,
706,,0.026962575,0.765438826,,,
707,,0.026556095,0.764872668,,,
708,,0.026141379,0.764292795,,,
709,,0.025781307,0.763787761,,,
710,,0.025424139,0.763170786,,,
711,,0.025066615,0.762587962,,,
712,,0.024698433,0.762075148,,,
713,,0.024260492,0.761485108,,,
714,,0.023921071,0.760807811,,,
715,,0.02359318,0.760357981,,,
716,,0.023319318,0.759807805,,,
717,,0.02302617,0.759232583,,,
718,,0.022691079,0.758753628,,,
719,,0.022418901,0.758244783,,,
720,,0.022075092,0.757767039,,,
721,,0.021710044,0.757366977,,,
722,,0.021368247,0.756909994,,,
723,,0.020981092,0.756429509,,,
724,,0.020682754,0.755932588,,,
725,,0.020422684,0.755555415,,,
726,,0.020052351,0.755175419,,,
727,,0.019772188,0.754705393,,,
728,,0.019544481,0.754345404,,,
729,,0.019233327,0.753982698,,,
730,,0.018960535,0.753649221,,,
731,,0.01870216,0.753287049,,,
732,,0.018466791,0.75301931,,,
733,,0.018265048,0.75266675,,,
734,,0.018054645,0.752357085,,,
735,,0.017817428,0.751959246,,,
736,,0.017671507,0.751600694,,,
737,,0.017544252,0.751195806,,,
738,,0.017403937,0.75082689,,,
739,,0.017273569,0.75046646,,,
740,,0.017165894,0.750150784,,,
741,,0.017036117,0.749850536,,,
742,,0.016917218,0.749564288,,,
743,,0.016802865,0.749298881,,,
744,,0.016648094,0.74900691,,,
745,,0.016528627,0.7487669,,,
746,,0.016408022,0.748531534,,,
747,,0.016269501,0.748274554,,,
748,,0.016126644,0.748020105,,,
749,,0.016040668,0.747757755,,,
750,,0.015897159,0.747528914,,,
751,,0.01575806,0.747294859,,,
752,,0.015645482,0.747062072,,,
753,,0.015517508,0.746880414,,,
754,,0.015423411,0.746705717,,,
755,,0.015320001,0.746541218,,,
756,,0.015213149,0.746362724,,,
757,,0.015160171,0.746209109,,,
758,,0.015081644,0.746056522,,,
759,,0.014960676,0.745919412,,,
760,,0.014886461,0.745773217,,,
761,,0.014824762,0.745644494,,,
762,,0.014711849,0.74551404,,,
763,,0.014647906,0.745396438,,,
764,,0.014591041,0.745271245,,,
765,,0.014516764,0.74516233,,,
766,,0.014447858,0.74506304,,,
767,,0.014328375,0.744969749,,,
768,,0.014233987,0.74488069,,,
769,,0.014160989,0.74480565,,,
770,,0.014033288,0.744731854,,,
771,,0.013908935,0.744649436,,,
772,,0.013837487,0.744585939,,,
773,,0.013732158,0.744528187,,,
774,,0.013624245,0.74446851,,,
775,,0.013531285,0.744411211,,,
776,,0.013426031,0.744372621,,,
777,,0.013342409,0.744334035,,,
778,,0.013253946,0.744295576,,,
779,,0.013117114,0.744265691,,,
780,,0.013026269,0.744235356,,,
781,,0.012940513,0.744207941,,,
782,,0.012834576,0.744187617,,,
783,,0.012747902,0.744167233,,,
784,,0.012653751,0.744145366,,,
785,,0.012538934,0.744127084,,,
786,,0.012468103,0.744113119,,,
787,,0.012368379,0.744099822,,,
788,,0.012260557,0.744086704,,,
789,,0.012201614,0.744075714,,,
790,,0.012112744,0.744066753,,,
791,,0.012054917,0.74406029,,,
792,,0.012013047,0.744054379,,,
793,,0.01195331,0.744049434,,,
794,,0.011911081,0.74404641,,,
795,,0.011850399,0.74404399,,,
796,,0.011770062,0.744042492,,,
797,,0.011738018,0.744041697,,,
798,,0.011695301,0.744041378,,,
799,,0.011627855,0.744041267,,,
800,,0.011586194,0.744041261,,,
801,,0.01153974,0.744041227,,,
802,,0.011493703,0.744041012,,,
803,,0.01145142,0.74404053,,,
804,,0.011365068,0.744039387,,,
805,,0.011319794,0.744037999,,,
806,,0.011266965,0.744035475,,,
807,,0.011167994,0.74403206,,,
808,,0.011130106,0.744027097,,,
809,,0.011087382,0.744020227,,,
810,,0.011010182,0.744012762,,,
811,,0.010966987,0.744003062,,,
812,,0.010937872,0.743993048,,,
813,,0.010859795,0.743981274,,,
814,,0.010791691,0.743967881,,,
815,,0.01076445,0.743951682,,,
816,,0.010698359,0.74393483,,,
817,,0.010652314,0.743916034,,,
818,,0.010622496,0.743897145,,,
819,,0.010561744,0.743878085,,,
820,,0.010515567,0.743854267,,,
821,,0.010477799,0.743825856,,,
822,,0.010402179,0.743796178,,,
823,,0.010360095,0.743762653,,,
824,,0.010327318,0.743726547,,,
825,,0.01026516,0.743685395,,,
826,,0.010237805,0.743643346,,,
827,,0.010211137,0.743597624,,,
828,,0.010140067,0.74354683,,,
829,,0.010109081,0.743496327,,,
830,,0.010091562,0.74344174,,,
831,,0.010023749,0.743378326,,,
832,,0.009978795,0.743320453,,,
833,,0.009948976,0.743248768,,,
834,,0.009848767,0.743181457,,,
835,,0.009780069,0.743107953,,,
836,,0.009744025,0.743043585,,,
837,,0.009637521,0.742969025,,,
838,,0.009570306,0.742901183,,,
839,,0.009527155,0.742835409,,,
840,,0.009421708,0.742760787,,,
841,,0.009349603,0.74268239,,,
842,,0.009322167,0.74259635,,,
843,,0.009254499,0.742504651,,,
844,,0.009191017,0.742410858,,,
845,,0.009159087,0.742302297,,,
846,,0.009062234,0.742188091,,,
847,,0.009020539,0.742077319,,,
848,,0.008981207,0.74196135,,,
849,,0.008860182,0.741835482,,,
850,,0.008819128,0.741718064,,,
851,,0.008789072,0.741588995,,,
852,,0.008710788,0.741449827,,,
853,,0.008675002,0.741300427,,,
854,,0.008652762,0.741136554,,,
855,,0.008563352,0.740978487,,,
856,,0.008528116,0.740818346,,,
857,,0.008493517,0.740661358,,,
858,,0.008406862,0.740494244,,,
859,,0.0083824,0.740298317,,,
860,,0.008341729,0.740133117,,,
861,,0.008242481,0.739963995,,,
862,,0.008209423,0.739776675,,,
863,,0.00817187,0.739585392,,,
864,,0.008060085,0.739363931,,,
865,,0.00803139,0.739122576,,,
866,,0.007985365,0.738876871,,,
867,,0.007900996,0.738641536,,,
868,,0.007873008,0.738414444,,,
869,,0.007746828,0.738164872,,,
870,,0.007624104,0.737913509,,,
871,,0.00758316,0.737679145,,,
872,,0.007463048,0.737409977,,,
873,,0.00740907,0.737153036,,,
874,,0.007359674,0.736928255,,,
875,,0.007191552,0.736657368,,,
876,,0.007139575,0.736380588,,,
877,,0.00708713,0.736133036,,,
878,,0.006914344,0.73588318,,,
879,,0.006861937,0.735655385,,,
880,,0.006794407,0.735424596,,,
881,,0.0066443,0.735179419,,,
882,,0.006607766,0.734914269,,,
883,,0.006512417,0.734650517,,,
884,,0.006312555,0.734411223,,,
885,,0.006279038,0.734164421,,,
886,,0.006226349,0.733928192,,,
887,,0.006105375,0.733668644,,,
888,,0.006079804,0.733405219,,,
889,,0.006012966,0.733130351,,,
890,,0.005900456,0.732839865,,,
891,,0.005870791,0.732565978,,,
892,,0.00574927,0.732308961,,,
893,,0.005705671,0.732070615,,,
894,,0.005664979,0.731807934,,,
895,,0.005539539,0.731535344,,,
896,,0.00550888,0.731267859,,,
897,,0.005454634,0.730991895,,,
898,,,0.730741803,,,
899,,,0.730476062,,,
900,,,0.730205492,,,
901,,,0.729941784,,,
902,,,0.729673779,,,
903,,,0.729381617,,,
904,,,0.72911173,,,
905,,,0.728850235,,,
906,,,0.728583644,,,
907,,,0.728303021,,,
908,,,0.72802567,,,
909,,,0.727752422,,,
910,,,0.727519509,,,
911,,,0.727269965,,,
912,,,0.727016361,,,
913,,,0.726771054,,,
914,,,0.726531102,,,
915,,,0.726275447,,,
916,,,0.726039305,,,
917,,,0.72579286,,,
918,,,0.725552949,,,
919,,,0.725319438,,,
920,,,0.725070733,,,
921,,,0.724831358,,,
922,,,0.724590564,,,
923,,,0.724352771,,,
924,,,0.724079605,,,
925,,,0.723842089,,,
926,,,0.723576148,,,
927,,,0.723331082,,,
928,,,0.723059768,,,
929,,,0.722820898,,,
930,,,0.722549848,,,
931,,,0.722323659,,,
932,,,0.72209826,,,
933,,,0.721876038,,,
934,,,0.721671219,,,
935,,,0.721444564,,,
936,,,0.721206561,,,
937,,,0.720971643,,,
938,,,0.720747304,,,
939,,,0.720509083,,,
940,,,0.720282888,,,
941,,,0.720065121,,,
942,,,0.719835197,,,
943,,,0.719602995,,,
944,,,0.719390465,,,
945,,,0.7191981,,,
946,,,0.718980078,,,
947,,,0.718751192,,,
948,,,0.718551659,,,
949,,,0.71834307,,,
950,,,0.718147384,,,
951,,,0.717940069,,,
952,,,0.717760338,,,
953,,,0.71757627,,,
954,,,0.717393999,,,
955,,,0.717208842,,,
956,,,0.717021728,,,
957,,,0.716815789,,,
958,,,0.716623808,,,
959,,,0.716434308,,,
960,,,0.716230019,,,
961,,,0.716044261,,,
962,,,0.715869566,,,
963,,,0.715678671,,,
964,,,0.715499062,,,
965,,,0.715318893,,,
966,,,0.715127889,,,
967,,,0.714939139,,,
968,,,0.714750941,,,
969,,,0.714554827,,,
970,,,0.714372769,,,
971,,,0.714174574,,,
972,,,0.713980885,,,
973,,,0.713801032,,,
974,,,0.713628058,,,
975,,,0.713457636,,,
976,,,0.713275971,,,
977,,,0.713099558,,,
978,,,0.712942819,,,
979,,,0.712793662,,,
980,,,0.712645534,,,
981,,,0.71250026,,,
982,,,0.712360434,,,
983,,,0.712236676,,,
984,,,0.712108062,,,
985,,,0.711977712,,,
986,,,0.711852436,,,
987,,,0.711737728,,,
988,,,0.711624265,,,
989,,,0.711516777,,,
990,,,0.711402928,,,
991,,,0.711286751,,,
992,,,0.711181402,,,
993,,,0.711074832,,,
994,,,0.71097715,,,
995,,,0.710883354,,,
996,,,0.71078822,,,
997,,,0.710698315,,,
998,,,0.710604873,,,
999,,,0.710517834,,,
1000,,,0.710441157,,,
1001,,,0.710353207,,,
1002,,,0.710266604,,,
1003,,,0.710172326,,,
1004,,,0.710078867,,,
1005,,,0.709966423,,,
1006,,,0.70985287,,,
1007,,,0.70975136,,,
1008,,,0.709662593,,,
1009,,,0.709574356,,,
1010,,,0.709490342,,,
1011,,,0.709412532,,,
1012,,,0.709338668,,,
1013,,,0.709267134,,,
1014,,,0.709198547,,,
1015,,,0.709134253,,,
1016,,,0.709070667,,,
1017,,,0.709009566,,,
1018,,,0.708950257,,,
1019,,,0.708892352,,,
1020,,,0.708838033,,,
1021,,,0.708779335,,,
1022,,,0.70872183,,,
1023,,,0.708663087,,,
1024,,,0.70859795,,,
1025,,,0.708542407,,,
1026,,,0.708495353,,,
1027,,,0.708452529,,,
1028,,,0.708404641,,,
1029,,,0.708352502,,,
1030,,,0.708304326,,,
1031,,,0.708263001,,,
1032,,,0.708225265,,,
1033,,,0.708191123,,,
1034,,,0.708155542,,,
1035,,,0.708118483,,,
1036,,,0.708085001,,,
1037,,,0.708051704,,,
1038,,,0.708022869,,,
1039,,,0.707991436,,,
1040,,,0.707960301,,,
1041,,,0.70792888,,,
1042,,,0.707903789,,,
1043,,,0.707880261,,,
1044,,,0.707857645,,,
1045,,,0.707836846,,,
1046,,,0.70781803,,,
1047,,,0.707800866,,,
1048,,,0.70778538,,,
1049,,,0.707769444,,,
1050,,,0.707756217,,,
1051,,,0.707744834,,,
1052,,,0.707735226,,,
1053,,,0.707726412,,,
1054,,,0.707718536,,,
1055,,,0.707711612,,,
1056,,,0.707706044,,,
1057,,,0.707701818,,,
1058,,,0.707698686,,,
1059,,,0.70769636,,,
1060,,,0.707694651,,,
1061,,,0.707693289,,,
1062,,,0.707692438,,,
1063,,,0.707691834,,,
1064,,,0.707691499,,,
1065,,,0.707691327,,,
1066,,,0.70769128,,,
1067,,,0.70769128,,,
1068,,,0.707691234,,,
1069,,,0.707691093,,,
1070,,,0.707690788,,,
1071,,,0.707690238,,,
1072,,,0.707689371,,,
1073,,,0.707688138,,,
1074,,,0.707686457,,,
1075,,,0.707684272,,,
1076,,,0.707681438,,,
1077,,,0.707677694,,,
1078,,,0.707672925,,,
1079,,,0.707667938,,,
1080,,,0.707662197,,,
1081,,,0.707655794,,,
1082,,,0.70764825,,,
1083,,,0.707639983,,,
1084,,,0.7076304,,,
1085,,,0.707618288,,,
1086,,,0.707606229,,,
1087,,,0.707593117,,,
1088,,,0.70757877,,,
1089,,,0.70756119,,,
1090,,,0.707540229,,,
1091,,,0.707518565,,,
1092,,,0.707496368,,,
1093,,,0.707469526,,,
1094,,,0.707438536,,,
1095,,,0.70740414,,,
1096,,,0.707367106,,,
1097,,,0.707322114,,,
1098,,,0.707279402,,,
1099,,,0.707230706,,,
1100,,,0.707178726,,,
1101,,,0.707119607,,,
1102,,,0.707057572,,,
1103,,,0.706995368,,,
1104,,,0.706937663,,,
1105,,,0.706870112,,,
1106,,,0.706801083,,,
1107,,,0.706735033,,,
1108,,,0.706654783,,,
1109,,,0.706567529,,,
1110,,,0.706476292,,,
1111,,,0.706389499,,,
1112,,,0.706303669,,,
1113,,,0.706220122,,,
1114,,,0.706122167,,,
1115,,,0.706016058,,,
1116,,,0.705901131,,,
1117,,,0.705779797,,,
1118,,,0.705656637,,,
1119,,,0.705533414,,,
1120,,,0.705396192,,,
1121,,,0.705245416,,,
1122,,,0.705098893,,,
1123,,,0.704943918,,,
1124,,,0.704775723,,,
1125,,,0.704579463,,,
1126,,,0.704365479,,,
1127,,,0.704124592,,,
1128,,,0.703900748,,,
1129,,,0.703681024,,,
1130,,,0.703450681,,,
1131,,,0.703190658,,,
1132,,,0.702931491,,,
1133,,,0.702647654,,,
1134,,,0.702370173,,,
1135,,,0.702101335,,,
1136,,,0.701851736,,,
1137,,,0.701572739,,,
1138,,,0.701277694,,,
1139,,,0.700975788,,,
1140,,,0.700635788,,,
1141,,,0.700268062,,,
1142,,,0.69991651,,,
1143,,,0.699547251,,,
1144,,,0.699175173,,,
1145,,,0.698802128,,,
1146,,,0.698413485,,,
1147,,,0.698030566,,,
1148,,,0.697615595,,,
1149,,,0.697198543,,,
1150,,,0.696771092,,,
1151,,,0.696347555,,,
1152,,,0.695904324,,,
1153,,,0.695471346,,,
1154,,,0.695032837,,,
1155,,,0.694571958,,,
1156,,,0.694118234,,,
1157,,,0.693700474,,,
1158,,,0.693270174,,,
1159,,,0.692805229,,,
1160,,,0.692341259,,,
1161,,,0.691853565,,,
1162,,,0.691357814,,,
1163,,,0.690896177,,,
1164,,,0.690446666,,,
1165,,,0.689967995,,,
1166,,,0.689470566,,,
1167,,,0.688966676,,,
1168,,,0.688429717,,,
1169,,,0.687851421,,,
1170,,,0.68730493,,,
1171,,,0.686783548,,,
1172,,,0.686249214,,,
1173,,,0.685684555,,,
1174,,,0.685145001,,,
1175,,,0.684648651,,,
1176,,,0.684183664,,,
1177,,,0.683702928,,,
1178,,,0.683208754,,,
1179,,,0.682732063,,,
1180,,,0.682270084,,,
1181,,,0.681828585,,,
1182,,,0.681385633,,,
1183,,,0.680900998,,,
1184,,,0.680459119,,,
1185,,,0.680044123,,,
1186,,,0.679635144,,,
1187,,,0.67918899,,,
1188,,,0.678780669,,,
1189,,,0.678412717,,,
1190,,,0.67804465,,,
1191,,,0.677701031,,,
1192,,,0.677368225,,,
1193,,,0.677063571,,,
1194,,,0.67675405,,,
1195,,,0.676460347,,,
1196,,,0.676162492,,,
1197,,,0.675871916,,,
1198,,,0.675574196,,,
1199,,,0.67523267,,,
1200,,,0.674903005,,,
1201,,,0.674575751,,,
1202,,,0.674270805,,,
1203,,,0.673964911,,,
1204,,,0.673622243,,,
1205,,,0.673292682,,,
1206,,,0.672962353,,,
1207,,,0.67264033,,,
1208,,,0.672356051,,,
1209,,,0.672050669,,,
1210,,,0.671728176,,,
1211,,,0.671427378,,,
1212,,,0.671092489,,,
1213,,,0.670764298,,,
1214,,,0.670503492,,,
1215,,,0.67022973,,,
1216,,,0.669944677,,,
1217,,,0.669670567,,,
1218,,,0.669386799,,,
1219,,,0.669089383,,,
1220,,,0.668805594,,,
1221,,,0.668529223,,,
1222,,,0.668266138,,,
1223,,,0.668015416,,,
1224,,,0.667739629,,,
1225,,,0.667460626,,,
1226,,,0.667202507,,,
1227,,,0.666931215,,,
1228,,,0.666670193,,,
1229,,,0.666445808,,,
1230,,,0.66622836,,,
1231,,,0.666011617,,,
1232,,,0.665779899,,,
1233,,,0.665561106,,,
1234,,,0.665359196,,,
1235,,,0.665173158,,,
1236,,,0.665007014,,,
1237,,,0.664841758,,,
1238,,,0.664668629,,,
1239,,,0.664506797,,,
1240,,,0.664343613,,,
1241,,,0.664180439,,,
1242,,,0.664024575,,,
1243,,,0.663867759,,,
1244,,,0.66370805,,,
1245,,,0.66356523,,,
1246,,,0.663421191,,,
1247,,,0.663267506,,,
1248,,,0.663133096,,,
1249,,,0.662998451,,,
1250,,,0.662877805,,,
1251,,,0.66276507,,,
1252,,,0.662657788,,,
1253,,,0.662558587,,,
1254,,,0.662450555,,,
1255,,,0.662331463,,,
1256,,,0.662218868,,,
1257,,,0.662113179,,,
1258,,,0.66200421,,,
1259,,,0.661900359,,,
1260,,,0.661785733,,,
1261,,,0.661654697,,,
1262,,,0.661520682,,,
1263,,,0.661403769,,,
1264,,,0.661288862,,,
1265,,,0.661161643,,,
1266,,,0.661034986,,,
1267,,,0.660918219,,,
1268,,,0.660800809,,,
1269,,,0.660685778,,,
1270,,,0.660572734,,,
1271,,,0.660457738,,,
1272,,,0.660342006,,,
1273,,,0.660217722,,,
1274,,,0.660093893,,,
1275,,,0.659991319,,,
1276,,,0.659889912,,,
1277,,,0.659778691,,,
1278,,,0.659668631,,,
1279,,,0.659569871,,,
1280,,,0.65946437,,,
1281,,,0.659341707,,,
1282,,,0.659215099,,,
1283,,,0.659082655,,,
1284,,,0.65894678,,,
1285,,,0.658809067,,,
1286,,,0.658668816,,,
1287,,,0.658532023,,,
1288,,,0.658383908,,,
1289,,,0.658224472,,,
1290,,,0.658062116,,,
1291,,,0.657894444,,,
1292,,,0.657717597,,,
1293,,,0.657536099,,,
1294,,,0.657359794,,,
1295,,,0.657178234,,,
1296,,,0.656988909,,,
1297,,,0.656799287,,,
1298,,,0.656609915,,,
1299,,,0.65641648,,,
1300,,,0.656230532,,,
1301,,,0.656078758,,,
1302,,,0.655938857,,,
1303,,,0.65579461,,,
1304,,,0.655656774,,,
1305,,,0.655536188,,,
1306,,,0.655417324,,,
1307,,,0.655299612,,,
1308,,,0.655179709,,,
1309,,,0.65505172,,,
1310,,,0.654924982,,,
1311,,,0.654805142,,,
1312,,,0.654684148,,,
1313,,,0.654562978,,,
1314,,,0.654437958,,,
1315,,,0.654303219,,,
1316,,,0.654181639,,,
1317,,,0.654053056,,,
1318,,,0.653914874,,,
1319,,,0.653795303,,,
1320,,,0.65367749,,,
1321,,,0.653560257,,,
1322,,,0.653457508,,,
1323,,,0.653365173,,,
1324,,,0.653269212,,,
1325,,,0.653173511,,,
1326,,,0.653085456,,,
1327,,,0.6529917,,,
1328,,,0.652890474,,,
1329,,,0.652782843,,,
1330,,,0.652671956,,,
1331,,,0.652563286,,,
1332,,,0.652449293,,,
1333,,,0.652339052,,,
1334,,,0.65223155,,,
1335,,,0.652120473,,,
1336,,,0.652003183,,,
1337,,,0.651886566,,,
1338,,,0.65178347,,,
1339,,,0.651672827,,,
1340,,,0.65156926,,,
1341,,,0.651458947,,,
1342,,,0.65132258,,,
1343,,,0.651197758,,,
1344,,,0.651084167,,,
1345,,,0.650962369,,,
1346,,,0.65084109,,,
1347,,,0.65072494,,,
1348,,,0.650602094,,,
1349,,,0.650482562,,,
1350,,,0.650375722,,,
1351,,,0.650267107,,,
1352,,,0.650153094,,,
1353,,,0.650033976,,,
1354,,,0.649913398,,,
1355,,,0.649784934,,,
1356,,,0.649666886,,,
1357,,,0.649548335,,,
1358,,,0.649414372,,,
1359,,,0.649279894,,,
1360,,,0.649124421,,,
1361,,,0.648973377,,,
1362,,,0.648833894,,,
1363,,,0.648689339,,,
1364,,,0.648568708,,,
1365,,,0.648454226,,,
1366,,,0.648311924,,,
1367,,,0.64815889,,,
1368,,,0.648015671,,,
1369,,,0.647867397,,,
1370,,,0.647710079,,,
1371,,,0.647549712,,,
1372,,,0.647388687,,,
1373,,,0.647220535,,,
1374,,,0.647054219,,,
1375,,,0.646881966,,,
1376,,,0.646697721,,,
1377,,,0.646501133,,,
1378,,,0.646293157,,,
1379,,,0.646098429,,,
1380,,,0.645920622,,,
1381,,,0.645748969,,,
1382,,,0.645555819,,,
1383,,,0.645374283,,,
1384,,,0.645230735,,,
1385,,,0.645078599,,,
1386,,,0.644911019,,,
1387,,,0.644748242,,,
1388,,,0.644598215,,,
1389,,,0.644462577,,,
1390,,,0.644299444,,,
1391,,,0.644128798,,,
1392,,,0.64398084,,,
1393,,,0.643823994,,,
1394,,,0.643640412,,,
1395,,,0.643449414,,,
1396,,,0.643257957,,,
1397,,,0.643066503,,,
1398,,,0.642876244,,,
1399,,,0.642697681,,,
1400,,,0.642515008,,,
1401,,,0.642315938,,,
1402,,,0.642112723,,,
1403,,,0.641901332,,,
1404,,,0.641675293,,,
1405,,,0.641461713,,,
1406,,,0.641260491,,,
1407,,,0.641071449,,,
1408,,,0.640884451,,,
1409,,,0.640677983,,,
1410,,,0.64046224,,,
1411,,,0.640257519,,,
1412,,,0.640039672,,,
1413,,,0.639824303,,,
1414,,,0.639603537,,,
1415,,,0.639381127,,,
1416,,,0.639161614,,,
1417,,,0.638933845,,,
1418,,,0.638698254,,,
1419,,,0.638471682,,,
1420,,,0.63824774,,,
1421,,,0.638036115,,,
1422,,,0.637812509,,,
1423,,,0.637589935,,,
1424,,,0.637375823,,,
1425,,,0.637184739,,,
1426,,,0.636987876,,,
1427,,,0.63679738,,,
1428,,,0.636621001,,,
1429,,,0.636437109,,,
1430,,,0.636234961,,,
1431,,,0.636057995,,,
1432,,,0.635873872,,,
1433,,,0.635673279,,,
1434,,,0.635493157,,,
1435,,,0.635306307,,,
1436,,,0.635089718,,,
1437,,,0.634888597,,,
1438,,,0.634683676,,,
1439,,,0.634484093,,,
1440,,,0.63428232,,,
1441,,,0.63404374,,,
1442,,,0.633798349,,,
1443,,,0.633566843,,,
1444,,,0.633360838,,,
1445,,,0.633134296,,,
1446,,,0.632908765,,,
1447,,,0.632685021,,,
1448,,,0.632466725,,,
1449,,,0.632234071,,,
1450,,,0.631985453,,,
1451,,,0.631726863,,,
1452,,,0.631448911,,,
1453,,,0.631209499,,,
1454,,,0.630974593,,,
1455,,,0.630750738,,,
1456,,,0.630543526,,,
1457,,,0.630323577,,,
1458,,,0.630083522,,,
1459,,,0.629842138,,,
1460,,,0.62960693,,,
1461,,,0.629381128,,,
1462,,,0.629115974,,,
1463,,,0.628870934,,,
1464,,,0.628652914,,,
1465,,,0.628418367,,,
1466,,,0.628206098,,,
1467,,,0.627993122,,,
1468,,,0.627763858,,,
1469,,,0.62754794,,,
1470,,,0.627340227,,,
1471,,,0.6271313,,,
1472,,,0.626920994,,,
1473,,,0.626706469,,,
1474,,,0.626439301,,,
1475,,,0.626197168,,,
1476,,,0.625990311,,,
1477,,,0.625778835,,,
1478,,,0.62555299,,,
1479,,,0.625288846,,,
1480,,,0.625031192,,,
1481,,,0.624771901,,,
1482,,,0.624492174,,,
1483,,,0.624231965,,,
1484,,,0.623983587,,,
1485,,,0.623729897,,,
1486,,,0.623495784,,,
1487,,,0.623277906,,,
1488,,,0.623072134,,,
1489,,,0.622844491,,,
1490,,,0.622620053,,,
1491,,,0.622407011,,,
1492,,,0.622196852,,,
1493,,,0.621940123,,,
1494,,,0.62166575,,,
1495,,,0.621415174,,,
1496,,,0.621164991,,,
1497,,,0.620939246,,,
1498,,,0.620710599,,,
1499,,,0.620457768,,,
1500,,,0.620177951,,,
1501,,,0.619922278,,,
1502,,,0.619666188,,,
1503,,,0.619358123,,,
1504,,,0.619075663,,,
1505,,,0.618819872,,,
1506,,,0.618572671,,,
1507,,,0.618294329,,,
1508,,,0.618020744,,,
1509,,,0.617765708,,,
1510,,,0.617504869,,,
1511,,,0.617243195,,,
1512,,,0.617008321,,,
1513,,,0.616767156,,,
1514,,,0.616495042,,,
1515,,,0.616224344,,,
1516,,,0.615995508,,,
1517,,,0.615784013,,,
1518,,,0.615578361,,,
1519,,,0.615345607,,,
1520,,,0.615080686,,,
1521,,,0.614856468,,,
1522,,,0.614658026,,,
1523,,,0.614448156,,,
1524,,,0.614240122,,,
1525,,,0.614046217,,,
1526,,,0.613851329,,,
1527,,,0.613675129,,,
1528,,,0.613509147,,,
1529,,,0.613301967,,,
1530,,,0.613106683,,,
1531,,,0.612944435,,,
1532,,,0.612778596,,,
1533,,,0.61262944,,,
1534,,,0.612487704,,,
1535,,,0.612347977,,,
1536,,,0.612225822,,,
1537,,,0.612114551,,,
1538,,,0.612019325,,,
1539,,,0.611926044,,,
1540,,,0.611837428,,,
1541,,,0.611740786,,,
1542,,,0.611642015,,,
1543,,,0.611563065,,,
1544,,,0.611494951,,,
1545,,,0.611424876,,,
1546,,,0.611356638,,,
1547,,,0.611293421,,,
1548,,,0.611239401,,,
1549,,,0.611182652,,,
1550,,,0.611124652,,,
1551,,,0.611069893,,,
1552,,,0.611017858,,,
1553,,,0.61097006,,,
1554,,,0.610922665,,,
1555,,,0.610879759,,,
1556,,,0.610843304,,,
1557,,,0.610803675,,,
1558,,,0.610766672,,,
1559,,,0.610732958,,,
1560,,,0.610695619,,,
1561,,,0.610659029,,,
1562,,,0.610626865,,,
1563,,,0.610594209,,,
1564,,,0.610567118,,,
1565,,,0.610542101,,,
1566,,,0.610514767,,,
1567,,,0.610488371,,,
1568,,,0.610465178,,,
1569,,,0.610440948,,,
1570,,,0.610416393,,,
1571,,,0.610392587,,,
1572,,,0.610366758,,,
1573,,,0.610341519,,,
1574,,,0.610316591,,,
1575,,,0.610292031,,,
1576,,,0.610264595,,,
1577,,,0.610238678,,,
1578,,,0.610214967,,,
1579,,,0.61018966,,,
1580,,,0.610166112,,,
1581,,,0.610144039,,,
1582,,,0.610123496,,,
1583,,,0.610100013,,,
1584,,,0.610080378,,,
1585,,,0.610062367,,,
1586,,,0.610040593,,,
1587,,,0.610020282,,,
1588,,,0.610001687,,,
1589,,,0.609979198,,,
1590,,,0.60995442,,,
1591,,,0.609931246,,,
1592,,,0.609911777,,,
1593,,,0.609893303,,,
1594,,,0.609873368,,,
1595,,,0.609854308,,,
1596,,,0.609835684,,,
1597,,,0.609817205,,,
1598,,,0.609794884,,,
1599,,,0.609774808,,,
1600,,,0.609758129,,,
1601,,,0.609743733,,,
1602,,,0.609730487,,,
1603,,,0.609716328,,,
1604,,,0.609703579,,,
1605,,,0.609691098,,,
1606,,,0.609680268,,,
1607,,,0.609669919,,,
1608,,,0.609660161,,,
1609,,,0.609651196,,,
1610,,,0.609642833,,,
1611,,,0.609635876,,,
1612,,,0.609629455,,,
1613,,,0.609624025,,,
1614,,,0.609618939,,,
1615,,,0.609613914,,,
1616,,,0.609609638,,,
1617,,,0.609607095,,,
1618,,,0.609605071,,,
1619,,,0.609603863,,,
1620,,,0.609603182,,,
1621,,,0.609602821,,,
1622,,,0.609602739,,,
1623,,,0.609602735,,,
1624,,,0.609602714,,,
1625,,,0.609602573,,,
1626,,,0.609602183,,,
1627,,,0.60960158,,,
1628,,,0.609600528,,,
1629,,,0.609598965,,,
1630,,,0.609597155,,,
1631,,,0.609594927,,,
1632,,,0.609592186,,,
1633,,,0.609589161,,,
1634,,,0.609585602,,,
1635,,,0.609581431,,,
1636,,,0.609576253,,,
1637,,,0.609569932,,,
1638,,,0.609562376,,,
1639,,,0.609554087,,,
1640,,,0.609545222,,,
1641,,,0.609534034,,,
1642,,,0.60952117,,,
1643,,,0.609506813,,,
1644,,,0.609489194,,,
1645,,,0.609468532,,,
1646,,,0.609446005,,,
1647,,,0.609419487,,,
1648,,,0.609387835,,,
1649,,,0.609353723,,,
1650,,,0.609319657,,,
1651,,,0.609276946,,,
1652,,,0.609226181,,,
1653,,,0.609181442,,,
1654,,,0.609134554,,,
1655,,,0.609076033,,,
1656,,,0.609022121,,,
1657,,,0.608973639,,,
1658,,,0.608907776,,,
1659,,,0.608828608,,,
1660,,,0.608756103,,,
1661,,,0.608680738,,,
1662,,,0.608588113,,,
1663,,,0.608471055,,,
1664,,,0.608351225,,,
1665,,,0.60822652,,,
1666,,,0.608106298,,,
1667,,,0.607977215,,,
1668,,,0.607841798,,,
1669,,,0.607710659,,,
1670,,,0.607572619,,,
1671,,,0.607441253,,,
1672,,,0.607309721,,,
1673,,,0.60718302,,,
1674,,,0.607050666,,,
1675,,,0.606928743,,,
1676,,,0.606804571,,,
1677,,,0.606655456,,,
1678,,,0.606483456,,,
1679,,,0.606319684,,,
1680,,,0.606165567,,,
1681,,,0.606003645,,,
1682,,,0.605839984,,,
1683,,,0.605699271,,,
1684,,,0.605565499,,,
1685,,,0.605415924,,,
1686,,,0.60521905,,,
1687,,,0.605055976,,,
1688,,,0.604904591,,,
1689,,,0.604725813,,,
1690,,,0.604532775,,,
1691,,,0.60434863,,,
1692,,,0.604176337,,,
1693,,,0.604008951,,,
1694,,,0.603806207,,,
1695,,,0.603638701,,,
1696,,,0.603482209,,,
1697,,,0.60329961,,,
1698,,,0.603105752,,,
1699,,,0.602927917,,,
1700,,,0.602761075,,,
1701,,,0.602604451,,,
1702,,,0.602437981,,,
1703,,,0.602268515,,,
1704,,,0.602112504,,,
1705,,,0.60192887,,,
1706,,,0.601734754,,,
1707,,,0.601545797,,,
1708,,,0.601349983,,,
1709,,,0.601131071,,,
1710,,,0.600873364,,,
1711,,,0.600690636,,,
1712,,,0.600503159,,,
1713,,,0.600309384,,,
1714,,,0.600130199,,,
1715,,,0.599965362,,,
1716,,,0.599789763,,,
1717,,,0.599624745,,,
1718,,,0.599459701,,,
1719,,,0.59930101,,,
1720,,,0.599139549,,,
1721,,,0.598962649,,,
1722,,,0.598779237,,,
1723,,,0.598610586,,,
1724,,,0.598436243,,,
1725,,,0.598260412,,,
1726,,,0.598103408,,,
1727,,,0.597954748,,,
1728,,,0.597798248,,,
1729,,,0.597640432,,,
1730,,,0.597500105,,,
1731,,,0.597312439,,,
1732,,,0.597107849,,,
1733,,,0.596928561,,,
1734,,,0.596762621,,,
1735,,,0.59661305,,,
1736,,,0.596445506,,,
1737,,,0.596266761,,,
1738,,,0.596079509,,,
1739,,,0.595929499,,,
1740,,,0.595803553,,,
1741,,,0.595671865,,,
1742,,,0.595537387,,,
1743,,,0.595418655,,,
1744,,,0.595296415,,,
1745,,,0.595156839,,,
1746,,,0.595008515,,,
1747,,,0.594857293,,,
1748,,,0.594696731,,,
1749,,,0.594533698,,,
1750,,,0.594397105,,,
1751,,,0.594255315,,,
1752,,,0.594075598,,,
1753,,,0.593929647,,,
1754,,,0.593770892,,,
1755,,,0.593585846,,,
1756,,,0.593422187,,,
1757,,,0.593235279,,,
1758,,,0.593071269,,,
1759,,,0.592933425,,,
1760,,,0.592776851,,,
1761,,,0.592603765,,,
1762,,,0.592437107,,,
1763,,,0.592278143,,,
1764,,,0.59209189,,,
1765,,,0.591878244,,,
1766,,,0.591665473,,,
1767,,,0.59147672,,,
1768,,,0.591273408,,,
1769,,,0.591064283,,,
1770,,,0.590840221,,,
1771,,,0.590593499,,,
1772,,,0.590354728,,,
1773,,,0.590133483,,,
1774,,,0.589885301,,,
1775,,,0.589618016,,,
1776,,,0.589370284,,,
1777,,,0.589148025,,,
1778,,,0.588921886,,,
1779,,,0.588711522,,,
1780,,,0.588459892,,,
1781,,,0.588208355,,,
1782,,,0.58796441,,,
1783,,,0.587710992,,,
1784,,,0.58743069,,,
1785,,,0.58715027,,,
1786,,,0.586852692,,,
1787,,,0.586484532,,,
1788,,,0.586127233,,,
1789,,,0.585783938,,,
1790,,,0.585373103,,,
1791,,,0.584971401,,,
1792,,,0.584524976,,,
1793,,,0.583994231,,,
1794,,,0.583453328,,,
1795,,,0.58285236,,,
1796,,,0.582282199,,,
1797,,,0.581694669,,,
1798,,,0.581084924,,,
1799,,,0.580401699,,,
1800,,,0.57979402,,,
1801,,,0.579274832,,,
1802,,,0.578635535,,,
1803,,,0.578056576,,,
1804,,,0.577497696,,,
1805,,,0.576803559,,,
1806,,,0.575868172,,,
1807,,,0.57506542,,,
1808,,,0.574323705,,,
1809,,,0.573542352,,,
1810,,,0.572793498,,,
1811,,,0.572063117,,,
1812,,,0.571280153,,,
1813,,,0.570408884,,,
1814,,,0.569422853,,,
1815,,,0.568500628,,,
1816,,,0.567597763,,,
1817,,,0.566529833,,,
1818,,,0.565400243,,,
1819,,,0.564368521,,,
1820,,,0.563337917,,,
1821,,,0.562561557,,,
1822,,,0.561675418,,,
1823,,,0.560643266,,,
1824,,,0.55968367,,,
1825,,,0.558755572,,,
1826,,,0.557914434,,,
1827,,,0.557025313,,,
1828,,,0.556149085,,,
1829,,,0.555344836,,,
1830,,,0.55446331,,,
1831,,,0.553547998,,,
1832,,,0.55263259,,,
1833,,,0.551731448,,,
1834,,,0.550608201,,,
1835,,,0.549578004,,,
1836,,,0.54862905,,,
1837,,,0.547581297,,,
1838,,,0.546566749,,,
1839,,,0.545648648,,,
1840,,,0.544684026,,,
1841,,,0.543904895,,,
1842,,,0.543039261,,,
1843,,,0.541956384,,,
1844,,,0.541052651,,,
1845,,,0.540035602,,,
1846,,,0.538849796,,,
1847,,,0.537782794,,,
1848,,,0.536626764,,,
1849,,,0.535359796,,,
1850,,,0.5341804,,,
1851,,,0.53293343,,,
1852,,,0.531605614,,,
1853,,,0.530145632,,,
1854,,,0.528886578,,,
1855,,,0.527299458,,,
1856,,,0.525823335,,,
1857,,,0.524475483,,,
1858,,,0.522978466,,,
1859,,,0.521328786,,,
1860,,,0.519329188,,,
1861,,,0.517505827,,,
1862,,,0.515902459,,,
1863,,,0.514594503,,,
1864,,,0.51335175,,,
1865,,,0.511766038,,,
1866,,,0.510336529,,,
1867,,,0.509022595,,,
1868,,,0.507686399,,,
1869,,,0.506280138,,,
1870,,,0.504899059,,,
1871,,,0.503418256,,,
1872,,,0.501778982,,,
1873,,,0.50045133,,,
1874,,,0.499041019,,,
1875,,,0.497548872,,,
1876,,,0.49628018,,,
1877,,,0.494901932,,,
1878,,,0.493532656,,,
1879,,,0.492340399,,,
1880,,,0.490973171,,,
1881,,,0.489318353,,,
1882,,,0.487811488,,,
1883,,,0.486379041,,,
1884,,,0.485152265,,,
1885,,,0.484032625,,,
1886,,,0.482942398,,,
1887,,,0.48175672,,,
1888,,,0.480626233,,,
1889,,,0.479424829,,,
1890,,,0.478021885,,,
1891,,,0.476840587,,,
1892,,,0.475653507,,,
1893,,,0.474567827,,,
1894,,,0.473459081,,,
1895,,,0.47203356,,,
1896,,,0.470629797,,,
1897,,,0.469531306,,,
1898,,,0.46819954,,,
1899,,,0.46693708,,,
1900,,,0.465880645,,,
1901,,,0.464612195,,,
1902,,,0.463252819,,,
1903,,,0.462059108,,,
1904,,,0.461042566,,,
1905,,,0.459876858,,,
1906,,,0.458889171,,,
1907,,,0.457866268,,,
1908,,,0.456836425,,,
1909,,,0.455876391,,,
1910,,,0.454804263,,,
1911,,,0.453921789,,,
1912,,,0.452898143,,,
1913,,,0.451976365,,,
1914,,,0.450905134,,,
1915,,,0.449798775,,,
1916,,,0.448818813,,,
1917,,,0.447584038,,,
1918,,,0.446238702,,,
1919,,,0.445128366,,,
1920,,,0.444172751,,,
1921,,,0.442709821,,,
1922,,,0.441543407,,,
1923,,,0.44049937,,,
1924,,,0.43908419,,,
1925,,,0.437778822,,,
1926,,,0.436704972,,,
1927,,,0.43534219,,,
1928,,,0.434043404,,,
1929,,,0.432876217,,,
1930,,,0.43183648,,,
1931,,,0.430984514,,,
1932,,,0.429755905,,,
1933,,,0.428557305,,,
1934,,,0.427606918,,,
1935,,,0.426553282,,,
1936,,,0.425456143,,,
1937,,,0.424243363,,,
1938,,,0.422874943,,,
1939,,,0.421528641,,,
1940,,,0.420076382,,,
1941,,,0.418929218,,,
1942,,,0.417797668,,,
1943,,,0.416594314,,,
1944,,,0.415284498,,,
1945,,,0.414137139,,,
1946,,,0.41288765,,,
1947,,,0.411524031,,,
1948,,,0.410513029,,,
1949,,,0.409259112,,,
1950,,,0.407924791,,,
1951,,,0.406649553,,,
1952,,,0.405593059,,,
1953,,,0.40458283,,,
1954,,,0.402935267,,,
1955,,,0.40177315,,,
1956,,,0.4009299,,,
1957,,,0.399874368,,,
1958,,,0.398796017,,,
1959,,,0.397752556,,,
1960,,,0.396798764,,,
1961,,,0.395957592,,,
1962,,,0.394875879,,,
1963,,,0.39388957,,,
1964,,,0.393215045,,,
1965,,,0.392272232,,,
1966,,,0.391019526,,,
1967,,,0.390097705,,,
1968,,,0.389235604,,,
1969,,,0.388185652,,,
1970,,,0.387199833,,,
1971,,,0.386230655,,,
1972,,,0.385336509,,,
1973,,,0.384378172,,,
1974,,,0.383304636,,,
1975,,,0.382416952,,,
1976,,,0.381360377,,,
1977,,,0.380085676,,,
1978,,,0.37900716,,,
1979,,,0.377769915,,,
1980,,,0.376190176,,,
1981,,,0.375036728,,,
1982,,,0.373625542,,,
1983,,,0.372413053,,,
1984,,,0.37126576,,,
1985,,,0.369893683,,,
1986,,,0.368900588,,,
1987,,,0.367800667,,,
1988,,,0.366579494,,,
1989,,,0.365454619,,,
1990,,,0.364362885,,,
1991,,,0.363035379,,,
1992,,,0.361853153,,,
1993,,,0.360634718,,,
1994,,,0.359267113,,,
1995,,,0.358125942,,,
1996,,,0.357024271,,,
1997,,,0.356018217,,,
1998,,,0.354883578,,,
1999,,,0.353375751,,,
2000,,,0.352214561,,,
2001,,,0.351335797,,,
2002,,,0.350188661,,,
2003,,,0.348869722,,,
2004,,,0.347819224,,,
2005,,,0.346638384,,,
2006,,,0.345046869,,,
2007,,,0.343521423,,,
2008,,,0.342419524,,,
2009,,,0.341292414,,,
2010,,,0.339954584,,,
2011,,,0.338468018,,,
2012,,,0.337002768,,,
2013,,,0.335904757,,,
2014,,,0.333856843,,,
2015,,,0.332224818,,,
2016,,,0.331211802,,,
2017,,,0.329186955,,,
2018,,,0.327598676,,,
2019,,,0.326549699,,,
2020,,,0.32521619,,,
2021,,,0.323706227,,,
2022,,,0.32260988,,,
2023,,,0.32129241,,,
2024,,,0.319969885,,,
2025,,,0.318732174,,,
2026,,,0.317406217,,,
2027,,,0.316453271,,,
2028,,,0.315577891,,,
2029,,,0.314197667,,,
2030,,,0.313153544,,,
2031,,,0.312424888,,,
2032,,,0.311452559,,,
2033,,,0.3103242,,,
2034,,,0.309666133,,,
2035,,,0.308674683,,,
2036,,,0.307812862,,,
2037,,,0.307260932,,,
2038,,,0.306276026,,,
2039,,,0.305344254,,,
2040,,,0.304815597,,,
2041,,,0.303886016,,,
2042,,,0.30272498,,,
2043,,,0.302209083,,,
2044,,,0.301075906,,,
2045,,,0.299582688,,,
2046,,,0.298931106,,,
2047,,,0.298164855,,,
2048,,,0.296751655,,,
2049,,,0.296004014,,,
2050,,,0.295531064,,,
2051,,,0.294634718,,,
2052,,,0.293750372,,,
2053,,,0.293195468,,,
2054,,,0.292441878,,,
2055,,,0.291518785,,,
2056,,,0.290871289,,,
2057,,,0.290127708,,,
2058,,,0.289486093,,,
2059,,,0.288936511,,,
2060,,,0.288181939,,,
2061,,,0.287819496,,,
2062,,,0.287211548,,,
2063,,,0.286605476,,,
2064,,,0.286265069,,,
2065,,,0.285527116,,,
2066,,,0.284700717,,,
2067,,,0.284209434,,,
2068,,,0.283538939,,,
2069,,,0.282650147,,,
2070,,,0.282010439,,,
2071,,,0.281404622,,,
2072,,,0.280313844,,,
2073,,,0.279557282,,,
2074,,,0.27902521,,,
2075,,,0.27782931,,,
2076,,,0.277144345,,,
2077,,,0.276594607,,,
2078,,,0.27553448,,,
2079,,,0.274818229,,,
2080,,,0.274399667,,,
2081,,,0.273077211,,,
2082,,,0.271978097,,,
2083,,,0.27140695,,,
2084,,,0.270017799,,,
2085,,,0.26934134,,,
2086,,,0.268495788,,,
2087,,,0.267254827,,,
2088,,,0.266742249,,,
2089,,,0.265859384,,,
2090,,,0.264188531,,,
2091,,,0.263542642,,,
2092,,,0.262853232,,,
2093,,,0.261430892,,,
2094,,,0.260885759,,,
2095,,,0.260317113,,,
2096,,,0.258992705,,,
2097,,,0.258568676,,,
2098,,,0.258026914,,,
2099,,,0.256781686,,,
2100,,,0.256359074,,,
2101,,,0.255820412,,,
2102,,,0.254505219,,,
2103,,,0.254029886,,,
2104,,,0.253497036,,,
2105,,,0.252296099,,,
2106,,,0.251659285,,,
2107,,,0.251218673,,,
2108,,,0.25013118,,,
2109,,,0.24961062,,,
2110,,,0.249098667,,,
2111,,,0.247967382,,,
2112,,,0.247540351,,,
2113,,,0.247098497,,,
2114,,,0.246009898,,,
2115,,,0.245442138,,,
2116,,,0.244910148,,,
2117,,,0.243683084,,,
2118,,,0.243176571,,,
2119,,,0.242712565,,,
2120,,,0.241453865,,,
2121,,,0.240932091,,,
2122,,,0.240299308,,,
2123,,,0.238887686,,,
2124,,,0.238320464,,,
2125,,,0.237889911,,,
2126,,,0.236649834,,,
2127,,,0.236151214,,,
2128,,,0.23576453,,,
2129,,,0.234620818,,,
2130,,,0.234083935,,,
2131,,,0.233653305,,,
2132,,,0.232444784,,,
2133,,,0.231939977,,,
2134,,,0.23138687,,,
2135,,,0.230227394,,,
2136,,,0.229583232,,,
2137,,,0.229068059,,,
2138,,,0.228009405,,,
2139,,,0.227581212,,,
2140,,,0.227122514,,,
2141,,,0.225840334,,,
2142,,,0.225403873,,,
2143,,,0.224747562,,,
2144,,,0.223226068,,,
2145,,,0.222819047,,,
2146,,,0.222305641,,,
2147,,,0.221134669,,,
2148,,,0.220758182,,,
2149,,,0.22034378,,,
2150,,,0.219215188,,,
2151,,,0.21878823,,,
2152,,,0.21835779,,,
2153,,,0.21714533,,,
2154,,,0.2167414,,,
2155,,,0.216110731,,,
2156,,,0.214691632,,,
2157,,,0.214221249,,,
2158,,,0.212968855,,,
2159,,,0.211192888,,,
2160,,,0.210821767,,,
2161,,,0.209819408,,,
2162,,,0.208493174,,,
2163,,,0.208144493,,,
2164,,,0.207235241,,,
2165,,,0.205804624,,,
2166,,,0.205433375,,,
2167,,,0.204253559,,,
2168,,,0.202922628,,,
2169,,,0.202552177,,,
2170,,,0.201201109,,,
2171,,,0.2002172,,,
2172,,,0.199839738,,,
2173,,,0.198184471,,,
2174,,,0.197108386,,,
2175,,,0.196662756,,,
2176,,,0.194968535,,,
2177,,,0.194275269,,,
2178,,,0.193901984,,,
2179,,,0.192257926,,,
2180,,,0.191585788,,,
2181,,,0.191046965,,,
2182,,,0.189441399,,,
2183,,,0.189009255,,,
2184,,,0.188433977,,,
2185,,,0.186866685,,,
2186,,,0.186480491,,,
2187,,,0.18576178,,,
2188,,,0.184425068,,,
2189,,,0.184059778,,,
2190,,,0.182833158,,,
2191,,,0.181511752,,,
2192,,,0.181176966,,,
2193,,,0.179787368,,,
2194,,,0.178694346,,,
2195,,,0.178265987,,,
2196,,,0.176662228,,,
2197,,,0.175916064,,,
2198,,,0.175563833,,,
2199,,,0.174162566,,,
2200,,,0.173627096,,,
2201,,,0.173266383,,,
2202,,,0.171721613,,,
2203,,,0.171009888,,,
2204,,,0.170537214,,,
2205,,,0.168821013,,,
2206,,,0.168217535,,,
2207,,,0.167491717,,,
2208,,,0.166167551,,,
2209,,,0.165832374,,,
2210,,,0.164824494,,,
2211,,,0.163608526,,,
2212,,,0.163368824,,,
2213,,,0.162663364,,,
2214,,,0.161739762,,,
2215,,,0.161552853,,,
2216,,,0.160912228,,,
2217,,,0.16020221,,,
2218,,,0.160010361,,,
2219,,,0.159133525,,,
2220,,,0.158561572,,,
2221,,,0.158333879,,,
2222,,,0.157350814,,,
2223,,,0.156903714,,,
2224,,,0.156667924,,,
2225,,,0.155716083,,,
2226,,,0.155328867,,,
2227,,,0.155046515,,,
2228,,,0.154136971,,,
2229,,,0.153880843,,,
2230,,,0.153548487,,,
2231,,,0.152695685,,,
2232,,,0.152469557,,,
2233,,,0.151969041,,,
2234,,,0.150965969,,,
2235,,,0.150722935,,,
2236,,,0.149775039,,,
2237,,,0.148859948,,,
2238,,,0.148621757,,,
2239,,,0.147406426,,,
2240,,,0.146643026,,,
2241,,,0.146312741,,,
2242,,,0.144645324,,,
2243,,,0.144067938,,,
2244,,,0.143761551,,,
2245,,,0.142219626,,,
2246,,,0.141647993,,,
2247,,,0.141307486,,,
2248,,,0.139622888,,,
2249,,,0.139061779,,,
2250,,,0.138563712,,,
2251,,,0.136955233,,,
2252,,,0.136546066,,,
2253,,,0.136026681,,,
2254,,,0.134920665,,,
2255,,,0.134708571,,,
2256,,,0.134071533,,,
2257,,,0.133344374,,,
2258,,,0.133203846,,,
2259,,,0.132464677,,,
2260,,,0.131727412,,,
2261,,,0.131541659,,,
2262,,,0.130715911,,,
2263,,,0.130146594,,,
2264,,,0.129961724,,,
2265,,,0.129059705,,,
2266,,,0.128645798,,,
2267,,,0.128417895,,,
2268,,,0.127333511,,,
2269,,,0.1270244,,,
2270,,,0.126715638,,,
2271,,,0.125666054,,,
2272,,,0.125395321,,,
2273,,,0.124948434,,,
2274,,,0.123691357,,,
2275,,,0.12344422,,,
2276,,,0.122815492,,,
2277,,,0.121534504,,,
2278,,,0.121289437,,,
2279,,,0.120386951,,,
2280,,,0.119220789,,,
2281,,,0.118979909,,,
2282,,,0.117935099,,,
2283,,,0.117316168,,,
2284,,,0.117056133,,,
2285,,,0.115958828,,,
2286,,,0.115652969,,,
2287,,,0.115305179,,,
2288,,,0.114283366,,,
2289,,,0.114103801,,,
2290,,,0.113624074,,,
2291,,,0.112955386,,,
2292,,,0.112810622,,,
2293,,,0.112017027,,,
2294,,,0.111597063,,,
2295,,,0.111463935,,,
2296,,,0.110726681,,,
2297,,,0.110460563,,,
2298,,,0.11033253,,,
2299,,,0.109640976,,,
2300,,,0.109478396,,,
2301,,,0.109363749,,,
2302,,,0.108892072,,,
2303,,,0.108774731,,,
2304,,,0.108616557,,,
2305,,,0.10819911,,,
2306,,,0.108132276,,,
2307,,,0.107881477,,,
2308,,,0.107562459,,,
2309,,,0.107506261,,,
2310,,,0.107178045,,,
2311,,,0.106936387,,,
2312,,,0.106855541,,,
2313,,,0.106324162,,,
2314,,,0.106090843,,,
2315,,,0.106015042,,,
2316,,,0.105517933,,,
2317,,,0.105332908,,,
2318,,,0.105210215,,,
2319,,,0.104647877,,,
2320,,,0.104553777,,,
2321,,,0.104373264,,,
2322,,,0.103961485,,,
2323,,,0.103913194,,,
2324,,,0.103682908,,,
2325,,,0.10347941,,,
2326,,,0.103422362,,,
2327,,,0.10307805,,,
2328,,,0.102945358,,,
2329,,,0.10287808,,,
2330,,,0.102450487,,,
2331,,,0.102323344,,,
2332,,,0.102248101,,,
2333,,,0.101924547,,,
2334,,,0.10185297,,,
2335,,,0.101693916,,,
2336,,,0.101326969,,,
2337,,,0.101270755,,,
2338,,,0.10091687,,,
2339,,,0.100557268,,,
2340,,,0.100476331,,,
2341,,,0.099878387,,,
2342,,,0.099682242,,,
2343,,,0.099563967,,,
2344,,,0.099004798,,,
2345,,,0.098910959,,,
2346,,,0.098677633,,,
2347,,,0.098186194,,,
2348,,,0.098113593,,,
2349,,,0.097685075,,,
2350,,,0.097282179,,,
2351,,,0.097192741,,,
2352,,,0.096545931,,,
2353,,,0.096347541,,,
2354,,,0.096203608,,,
2355,,,0.095417325,,,
2356,,,0.095257188,,,
2357,,,0.094998696,,,
2358,,,0.094342555,,,
2359,,,0.094247789,,,
2360,,,0.093690416,,,
2361,,,0.093222722,,,
2362,,,0.093140103,,,
2363,,,0.092601659,,,
2364,,,0.092327544,,,
2365,,,0.092252083,,,
2366,,,0.091674683,,,
2367,,,0.09152631,,,
2368,,,0.091357014,,,
2369,,,0.090539648,,,
2370,,,0.090414766,,,
2371,,,0.090094211,,,
2372,,,0.089534305,,,
2373,,,0.089456981,,,
2374,,,0.088946557,,,
2375,,,0.088495441,,,
2376,,,0.088408192,,,
2377,,,0.087714634,,,
2378,,,0.087450919,,,
2379,,,0.087326959,,,
2380,,,0.08655658,,,
2381,,,0.086409144,,,
2382,,,0.086164137,,,
2383,,,0.085464523,,,
2384,,,0.08538157,,,
2385,,,0.085084679,,,
2386,,,0.084742742,,,
2387,,,0.08469329,,,
2388,,,0.084321174,,,
2389,,,0.0841001,,,
2390,,,0.084007579,,,
2391,,,0.083433326,,,
2392,,,0.083324952,,,
2393,,,0.083187035,,,
2394,,,0.082642452,,,
2395,,,0.082570945,,,
2396,,,0.082257814,,,
2397,,,0.081637248,,,
2398,,,0.081571375,,,
2399,,,0.081174523,,,
2400,,,0.080576093,,,
2401,,,0.080511054,,,
2402,,,0.080105487,,,
2403,,,0.079642646,,,
2404,,,0.079574147,,,
2405,,,0.079010303,,,
2406,,,0.078794555,,,
2407,,,0.078726878,,,
2408,,,0.078195892,,,
2409,,,0.078043159,,,
2410,,,0.077947672,,,
2411,,,0.077430075,,,
2412,,,0.077332344,,,
2413,,,0.077213863,,,
2414,,,0.076646102,,,
2415,,,0.076572042,,,
2416,,,0.076347533,,,
2417,,,0.075767345,,,
2418,,,0.075698615,,,
2419,,,0.075339559,,,
2420,,,0.075033806,,,
2421,,,0.074989174,,,
2422,,,0.074624741,,,
2423,,,0.074388639,,,
2424,,,0.074334782,,,
2425,,,0.07385397,,,
2426,,,0.073705501,,,
2427,,,0.073629677,,,
2428,,,0.073221098,,,
2429,,,0.073141751,,,
2430,,,0.072979341,,,
2431,,,0.072477908,,,
2432,,,0.072428614,,,
2433,,,0.072196829,,,
2434,,,0.071814571,,,
2435,,,0.07176677,,,
2436,,,0.071414459,,,
2437,,,0.070874889,,,
2438,,,0.070816225,,,
2439,,,0.070253639,,,
2440,,,0.069749493,,,
2441,,,0.069690579,,,
2442,,,0.069158604,,,
2443,,,0.068869631,,,
2444,,,0.068818773,,,
2445,,,0.068401247,,,
2446,,,0.068206407,,,
2447,,,0.068170599,,,
2448,,,0.067825846,,,
2449,,,0.067717077,,,
2450,,,0.067651488,,,
2451,,,0.066997728,,,
2452,,,0.066877035,,,
2453,,,0.06672799,,,
2454,,,0.066250919,,,
2455,,,0.066206501,,,
2456,,,0.06599429,,,
2457,,,0.065444087,,,
2458,,,0.065389773,,,
2459,,,0.065029272,,,
2460,,,0.064356769,,,
2461,,,0.064311024,,,
2462,,,0.063968413,,,
2463,,,0.063647513,,,
2464,,,0.063609951,,,
2465,,,0.063138196,,,
2466,,,0.062922023,,,
2467,,,0.062864201,,,
2468,,,0.062338009,,,
2469,,,0.06225027,,,
2470,,,0.062098858,,,
2471,,,0.061398544,,,
2472,,,0.061338873,,,
2473,,,0.061136747,,,
2474,,,0.060712672,,,
2475,,,0.060677975,,,
2476,,,0.060369456,,,
2477,,,0.060120065,,,
2478,,,0.060077682,,,
2479,,,0.059648199,,,
2480,,,0.059520836,,,
2481,,,0.059476926,,,
2482,,,0.059131067,,,
2483,,,0.059083858,,,
2484,,,0.05897007,,,
2485,,,0.058700569,,,
2486,,,0.058682014,,,
2487,,,0.058504521,,,
2488,,,0.058281557,,,
2489,,,0.058258107,,,
2490,,,0.058008642,,,
2491,,,0.057900933,,,
2492,,,0.057866636,,,
2493,,,0.057561002,,,
2494,,,0.057516742,,,
2495,,,0.057448651,,,
2496,,,0.057176309,,,
2497,,,0.057147242,,,
2498,,,0.056939289,,,
2499,,,0.056578387,,,
2500,,,0.056557665,,,
2501,,,0.056367636,,,
2502,,,0.056192889,,,
2503,,,0.056168485,,,
2504,,,0.055800863,,,
2505,,,0.055660575,,,
2506,,,0.055613755,,,
2507,,,0.055120897,,,
2508,,,0.055016072,,,
2509,,,0.054933725,,,
2510,,,0.054463144,,,
2511,,,0.054422398,,,
2512,,,0.054317051,,,
2513,,,0.053994854,,,
2514,,,0.053969696,,,
2515,,,0.053806689,,,
2516,,,0.05361136,,,
2517,,,0.053597458,,,
2518,,,0.053428089,,,
2519,,,0.053288007,,,
2520,,,0.053271291,,,
2521,,,0.052983239,,,
2522,,,0.052829618,,,
2523,,,0.052798127,,,
2524,,,0.052468434,,,
2525,,,0.052409948,,,
2526,,,0.052381919,,,
2527,,,0.052044493,,,
2528,,,0.051984277,,,
2529,,,0.051908219,,,
2530,,,0.051543618,,,
2531,,,0.051516868,,,
2532,,,0.051411405,,,
2533,,,0.051195523,,,
2534,,,0.051181333,,,
2535,,,0.050974784,,,
2536,,,0.050658165,,,
2537,,,0.050633976,,,
2538,,,0.050212388,,,
2539,,,0.049904588,,,
2540,,,0.049882521,,,
2541,,,0.049462735,,,
2542,,,0.049116556,,,
2543,,,0.049079966,,,
2544,,,0.048477077,,,
2545,,,0.048288483,,,
2546,,,0.048232185,,,
2547,,,0.047533643,,,
2548,,,0.047429797,,,
2549,,,0.047368514,,,
2550,,,0.0468805,,,
2551,,,0.046830191,,,
2552,,,0.046731197,,,
2553,,,0.046373741,,,
2554,,,0.046352978,,,
2555,,,0.046273169,,,
2556,,,0.046040753,,,
2557,,,0.046025301,,,
2558,,,0.045833211,,,
2559,,,0.045613949,,,
2560,,,0.045602284,,,
2561,,,0.045360933,,,
2562,,,0.045060288,,,
2563,,,0.045049138,,,
2564,,,0.044883605,,,
2565,,,0.044641372,,,
2566,,,0.044624226,,,
2567,,,0.044262933,,,
2568,,,0.04395085,,,
2569,,,0.043932616,,,
2570,,,0.04352099,,,
2571,,,0.043206846,,,
2572,,,0.043187763,,,
2573,,,0.042758457,,,
2574,,,0.042364225,,,
2575,,,0.042347572,,,
2576,,,0.04210305,,,
2577,,,0.041964574,,,
2578,,,0.041952429,,,
2579,,,0.041707528,,,
2580,,,0.041632796,,,
2581,,,0.04162288,,,
2582,,,0.041372465,,,
2583,,,0.041257213,,,
2584,,,0.041247268,,,
2585,,,0.040980483,,,
2586,,,0.040828065,,,
2587,,,0.040815062,,,
2588,,,0.040593179,,,
2589,,,0.040515479,,,
2590,,,0.040501659,,,
2591,,,0.040127255,,,
2592,,,0.039998269,,,
2593,,,0.039978135,,,
2594,,,0.039716056,,,
2595,,,0.039675932,,,
2596,,,0.039658066,,,
2597,,,0.039331838,,,
2598,,,0.03925901,,,
2599,,,0.039246927,,,
2600,,,0.038839965,,,
2601,,,0.038691481,,,
2602,,,0.03867707,,,
2603,,,0.038296618,,,
2604,,,0.03810431,,,
2605,,,0.038093106,,,
2606,,,0.03781673,,,
2607,,,0.037525096,,,
2608,,,0.037516074,,,
2609,,,0.037357759,,,
2610,,,0.036923498,,,
2611,,,0.036909588,,,
2612,,,0.036829543,,,
2613,,,0.036449015,,,
2614,,,0.036428465,,,
2615,,,0.036338828,,,
2616,,,0.035917363,,,
2617,,,0.035896801,,,
2618,,,0.035873932,,,
2619,,,0.035477842,,,
2620,,,0.035418863,,,
2621,,,0.035397972,,,
2622,,,0.035060661,,,
2623,,,0.035000472,,,
2624,,,0.034989259,,,
2625,,,0.034771549,,,
2626,,,0.034729931,,,
2627,,,0.034722103,,,
2628,,,0.034423975,,,
2629,,,0.034308111,,,
2630,,,0.034303028,,,
2631,,,0.034110631,,,
2632,,,0.033810645,,,
2633,,,0.033800557,,,
2634,,,0.033606515,,,
2635,,,0.033300111,,,
2636,,,0.033290793,,,
2637,,,0.033133883,,,
2638,,,0.032734835,,,
2639,,,0.032720566,,,
2640,,,0.032546443,,,
2641,,,0.032066616,,,
2642,,,0.032049816,,,
2643,,,0.031952496,,,
2644,,,0.031420079,,,
2645,,,0.03139962,,,
2646,,,0.031333637,,,
2647,,,0.030997197,,,
2648,,,0.030982435,,,
2649,,,0.030899672,,,
2650,,,0.030511727,,,
2651,,,0.030496574,,,
2652,,,0.030448572,,,
2653,,,0.029940349,,,
2654,,,0.029905336,,,
2655,,,0.029863042,,,
2656,,,0.029178584,,,
2657,,,0.029106787,,,
2658,,,0.029090359,,,
2659,,,0.028373462,,,
2660,,,0.028002971,,,
2661,,,0.027994451,,,
2662,,,0.027778477,,,
2663,,,0.027483266,,,
2664,,,0.027474508,,,
2665,,,0.027231163,,,
2666,,,0.026840909,,,
2667,,,0.02683456,,,
2668,,,0.02677213,,,
2669,,,0.026264549,,,
2670,,,0.026241475,,,
2671,,,0.026217684,,,
2672,,,0.02567149,,,
2673,,,0.025605791,,,
2674,,,0.025582827,,,
2675,,,0.024725133,,,
2676,,,0.024493222,,,
2677,,,0.024476754,,,
2678,,,0.02365297,,,
2679,,,0.023008291,,,
2680,,,0.023000334,,,
2681,,,0.022891746,,,
2682,,,0.022301716,,,
2683,,,0.022284075,,,
2684,,,0.022267105,,,
2685,,,0.02191708,,,
2686,,,0.021876,,,
2687,,,0.021873719,,,
2688,,,0.021702473,,,
2689,,,0.02148591,,,
2690,,,0.021482438,,,
2691,,,0.021412766,,,
2692,,,0.020758044,,,
2693,,,0.020731864,,,
2694,,,0.020721961,,,
2695,,,0.020204593,,,
2696,,,0.020043594,,,
2697,,,0.020039861,,,
2698,,,0.019840981,,,
2699,,,0.019553934,,,
2700,,,0.019550162,,,
2701,,,0.019520123,,,
2702,,,0.019107546,,,
2703,,,0.01907932,,,
2704,,,0.019074191,,,
2705,,,0.018771534,,,
2706,,,0.018667701,,,
2707,,,0.018665644,,,
2708,,,0.018524548,,,
2709,,,0.0181497,,,
2710,,,0.018142308,,,
2711,,,0.018113858,,,
2712,,,0.017756356,,,
2713,,,0.017737661,,,
2714,,,0.017733189,,,
2715,,,0.017467809,,,
2716,,,0.01737855,,,
2717,,,0.01737715,,,
2718,,,0.01731257,,,
2719,,,0.017051435,,,
2720,,,0.017046104,,,
2721,,,0.017027014,,,
2722,,,0.016633498,,,
2723,,,0.016602215,,,
2724,,,0.016600539,,,
2725,,,0.016448119,,,
2726,,,0.016224739,,,
2727,,,0.016222019,,,
2728,,,0.016196702,,,
2729,,,0.015511086,,,
2730,,,0.015439763,,,
2731,,,0.015436614,,,
2732,,,0.015154269,,,
2733,,,0.014723076,,,
2734,,,0.014718391,,,
2735,,,0.014706633,,,
2736,,,0.014361028,,,
2737,,,0.014321515,,,
2738,,,0.014320563,,,
2739,,,0.014227362,,,
2740,,,0.013855174,,,
2741,,,0.013848371,,,
2742,,,0.013841445,,,
2743,,,0.013487859,,,
2744,,,0.013394404,,,
2745,,,0.013393421,,,
2746,,,0.013356636,,,
2747,,,0.013186038,,,
2748,,,0.013183046,,,
2749,,,0.01317799,,,
2750,,,0.012874774,,,
2751,,,0.012794702,,,
2752,,,0.012793634,,,
2753,,,0.012741125,,,
2754,,,0.012329196,,,
2755,,,0.012315774,,,
2756,,,0.012310351,,,
2757,,,0.01192003,,,
2758,,,0.011739062,,,
2759,,,0.011737602,,,
2760,,,0.011711853,,,
2761,,,0.011274765,,,
2762,,,0.011246896,,,
2763,,,0.011245835,,,
2764,,,0.011124736,,,
2765,,,0.01095613,,,
2766,,,0.010954714,,,
2767,,,0.010949997,,,
2768,,,0.010770423,,,
2769,,,0.010746322,,,
2770,,,0.010745615,,,
2771,,,0.010674933,,,
2772,,,0.010314508,,,
2773,,,0.010307609,,,
2774,,,0.010306902,,,
2775,,,0.010232799,,,
2776,,,0.01015999,,,
2777,,,0.010159365,,,
2778,,,0.010155493,,,
2779,,,0.009915915,,,
2780,,,0.009847767,,,
2781,,,0.009847409,,,
2782,,,0.00984051,,,
2783,,,0.009602141,,,
2784,,,0.009579977,,,
2785,,,0.009578729,,,
2786,,,0.009330958,,,
2787,,,0.008793563,,,
2788,,,0.008787132,,,
2789,,,0.008784345,,,
2790,,,0.008347854,,,
2791,,,,,,


==> KS_Tikhonov/res_N.csv <==
no.,N127,N255,N511
0,34.64204644,45.90287765,68.67356743
1,13.90744018,16.34796029,19.68579452
2,7.750452896,10.4470661,12.55850767
3,5.109933288,5.14181493,5.406124721
4,2.478727761,3.268898701,3.553251385
5,1.771487477,2.141571448,2.464200558
6,1.297255541,1.506142091,1.849779306
7,1.020587945,1.178771071,1.427959406
8,0.833177284,0.889567051,1.046023904
9,0.646282203,0.702004096,0.82122695
10,0.500009705,0.558492738,0.642940043
11,0.383518303,0.436764982,0.479740892
12,0.306091505,0.317331487,0.363541215
13,0.244141367,0.251074948,0.265481253
14,0.180657916,0.192435016,0.195592973
15,0.132502608,0.147256026,0.151894789
16,0.105204134,0.110031068,0.106580266
17,0.083690071,0.081379622,0.075608829
18,0.06818224,0.062433843,0.057125691
19,0.051823355,0.048177408,0.039536163
20,0.039223408,0.037548979,0.026729899
21,0.028739527,0.027807846,0.019760369
22,0.021545977,0.020027698,0.014049151
23,0.016970862,0.013822464,0.010039825
24,0.012440652,0.010476325,0.007597301
25,0.00919286,0.007929668,0.005593285
26,0.006725453,0.006117106,0.003975006
27,0.00504612,0.004630752,0.00279373
28,0.003913162,0.003538893,0.002118713
29,0.00284106,0.002692262,0.001548299
30,0.002148397,0.002013099,0.001110152
31,0.001664224,0.001526453,0.000800971
32,0.001284847,0.001131187,
33,0.000958344,0.000858297,
34,0.000709078,0.000587282,
35,0.000542455,,
36,0.000419069,,


==> KS_effect_no_it/eig_res.csv <==
no.res,res_no_pc,res_ex,res_1,res_2,no.eig,eig_no_pc,eig_ex,eig_1,eig_2
1,384.252734,34.44762749,35.83740699,35.11955392,1,0.000187033,0.000102671,0.000103331,0.00010308
2,247.7231469,12.13263586,26.97834849,21.90515045,2,0.000298667,0.000160021,0.000161685,0.000157407
3,183.7397722,7.478485642,12.8987894,10.87802859,3,0.000383285,0.000204395,0.000207382,0.000207131
4,139.0850214,4.129503778,8.031944819,7.279301809,4,0.00050043,0.000270278,0.00027259,0.000271598
5,110.848152,2.476757493,6.424575698,4.613254461,5,0.000582766,0.000311478,0.000312407,0.00031401
6,72.76370691,1.844913097,4.168824394,2.64568329,6,0.000618047,0.000327386,0.000330438,0.000328783
7,57.93525437,1.481989233,2.577444376,2.004502293,7,0.000872891,0.000462799,0.000468876,0.000463706
8,48.18421535,1.262533128,2.034592697,1.587469045,8,0.001233638,0.000651327,0.000654177,0.000654535
9,40.14294966,1.080450932,1.688733088,1.3627137,9,0.001388542,0.000735035,0.00073727,0.000731714
10,36.30215599,0.949434672,1.398224923,1.162911822,10,0.001468634,0.000779523,0.000786122,0.000786816
11,31.82682217,0.848597374,1.234229974,1.042721453,11,0.001907171,0.001019758,0.001033522,0.001030667
12,26.32532576,0.774933268,1.096653461,0.95124569,12,0.002382439,0.001271268,0.001275476,0.001267695
13,24.37431245,0.720603023,0.979105128,0.854351538,13,0.002504792,0.001311225,0.001328089,0.001319634
14,22.57102411,0.665311115,0.883372171,0.786539581,14,0.002739342,0.001487626,0.00148667,0.001484154
15,21.12372347,0.598207873,0.820701458,0.742892683,15,0.00282584,0.001511465,0.001524754,0.001521599
16,19.80709444,0.56656214,0.762802244,0.697980428,16,0.003669307,0.00196237,0.001994101,0.001994549
17,18.42920267,0.543733958,0.724877085,0.634956021,17,0.003815526,0.002025007,0.002038415,0.002035293
18,17.18278426,0.527804926,0.68120285,0.574212752,18,0.004467188,0.002422895,0.002468632,0.00246075
19,16.17783088,0.508969331,0.625871271,0.54863201,19,0.004963512,0.002652095,0.002664116,0.002666096
20,15.50216041,0.489057753,0.574103749,0.531961574,20,0.005447599,0.002994434,0.003006495,0.003020286
21,14.72927514,0.471574625,0.547197147,0.514825437,21,0.006067142,0.003207569,0.003261854,0.003274098
22,13.98630268,0.460493192,0.530230973,0.492747765,22,0.006220487,0.003335527,0.00343197,0.003444429
23,13.02476367,0.447591465,0.516035662,0.476201731,23,0.007274773,0.003885332,0.003976586,0.003978195
24,12.34356155,0.42994687,0.495626857,0.463549794,24,0.007418968,0.00393652,0.004122212,0.00409271
25,11.73215261,0.414271447,0.473531808,0.448747348,25,0.008311095,0.004408511,0.004491486,0.004504523
26,11.01364093,0.405391567,0.459592632,0.437397646,26,0.009126768,0.004882203,0.004960547,0.004936747
27,10.23070569,0.395192629,0.449347993,0.422687887,27,0.010451645,0.005579422,0.005809405,0.00575822
28,9.514145518,0.385015197,0.438133452,0.407337174,28,0.010714227,0.005710971,0.005860975,0.005823207
29,9.069222662,0.371721528,0.423639884,0.396687219,29,0.011124431,0.005994169,0.00616492,0.006062402
30,8.559513382,0.354463673,0.406500798,0.386966468,30,0.011816645,0.006274916,0.00648683,0.006485372
31,7.908829923,0.3458298,0.39555921,0.373807656,31,0.012299192,0.006537723,0.006688931,0.006622423
32,7.205571146,0.339275544,0.385092321,0.357200053,32,0.014236787,0.007559579,0.007617081,0.007615007
33,6.501469466,0.324715427,0.370240906,0.345029475,33,0.014839113,0.00805281,0.00821323,0.007965173
34,5.946276773,0.309107799,0.354648647,0.337234883,34,0.015594577,0.008293974,0.008456961,0.008224169
35,5.382294524,0.300048997,0.341579442,0.328691958,35,0.015844703,0.00843246,0.008589961,0.008544886
36,4.819645676,0.296271738,0.333710275,0.315645751,36,0.016334618,0.008959061,0.008945318,0.008952039
37,4.300291634,0.290285161,0.323894902,0.304385366,37,0.017663923,0.009535526,0.009770497,0.009774802
38,4.097690083,0.277609664,0.309204436,0.298745385,38,0.018211003,0.009771705,0.010077955,0.010002562
39,3.951491138,0.269424616,0.297799873,0.293697498,39,0.018877847,0.010019614,0.010308362,0.010288476
40,3.773064241,0.26511483,0.294406297,0.286185615,40,0.020913606,0.011199135,0.011274989,0.011207891
41,3.574042145,0.259217897,0.289541297,0.277108985,41,0.022142981,0.011832828,0.011910312,0.011913443
42,3.312986348,0.253915165,0.280385925,0.268735683,42,0.023275307,0.012584134,0.012709701,0.012516117
43,3.103592453,0.24906448,0.270479871,0.264611507,43,0.023662069,0.013043303,0.012910151,0.012905447
44,2.991620413,0.245387458,0.262215707,0.257848983,44,0.025573589,0.013830394,0.014021997,0.013751711
45,2.87515739,0.241185261,0.258133749,0.252678228,45,0.026238513,0.014076259,0.014263121,0.014203554
46,2.759361946,0.236205194,0.254925375,0.249708847,46,0.02984982,0.015987541,0.016097524,0.015822965
47,2.638125659,0.232214651,0.247409742,0.245637922,47,0.030377308,0.016435624,0.016416561,0.016504361
48,2.540526967,0.229155639,0.242776581,0.240371631,48,0.031687582,0.017340642,0.017795462,0.017777105
49,2.465380394,0.226002725,0.237769132,0.235819334,49,0.033459503,0.017859484,0.017973129,0.017974715
50,2.365853523,0.220927218,0.233930737,0.232499548,50,0.033887751,0.018515659,0.018484518,0.01837882
51,2.249744605,0.217626224,0.228077142,0.22808729,51,0.035924349,0.019745938,0.019996048,0.019944421
52,2.181088846,0.214721527,0.223673791,0.224427521,52,0.037995218,0.021108295,0.020894286,0.020902678
53,2.132504842,0.209644422,0.220611298,0.220822369,53,0.040240982,0.021767709,0.022013115,0.02207128
54,2.086689195,0.202820749,0.218145106,0.217383194,54,0.042769494,0.023055515,0.023099951,0.023186321
55,2.041309741,0.199918633,0.215462712,0.213356673,55,0.043964133,0.02371844,0.024034767,0.023752345
56,1.989647766,0.19695742,0.210026598,0.209125845,56,0.04507377,0.024333441,0.024533354,0.024492832
57,1.947049966,0.190053156,0.207218261,0.202799781,57,0.045914229,0.025125631,0.025829139,0.025210292
58,1.907377917,0.184750334,0.203466144,0.198806511,58,0.048257987,0.026109807,0.02634383,0.026289382
59,1.859270476,0.1832831,0.197383932,0.195002824,59,0.050147059,0.026994325,0.027081096,0.027055851
60,1.80386601,0.176556246,0.194375981,0.189085438,60,0.051264436,0.028037889,0.028171915,0.028124819
61,1.762123915,0.169102772,0.189943624,0.183874781,61,0.051979051,0.028501605,0.028950291,0.028842602
62,1.702641252,0.16580764,0.184606262,0.1813793,62,0.055645541,0.030172953,0.030559715,0.030516428
63,1.663785901,0.162458586,0.181467703,0.17445374,63,0.059214067,0.031861495,0.032026297,0.03193372
64,1.626466503,0.156123956,0.174877498,0.167205247,64,0.060001958,0.033375405,0.034137456,0.03392536
65,1.588770173,0.153220088,0.169703687,0.162067751,65,0.062745195,0.033883301,0.034651828,0.034264864
66,1.5523354,0.149035744,0.165244687,0.157251324,66,0.064555449,0.036095049,0.036246548,0.036463575
67,1.525602661,0.14567321,0.159021858,0.154330349,67,0.067769161,0.037347155,0.037761477,0.037764442
68,1.499313549,0.14286811,0.155588027,0.150055794,68,0.069870225,0.039030511,0.039487689,0.039221919
69,1.475708417,0.140483043,0.152688777,0.146458943,69,0.074330305,0.039859028,0.040190977,0.040449604
70,1.454333631,0.136315677,0.148378017,0.143290224,70,0.076504161,0.041480456,0.042005874,0.042024364
71,1.431176386,0.132016602,0.145038348,0.140952325,71,0.077583645,0.042405143,0.042472531,0.042466787
72,1.400309706,0.130055989,0.143757957,0.136136581,72,0.078859673,0.043178508,0.043375253,0.043439971
73,1.363297105,0.127545655,0.140639858,0.134066391,73,0.082536764,0.04559513,0.045955476,0.045965117
74,1.3277085,0.124620425,0.136290567,0.130564534,74,0.085048086,0.046762726,0.047226885,0.047143068
75,1.305189179,0.123744951,0.133339561,0.127553102,75,0.086630996,0.047813787,0.048085864,0.048002855
76,1.28152198,0.120891456,0.130783582,0.125609258,76,0.089557173,0.048716407,0.04916618,0.048261
77,1.255829251,0.118868659,0.128159468,0.123615661,77,0.092604509,0.050321748,0.050459509,0.049923352
78,1.237569862,0.116749457,0.124673911,0.122206562,78,0.09541901,0.053471997,0.054942761,0.054011222
79,1.221675291,0.114699522,0.122918867,0.11976442,79,0.097658974,0.054557892,0.055575527,0.054943311
80,1.203199321,0.112725637,0.122086771,0.117369437,80,0.099680341,0.05625685,0.057011532,0.056301067
81,1.17877736,0.111174502,0.118489469,0.114935889,81,0.103967896,0.059119567,0.059468227,0.059278875
82,1.160120452,0.109562668,0.115504844,0.111223078,82,0.107948014,0.061152024,0.061648221,0.061714253
83,1.14511607,0.107339135,0.114041744,0.110477396,83,0.109565289,0.062959327,0.063587429,0.063486584
84,1.126647095,0.10610494,0.111610378,0.106176565,84,0.113808118,0.064605495,0.06564951,0.065066072
85,1.096770897,0.104786975,0.110006493,0.10433883,85,0.118248496,0.066253363,0.067673244,0.066499396
86,1.084207822,0.102306999,0.107851556,0.103739052,86,0.121214823,0.067273902,0.069674547,0.06930333
87,1.069281679,0.100721476,0.106519571,0.101958482,87,0.122129145,0.070283113,0.071667143,0.07020053
88,1.047971809,0.099875342,0.105886771,0.099855033,88,0.124213707,0.071534258,0.075723773,0.075253969
89,1.039836798,0.098186071,0.102689431,0.098408912,89,0.129606566,0.075934516,0.076791988,0.076427627
90,1.028715941,0.09693161,0.102000041,0.097293378,90,0.136073897,0.077262595,0.079479124,0.076780237
91,1.012764556,0.096257151,0.10067236,0.095462476,91,0.138886159,0.077486132,0.082147472,0.079516652
92,0.998330048,0.094749833,0.098269886,0.094085316,92,0.142047818,0.08368251,0.090593278,0.082013538
93,0.984841447,0.092487231,0.097682215,0.093463158,93,0.15044452,0.088657411,0.092207658,0.09009146
94,0.973154908,0.091551271,0.096447495,0.09290719,94,0.156979086,0.093069395,0.09356299,0.092462956
95,0.961564217,0.089036281,0.095589985,0.091213161,95,0.160706774,0.097008783,0.09686322,0.094884935
96,0.952848933,0.088014685,0.094181907,0.090144613,96,0.163714261,0.100847744,0.102144326,0.098714812
97,0.944508177,0.087688819,0.092679624,0.088138337,97,0.175161873,0.10197116,0.105378458,0.105264757
98,0.932097059,0.086165835,0.090806832,0.08610433,98,0.180022055,0.106442832,0.111291731,0.110175697
99,0.922729754,0.084366109,0.088540773,0.085643881,99,0.189465342,0.108060959,0.112211895,0.111425944
100,0.917553544,0.083390355,0.088282225,0.083524283,100,0.190098314,0.114862277,0.117222759,0.116958967
101,0.911447914,0.080742437,0.087722672,0.082654893,101,0.194601496,0.121812041,0.122341299,0.121178056
102,0.900918689,0.078924742,0.086024226,0.081298265,102,0.199930887,0.126407168,0.127282136,0.124233168
103,0.895233617,0.078428355,0.085709307,0.079749799,103,0.208074235,0.129856696,0.132964301,0.127088936
104,0.890974691,0.076119698,0.083279306,0.077700937,104,0.21130907,0.132104006,0.134851105,0.131074432
105,0.882725763,0.075543981,0.082567277,0.077268433,105,0.21658487,0.136137569,0.139928015,0.134931184
106,0.878005265,0.07516836,0.080846609,0.076533223,106,0.2225625,0.137236384,0.141318059,0.136741022
107,0.87226514,0.074153496,0.079538604,0.074348584,107,0.230702444,0.141638585,0.142830205,0.140520893
108,0.867695537,0.073559652,0.078711269,0.073987039,108,0.236835991,0.143232014,0.147278975,0.14662121
109,0.860918787,0.073355066,0.078032677,0.073353578,109,0.237123449,0.144904271,0.149839234,0.148513048
110,0.85502144,0.071761832,0.076912067,0.071828791,110,0.240336333,0.148490895,0.152421146,0.150076432
111,0.850957768,0.07117833,0.076514251,0.07173403,111,0.247039743,0.149782116,0.153132023,0.152508521
112,0.842349916,0.070640906,0.076295953,0.070767039,112,0.252676264,0.151582927,0.160892046,0.155808535
113,0.836850913,0.069796111,0.075453732,0.068960135,113,0.255327844,0.15850798,0.16921258,0.16112443
114,0.830000366,0.069197908,0.074602759,0.068697704,114,0.257285611,0.167200995,0.17492468,0.168871668
115,0.821130316,0.068842209,0.073690306,0.068050052,115,0.260091705,0.170251421,0.175418693,0.174578283
116,0.815480754,0.067970645,0.071891156,0.067500506,116,0.271269875,0.176271429,0.185785581,0.181323107
117,0.811845862,0.066793085,0.071693909,0.06668579,117,0.286280185,0.184039332,0.195470431,0.184754695
118,0.808077721,0.065316171,0.071005523,0.066184513,118,0.292449232,0.195271084,0.196736944,0.195384664
119,0.80190698,0.064097325,0.069644716,0.064658617,119,0.310887928,0.209433598,0.206492145,0.203480663
120,0.795517232,0.063958824,0.069117997,0.063766059,120,0.323796882,0.215645772,0.217597279,0.217747265
121,0.78880411,0.062555727,0.067894494,0.062911006,121,0.326719609,0.221509226,0.219983303,0.218880821
122,0.783572376,0.061668885,0.066341103,0.061876795,122,0.347588105,0.231661086,0.22746311,0.229115459
123,0.779935624,0.061220374,0.065770052,0.061285736,123,0.353192346,0.241792527,0.237952883,0.235344009
124,0.773088444,0.059362492,0.06492371,0.060013238,124,0.365085876,0.258810141,0.260962333,0.252247902
125,0.76845988,0.0588806,0.064130387,0.058804842,125,0.374784956,0.262793252,0.271665144,0.263863856
126,0.762920965,0.057381468,0.063481505,0.058300568,126,0.392486392,0.277627762,0.276213972,0.278866197
127,0.757223751,0.056696457,0.062412627,0.057360434,127,0.406637761,0.287571167,0.286416403,0.282720218
128,0.75309763,0.056148074,0.061396317,0.05672208,128,0.415448434,0.291512666,0.290237623,0.289325246
129,0.747575684,0.055330799,0.060619644,0.055738997,129,0.417992398,0.297174523,0.295787981,0.291425987
130,0.741836169,0.05372275,0.059780521,0.054913986,130,0.428229375,0.304748354,0.303415705,0.294018062
131,0.738443696,0.053380821,0.058664979,0.054528999,131,0.433091536,0.309477852,0.312853249,0.307232311
132,0.733892834,0.052081956,0.058415628,0.052948478,132,0.434003842,0.32111905,0.321278193,0.319244612
133,0.728314621,0.050786705,0.057862706,0.052418976,133,0.445416383,0.331720814,0.337031503,0.335554866
134,0.722209826,0.050464338,0.057028746,0.051826251,134,0.452187711,0.341065152,0.348579021,0.343065493
135,0.71069814,0.049423241,0.056466549,0.050650897,135,0.460347063,0.345204304,0.353702553,0.348304936
136,0.696832829,0.048619621,0.05544049,0.050048685,136,0.464909126,0.347862609,0.359342381,0.361912187
137,0.693674971,0.048007153,0.05454829,0.049315082,137,0.470785139,0.372566196,0.36708419,0.367640739
138,0.688338576,0.047521901,0.053174598,0.049062185,138,0.486217815,0.387772586,0.387183989,0.386322865
139,0.678342153,0.046798763,0.05267426,0.048120164,139,0.495216586,0.395423071,0.397818158,0.394131882
140,0.667477173,0.046011408,0.0522331,0.046857166,140,0.497759215,0.405568506,0.41451711,0.40545959
141,0.663500033,0.045721211,0.051020885,0.046748777,141,0.503732196,0.416016535,0.415464428,0.41004309
142,0.645782771,0.045207148,0.050014021,0.045845829,142,0.517723701,0.421235342,0.431591148,0.418106442
143,0.63110227,0.044681622,0.049681897,0.045128585,143,0.527873573,0.444001946,0.438570755,0.441622616
144,0.615742669,0.044218432,0.048008602,0.044981592,144,0.535629388,0.463965461,0.45418938,0.450386706
145,0.604270412,0.043819618,0.047278051,0.043858775,145,0.550982641,0.470901398,0.465189338,0.465435631
146,0.592995497,0.042935517,0.046917594,0.043421143,146,0.556085283,0.479838412,0.481996404,0.480944776
147,0.583347548,0.042464603,0.046450153,0.043272274,147,0.565237317,0.487980373,0.488031525,0.486759152
148,0.574989807,0.042434604,0.046074116,0.043024655,148,0.593358285,0.50450877,0.508054533,0.507246598
149,0.568768545,0.041257044,0.045424066,0.042697971,149,0.603422457,0.516213272,0.516662599,0.508870533
150,0.560176599,0.040735976,0.045340562,0.042355613,150,0.604675718,0.530295763,0.527511794,0.517005262
151,0.554416071,0.040301878,0.044509768,0.042181628,151,0.618138604,0.543919648,0.546346107,0.525628778
152,0.547345743,0.039203581,0.043699209,0.041678284,152,0.624622835,0.549234111,0.549265131,0.549108159
153,0.538088545,0.039017451,0.043657857,0.040789292,153,0.634213369,0.558949789,0.563590098,0.559308406
154,0.529682732,0.038716094,0.042584974,0.040611309,154,0.6507189,0.572618318,0.568471678,0.560629126
155,0.523533435,0.038507112,0.042203144,0.039778672,155,0.656965068,0.575532955,0.572468049,0.57386486
156,0.512709708,0.037890492,0.041669758,0.03937639,156,0.65716251,0.581838027,0.584596093,0.587287083
157,0.506410828,0.03724934,0.040482387,0.039145332,157,0.660523176,0.589101951,0.596320068,0.598248934
158,0.498786064,0.037244494,0.040365976,0.03861533,158,0.669729749,0.609992222,0.602049331,0.601017897
159,0.494664995,0.036301214,0.039449475,0.03798299,159,0.675330766,0.611436936,0.612212026,0.611893249
160,0.487847133,0.035959073,0.039304175,0.037669696,160,0.68564205,0.622143513,0.613269197,0.616361201
161,0.479537064,0.035935161,0.038651854,0.03730159,161,0.689587632,0.629122659,0.631994677,0.629115505
162,0.472948842,0.035028368,0.038310679,0.036968252,162,0.692859417,0.636548827,0.639726081,0.636578718
163,0.467699093,0.034619386,0.038216834,0.036549239,163,0.705389742,0.639834543,0.645780344,0.644041455
164,0.463159898,0.034419988,0.037549231,0.035917617,164,0.709768376,0.645705619,0.657240971,0.650540885
165,0.453331546,0.033734397,0.036911523,0.035566623,165,0.710569204,0.653265217,0.659540991,0.655299694
166,0.447226407,0.033400872,0.036544824,0.035136294,166,0.714457741,0.667702694,0.666471002,0.66863194
167,0.439934248,0.033136999,0.035505245,0.034519389,167,0.718456669,0.67245682,0.674328654,0.674666116
168,0.43326482,0.032634653,0.035273518,0.034236665,168,0.722284314,0.677698199,0.676776756,0.678258197
169,0.427489383,0.031997064,0.03483036,0.033802502,169,0.726179964,0.681813541,0.679110723,0.678608429
170,0.420213767,0.031598093,0.034061643,0.033569027,170,0.739911686,0.683550062,0.687969216,0.687761412
171,0.412188502,0.031007724,0.033934965,0.033185535,171,0.744597904,0.69545863,0.697625741,0.696811538
172,0.404190952,0.030393198,0.033049155,0.03312948,172,0.745791625,0.699837876,0.700322462,0.700376695
173,0.395196532,0.030175246,0.032653941,0.032027193,173,0.750908967,0.704121068,0.706073705,0.707103704
174,0.386972875,0.030015797,0.032339717,0.03168409,174,0.75409274,0.713248889,0.713619423,0.714909992
175,0.378232657,0.029730902,0.031320463,0.030875842,175,0.760541493,0.722034882,0.722121802,0.721047685
176,0.36869867,0.029216949,0.031107096,0.030709075,176,0.767121354,0.728729587,0.728793744,0.725986469
177,0.362489695,0.028891028,0.030344634,0.030433853,177,0.769643113,0.732346018,0.733541305,0.734620902
178,0.352937527,0.027774218,0.030123862,0.030321263,178,0.775229835,0.735336064,0.735667741,0.738220328
179,0.342649109,0.027561627,0.029631547,0.029870534,179,0.778125949,0.743529041,0.738829143,0.739652457
180,0.334811349,0.026848058,0.029203836,0.029690395,180,0.782123062,0.744015746,0.744865361,0.745226902
181,0.324787484,0.026607964,0.028588529,0.02871982,181,0.789565553,0.749391595,0.747260105,0.745468048
182,0.313687194,0.025852647,0.02781077,0.028436288,182,0.794900261,0.756888305,0.750411695,0.751737922
183,0.303289842,0.025487105,0.027566538,0.028204823,183,0.795991973,0.761361358,0.760732412,0.75928763
184,0.295620882,0.02515134,0.027073555,0.027858231,184,0.799887057,0.767072101,0.761583079,0.762380846
185,0.287027493,0.024780524,0.026954806,0.027694083,185,0.801638478,0.769170892,0.767637107,0.765402177
186,0.27946529,0.024087204,0.026697685,0.026756311,186,0.806433509,0.77549475,0.773273371,0.767214981
187,0.271170028,0.023609512,0.026251026,0.026574495,187,0.807702498,0.780027011,0.776624103,0.775708017
188,0.263515681,0.023485451,0.025962809,0.026082694,188,0.808377893,0.786056873,0.779211082,0.777608773
189,0.257484219,0.022514675,0.025473267,0.025444817,189,0.812820792,0.790650413,0.786337832,0.785918402
190,0.252133768,0.022392439,0.024971348,0.025280928,190,0.817591012,0.79330344,0.793743333,0.793374402
191,0.246611852,0.02212778,0.024804613,0.025190394,191,0.819476576,0.796678575,0.795591764,0.796356389
192,0.240085114,0.021582865,0.024421859,0.024429359,192,0.822698574,0.801909341,0.802761533,0.803456417
193,0.235595829,0.021320814,0.02415039,0.02407711,193,0.824212722,0.805158078,0.805636577,0.805906923
194,0.230890802,0.020510811,0.023555076,0.023933574,194,0.829903711,0.809839915,0.812013882,0.811274853
195,0.226578402,0.02017484,0.022723032,0.02303785,195,0.836841173,0.811770823,0.81367375,0.812932748
196,0.222639353,0.01974732,0.022518831,0.022682354,196,0.838512583,0.818847441,0.819950995,0.81809688
197,0.217847665,0.019524842,0.021792375,0.021783211,197,0.842014688,0.823623216,0.824511043,0.820727515
198,0.21307291,0.01917007,0.021554866,0.021224201,198,0.843515942,0.827034488,0.82574073,0.823197351
199,0.208764716,0.019079294,0.021271173,0.020221782,199,0.848392785,0.827867514,0.827873818,0.826286152
200,0.204381591,0.017858943,0.0208783,0.020111945,200,0.851251643,0.831415619,0.830696133,0.829949064
201,0.199561025,0.017702606,0.020532785,0.020111728,201,0.853771797,0.831779816,0.832793945,0.832617603
202,0.194389749,0.017291229,0.020373519,0.019131229,202,0.857075035,0.834139345,0.834477059,0.833266889
203,0.189291357,0.017111737,0.019990858,0.018953107,203,0.86203746,0.842677546,0.842956468,0.842479665
204,0.185388857,0.016910148,0.019447957,0.018407943,204,0.864575927,0.84493406,0.845168948,0.84310056
205,0.181698852,0.016616223,0.018650608,0.018010826,205,0.868262247,0.850118207,0.849707593,0.849496232
206,0.177818132,0.01650475,0.018447013,0.017866508,206,0.87180007,0.850962381,0.851674994,0.850189076
207,0.174461743,0.016145414,0.018352965,0.01785414,207,0.873887078,0.855792328,0.856264037,0.852260115
208,0.171024666,0.016122931,0.017904961,0.017533321,208,0.878001892,0.856996307,0.857909816,0.857652658
209,0.168132557,0.015727235,0.01784747,0.017469848,209,0.879894237,0.858644366,0.858905103,0.858597545
210,0.16509067,0.015583431,0.017139675,0.017414593,210,0.882177054,0.863270207,0.863015829,0.862835653
211,0.162490273,0.015469182,0.016999823,0.017294162,211,0.882726477,0.866023318,0.864004255,0.863917055
212,0.158891182,0.015395078,0.016870079,0.017103059,212,0.886506306,0.87176013,0.871006283,0.871351413
213,0.155053989,0.015195771,0.016770558,0.016924456,213,0.889507893,0.874356345,0.875019973,0.873526764
214,0.151187345,0.015178524,0.016571169,0.016719231,214,0.895493619,0.876822758,0.877023631,0.876459925
215,0.14760373,0.015092401,0.016277287,0.016334089,215,0.896638432,0.878539319,0.878021778,0.87839262
216,0.144254385,0.014757429,0.016073688,0.016303264,216,0.898116488,0.883315065,0.882846105,0.882819453
217,0.141325041,0.014752407,0.015870686,0.016063847,217,0.901732211,0.88400778,0.884594654,0.884191521
218,0.138664268,0.0143412,0.015767897,0.016050921,218,0.904122433,0.885155863,0.885533514,0.885530332
219,0.135975258,0.014193143,0.015651877,0.015808777,219,0.905314371,0.888221153,0.888318608,0.887345331
220,0.133699073,0.014145516,0.01554112,0.015805693,220,0.909193588,0.892180801,0.892607158,0.891301861
221,0.131467299,0.014001085,0.015532,0.015688982,221,0.910984176,0.89346718,0.895125273,0.893054776
222,0.129445874,0.013841234,0.015304493,0.015686288,222,0.912271909,0.895736795,0.895817236,0.895448405
223,0.127346802,0.013704223,0.015304087,0.01568496,223,0.913154908,0.898779503,0.898508598,0.899065795
224,0.124923674,0.01355221,0.015143972,0.015588504,224,0.913519473,0.900680946,0.899943973,0.900048417
225,0.122480166,0.013471941,0.015050592,0.015430167,225,0.917105505,0.904723966,0.903141457,0.903467569
226,0.120477672,0.013398112,0.014987205,0.015349618,226,0.919726822,0.904929763,0.905211542,0.905345068
227,0.118442912,0.013358667,0.014893304,0.015068661,227,0.921466647,0.906547669,0.907312584,0.907122006
228,0.116392741,0.013264615,0.014879976,0.014883541,228,0.923807173,0.909312984,0.909323582,0.908933695
229,0.113821292,0.013186951,0.014809033,0.014859768,229,0.925228953,0.913603148,0.91340304,0.913485963
230,0.11100243,0.013153078,0.014808753,0.014710242,230,0.926489088,0.916278028,0.915809926,0.916062234
231,0.108403621,0.013132175,0.014624783,0.014688322,231,0.929783744,0.919280847,0.919227792,0.919511072
232,0.105976613,0.013059073,0.014540632,0.014653373,232,0.930869412,0.921341981,0.921037668,0.921125121
233,0.103220173,0.013013422,0.014364901,0.014611808,233,0.934511487,0.921891443,0.922467581,0.922235671
234,0.100712649,0.013002201,0.014344187,0.014515032,234,0.93565462,0.923995016,0.924330772,0.924090629
235,0.098470998,0.012937353,0.014220085,0.014431108,235,0.937540548,0.926811339,0.926673391,0.926614644
236,0.095735955,0.012901604,0.014201396,0.014294832,236,0.938586486,0.927030069,0.928056041,0.928112671
237,0.093070789,0.012835738,0.01394636,0.014137523,237,0.940413745,0.930729461,0.93054781,0.930454724
238,0.0911354,0.012581401,0.013901113,0.01405707,238,0.943361531,0.931265101,0.93125008,0.930903722
239,0.089545192,0.012366809,0.013604966,0.013954444,239,0.945067932,0.932353064,0.932120442,0.931852644
240,0.087602092,0.012189676,0.013568562,0.013841062,240,0.946661415,0.935914274,0.937201326,0.937059272
241,0.085452718,0.011858524,0.013337175,0.013709298,241,0.947488393,0.939771081,0.939739497,0.939544232
242,0.083655788,0.011856449,0.013324407,0.013255528,242,0.948101157,0.93995268,0.939918988,0.939950509
243,0.082097579,0.011728023,0.01316419,0.013162446,243,0.948858287,0.940607259,0.940735329,0.940790797
244,0.0804945,0.011651273,0.013130387,0.012504857,244,0.949037839,0.941446519,0.941786877,0.941896309
245,0.07852585,0.011589996,0.012842331,0.012481663,245,0.950258869,0.942488819,0.942534644,0.942392896
246,0.076779738,0.011198999,0.012649591,0.011603922,246,0.951462303,0.944075705,0.944094587,0.944100789
247,0.075507675,0.011184199,0.012615696,0.01150273,247,0.953881083,0.946146954,0.945971662,0.946037597
248,0.074303513,0.010906275,0.012098001,0.01144325,248,0.955797775,0.947420757,0.947606289,0.947172593
249,0.073183583,0.010771887,0.012096298,0.011082101,249,0.956282583,0.94862179,0.948564238,0.948492861
250,0.071912461,0.010659439,0.011608159,0.010885268,250,0.956584878,0.948852543,0.949192375,0.9493521
251,0.070708101,0.010139377,0.011162003,0.010806624,251,0.9583013,0.950123703,0.95030631,0.9502478
252,0.069410045,0.010050102,0.011161838,0.010732678,252,0.9589305,0.953184562,0.95315578,0.953148474
253,0.068091002,0.009813954,0.010821487,0.01044364,253,0.960784152,0.953813095,0.953942993,0.95395163
254,0.066850305,0.009730176,0.010744344,0.01035706,254,0.96211213,0.955687907,0.955786473,0.955706184
255,0.065716011,0.009232499,0.010609407,0.010137138,255,0.963074895,0.957135236,0.957163767,0.957155166
256,0.064329911,0.008951384,0.010497636,0.010124219,256,0.963924559,0.958737911,0.959007861,0.958962032
257,0.062959692,0.008875925,0.010334809,0.010016914,257,0.964553668,0.959640545,0.959692745,0.959639684
258,0.061699744,0.008695443,0.010189374,0.009773226,258,0.966010622,0.960076044,0.960171646,0.960015003
259,0.060526242,0.008666798,0.010086215,0.009566393,259,0.967823786,0.961014732,0.960958011,0.960888413
260,0.059534036,0.00815695,0.00977807,0.009304259,260,0.96836211,0.961279636,0.961373672,0.961292437
261,0.058543,0.008013035,0.009693103,0.009199011,261,0.969212224,0.963216496,0.963460267,0.963343546
262,0.057308941,0.007973355,0.009650904,0.00875509,262,0.969719954,0.964299994,0.964405173,0.964359599
263,0.056227957,0.00757862,0.009102771,0.008425271,263,0.970552252,0.964966534,0.964911317,0.964905748
264,0.055219509,0.007462522,0.009072439,0.008019412,264,0.971359686,0.965801891,0.965524107,0.965525661
265,0.054195675,0.007427955,0.008849753,0.007975204,265,0.972441684,0.967447367,0.967278181,0.967320806
266,0.053254474,0.007123961,0.008482017,0.0078161,266,0.972929057,0.969249476,0.969104477,0.968983057
267,0.052262539,0.00707063,0.008473727,0.007776678,267,0.974253554,0.970144495,0.970139114,0.969992259
268,0.05134476,0.006756295,0.007542094,0.007593379,268,0.974895288,0.97028639,0.970292066,0.970227988
269,0.050440139,0.006595365,0.007430958,0.007508481,269,0.975678731,0.971544857,0.971644133,0.971668661
270,0.049524622,0.006425029,0.007345367,0.007318276,270,0.975909949,0.971841319,0.97182831,0.971844856
271,0.048577675,0.006294425,0.007177219,0.007252721,271,0.976439147,0.972539169,0.972519483,0.972361503
272,0.04771764,0.006293936,0.007055931,0.006987518,272,0.977848984,0.972996531,0.973056242,0.972960663
273,0.046769494,0.005733031,0.006957111,0.006960471,273,0.978457188,0.973476128,0.973791641,0.973648968
274,0.045723887,0.005659013,0.006745275,0.006933802,274,0.979463018,0.974775194,0.974988106,0.974864021
275,0.044696801,0.005542902,0.006678282,0.006482358,275,0.980019361,0.97527128,0.975489976,0.975424477
276,0.04368624,0.005288319,0.006673844,0.006458081,276,0.980819221,0.975483237,0.975803079,0.975660138
277,0.042609842,0.005177331,0.00653299,0.006211252,277,0.98139179,0.97601145,0.976142327,0.976078893
278,0.041445105,0.004955275,0.006248698,0.006163007,278,0.981617434,0.977565111,0.977570576,0.977501256
279,0.04052107,0.004412777,0.005919264,0.005749694,279,0.982100804,0.978219697,0.978287132,0.978260761
280,0.039635791,0.004357373,0.005844705,0.005658667,280,0.98298786,0.978987715,0.979114318,0.979088612
281,0.038693692,0.004246173,0.005713163,0.00542685,281,0.98352963,0.979522409,0.979572479,0.979544533
282,0.037752726,0.0040194,0.005532499,0.00541761,282,0.983702584,0.980116282,0.980121971,0.980114505
283,0.036713484,0.00398402,0.005368507,0.005209778,283,0.984096727,0.980720253,0.980757961,0.980783411
284,0.035762919,0.003732726,0.005217363,0.005169301,284,0.984396762,0.981409786,0.981374976,0.981387304
285,0.034928246,0.003732504,0.005004211,0.004674319,285,0.984740574,0.981888979,0.981996462,0.981987065
286,0.033903771,0.003320989,0.004800752,0.004671485,286,0.985115337,0.981969038,0.982048387,0.982078355
287,0.032703695,0.003301897,0.004684172,0.004497009,287,0.985726556,0.982262851,0.982303981,0.982292488
288,0.031897448,0.003204922,0.004603658,0.004443659,288,0.985806701,0.982850391,0.982878059,0.982877
289,0.031146236,0.003031528,0.004420237,0.004419659,289,0.986407463,0.983515315,0.983429422,0.983467701
290,0.030385093,0.002862391,0.004376457,0.004326243,290,0.986668574,0.983760805,0.98386403,0.983845219
291,0.029823504,0.002794268,0.004202719,0.00432618,291,0.987626395,0.984630309,0.9847201,0.984679793
292,0.029369684,0.002748778,0.004078862,0.004271891,292,0.987870436,0.984831572,0.984865252,0.984865277
293,0.029016669,0.002734087,0.004010525,0.004257926,293,0.988497148,0.985159343,0.98514716,0.985123728
294,0.028623943,0.002699083,0.003993959,0.004166351,294,0.988581181,0.985795941,0.985877095,0.985880946
295,0.028179475,0.002630654,0.003961667,0.004145151,295,0.988990841,0.98639554,0.98635636,0.986342964
296,0.027807044,0.00262778,0.003961161,0.004092293,296,0.989605581,0.986965391,0.986972516,0.986980641
297,0.027424548,0.002481223,0.003810458,0.003974186,297,0.990205947,0.987015051,0.987176398,0.987150073
298,0.027001042,0.002472195,0.003774385,0.003929596,298,0.99030166,0.987444789,0.987410549,0.987404077
299,0.026641365,0.002369846,0.003539467,0.003929485,299,0.990605368,0.987952707,0.988041485,0.988043869
300,0.026258441,0.002319728,0.003533584,0.003901028,300,0.991057218,0.988467494,0.988595883,0.988498347
301,0.025844102,0.002245625,0.003326318,0.00384403,301,0.991508653,0.988705285,0.988734764,0.988741178
302,0.025558129,0.002237651,0.003325859,0.003841183,302,0.991781216,0.989280365,0.989383191,0.989370959
303,0.025198392,0.002210187,0.003223401,0.003780121,303,0.991986893,0.989357082,0.98947796,0.989483524
304,0.024772162,0.002142641,0.003184509,0.003686681,304,0.992077297,0.990100405,0.990147317,0.990137449
305,0.024401937,0.002103482,0.003126588,0.003647438,305,0.992313349,0.990298096,0.990397937,0.990363836
306,0.024064268,0.002054128,0.003116952,0.00363664,306,0.992816909,0.990667904,0.990742323,0.990727246
307,0.023684199,0.00205382,0.003106403,0.003616174,307,0.99321927,0.990912235,0.990944752,0.990940585
308,0.023301277,0.002010035,0.003089012,0.003544449,308,0.993502584,0.99117478,0.991175529,0.991187527
309,0.022936307,0.001916619,0.0029689,0.003540353,309,0.993714238,0.99136652,0.991384395,0.991353535
310,0.022547753,0.001881651,0.002944497,0.003453583,310,0.993842929,0.991708924,0.991734797,0.991742802
311,0.022189723,0.001853494,0.002873833,0.003441932,311,0.993842929,0.992104475,0.992248878,0.99216747
312,0.021697797,0.001830907,0.002857684,0.003428344,312,0.994055113,0.992370273,0.992388774,0.992384186
313,0.02106037,0.001810882,0.002824986,0.00339461,313,0.994308677,0.992767836,0.992793554,0.992792334
314,0.020556072,0.001758725,0.002824965,0.003388444,314,0.994382753,0.992767836,0.992793554,0.992792334
315,0.020003929,0.001742018,0.002824886,0.003387338,315,0.994454122,0.993027345,0.99305784,0.993040481
316,0.019383812,0.001723311,0.002758298,0.003272391,316,0.99456193,0.993161152,0.993185385,0.993186818
317,0.018753917,0.001719357,0.002756648,0.003272307,317,0.994844194,0.993274294,0.993305801,0.99327331
318,0.018049775,0.001678176,0.002751519,0.00323611,318,0.994924813,0.993401595,0.99345005,0.993433898
319,0.017225185,0.001677974,0.002695741,0.003235564,319,0.995286651,0.99391339,0.993924503,0.993916513
320,0.016499735,0.001630186,0.002666425,0.003177344,320,0.99558923,0.993959239,0.994021514,0.993967498
321,0.015831712,0.001603418,0.002650711,0.00313136,321,0.995765906,0.994459829,0.99445841,0.994459457
322,0.015042459,0.001449913,0.002603124,0.003084092,322,0.995978567,0.994517091,0.994533557,0.994514056
323,0.014524914,0.001430854,0.002570043,0.003002556,323,0.996176656,0.994764959,0.994803178,0.994761179
324,0.013939762,0.001425136,0.00252576,0.002900943,324,0.996272574,0.994943582,0.994971775,0.994967101
325,0.013475367,0.001407996,0.002512266,0.002893489,325,0.996448342,0.995013023,0.995027911,0.995020751
326,0.012986115,0.001406323,0.002506936,0.002825496,326,0.996565359,0.995284344,0.995299144,0.995300044
327,0.012569685,0.001398369,0.002419662,0.002751922,327,0.996630037,0.995491262,0.995500252,0.995488203
328,0.012088007,0.001393836,0.002413515,0.002690951,328,0.996724194,0.995628758,0.995701375,0.995703404
329,0.011528395,0.001387471,0.002413483,0.002677103,329,0.996837781,0.995837583,0.995868188,0.995863148
330,0.010980486,0.001385295,0.002292755,0.002650407,330,0.996936392,0.996064105,0.996078434,0.996068101
331,0.010521777,0.001383094,0.002234048,0.002639632,331,0.997050772,0.996161045,0.996199504,0.996185675
332,0.010075268,0.00137747,0.002212773,0.002639631,332,0.99720039,0.996391833,0.996425675,0.996406569
333,0.009638857,0.001355378,0.002197905,0.002632575,333,0.997277145,0.996556455,0.99657816,0.996575734
334,0.009163608,0.00134404,0.002166892,0.002604836,334,0.997406713,0.996593655,0.996607095,0.996604426
335,0.008619821,0.001311327,0.002132826,0.002587728,335,0.997511871,0.996807453,0.99681495,0.996818584
336,0.00821986,0.00127442,0.002127663,0.002478872,336,0.997679101,0.996912105,0.996937916,0.996944403
337,0.007911727,0.001252273,0.002102544,0.002475139,337,0.997821602,0.996917946,0.99698529,0.99698496
338,0.007565685,0.001252119,0.002090414,0.002411409,338,0.997881939,0.997079591,0.997097594,0.997089473
339,0.007263568,0.001216813,0.002000055,0.002401085,339,0.99805404,0.997236125,0.99724019,0.997223333
340,0.007100706,0.001209198,0.001992547,0.002383819,340,0.998134062,0.997316218,0.997340604,0.997332555
341,0.006926347,0.001162811,0.001980254,0.002376984,341,0.998238533,0.997507774,0.997520069,0.997516264
342,0.006730301,0.001158099,0.001904676,0.00234534,342,0.998406975,0.997563584,0.997634606,0.997617624
343,0.006539834,0.001148356,0.001888613,0.002341818,343,0.998498366,0.997668988,0.997714842,0.997712359
344,0.006352537,0.001129405,0.001888072,0.002313681,344,0.998542711,0.997736303,0.997785073,0.997757135
345,0.006178993,0.001124097,0.001731264,0.002280767,345,0.998631655,0.997941247,0.998000364,0.997980506
346,0.00605066,0.001115648,0.001725874,0.002279981,346,0.998631655,0.99803217,0.99805966,0.998047851
347,0.005940891,0.001110842,0.001639556,0.002244296,347,0.998641402,0.998037818,0.99809343,0.998089407
348,0.00581357,0.001098313,0.001592157,0.002238086,348,0.998770465,0.998167012,0.998183477,0.998178074
349,0.005685722,0.001092589,0.001452205,0.002170508,349,0.998806221,0.998257958,0.998299768,0.998295315
350,0.005522185,0.001077326,0.001442514,0.00215748,350,0.998907135,0.998366714,0.998377724,0.998366615
351,0.005392595,0.00096065,0.001439075,0.002137942,351,0.998925914,0.998381358,0.998401867,0.99840743
352,0.005233332,0.000951605,0.001429655,0.001991036,352,0.998969694,0.99840062,0.998430738,0.99840743
353,0.005120804,0.000933856,0.001423492,0.001893097,353,0.998999539,0.998567143,0.998559162,0.998561887
354,0.005041664,0.000925297,0.001305064,0.001870947,354,0.999021156,0.998656872,0.998656694,0.998650472
355,0.004936562,0.000897925,0.001302346,0.001802304,355,0.999081836,0.998762522,0.998764565,0.998765079
356,0.004860608,0.000884883,0.001199951,0.001774243,356,0.999118063,0.998779263,0.998780613,0.998782493
357,0.004792837,0.000867038,0.001196371,0.001751554,357,0.999168263,0.998791865,0.998790121,0.99879312
358,0.004706908,0.000763249,0.001161279,0.001725121,358,0.999222558,0.998831346,0.998835646,0.998834122
359,0.0046422,0.000761029,0.001152633,0.001592396,359,0.999265264,0.99888992,0.998890625,0.998891719
360,0.004596914,0.00074281,0.001132718,0.001520349,360,0.99929963,0.998913507,0.998925549,0.998921579
361,0.004532443,0.000692837,0.001130081,0.001500095,361,0.999357309,0.998965044,0.99898081,0.998976489
362,0.004484801,0.000680078,0.001105727,0.001434028,362,0.999357309,0.999032629,0.999040014,0.999041421
363,0.004440159,0.000657424,0.001025861,0.001326223,363,0.999431881,0.999104182,0.999090397,0.999092384
364,0.004377997,0.000629618,0.001003694,0.001274216,364,0.999448675,0.999155402,0.999151402,0.999145002
365,0.004338691,0.000587109,0.000985542,0.001216886,365,0.999448675,0.999251133,0.99920997,0.999206284
366,0.004279599,0.000567673,0.000944807,0.001203886,366,0.999486783,0.99926715,0.99926769,0.99926579
367,0.004221318,0.00056736,0.000862117,0.001041741,367,0.999532355,0.999290094,0.999295264,0.999297216
368,0.004179327,0.000541234,0.000848807,0.001013892,368,0.999532355,0.999307263,0.999317475,0.999314848
369,0.004119969,0.000535662,0.000843197,0.001013784,369,0.999559686,0.999363367,0.999335708,0.999336411
370,0.00401967,0.000512582,0.000799079,0.000992892,370,0.999595345,0.999363367,0.999369205,0.999367319
371,0.003963268,0.000511698,0.00075499,0.000923591,371,0.999626075,0.999419326,0.999439555,0.999433682
372,0.003900049,0.000494278,0.000748906,0.000922861,372,0.999652098,0.999448463,0.999439555,0.999446101
373,1.15692088,0.000475977,0.000743656,0.00090504,373,0.999672936,0.999454178,0.999461705,0.999461254
374,,0.000461525,0.000721705,0.000805222,374,0.999672936,0.999454178,0.999461705,0.999461254
375,,0.000460109,0.000713636,0.000774901,375,0.999674524,0.999472783,0.99946505,0.999472224
376,,0.000458091,0.000713434,0.000756949,376,0.999701296,0.999548239,0.999530582,0.999529616
377,,0.000431678,0.000684491,0.000755861,377,0.999716669,0.999548239,0.999565734,0.9995619
378,,0.000425275,0.000641228,0.000718599,378,0.999717464,0.999586672,0.999584774,0.999585669
379,,0.000422447,0.000607252,0.000672044,379,0.999717464,0.99961983,0.9996234,0.999622601
380,,0.000404075,0.000600239,0.000668374,380,0.999731207,0.999644762,0.999642946,0.999640095
381,,0.00036251,0.00059304,0.000657426,381,0.999731207,0.999669647,0.999665504,0.999666033
382,,0.000362118,0.000564747,0.000645219,382,0.999752025,0.999679184,0.999680156,0.999680307
383,,0.000348488,0.000551419,0.000577908,383,0.999752025,0.999679184,0.999680156,0.999681364
384,,0.000346621,0.000551402,0.000567366,384,0.999779517,0.999679737,0.999682396,0.999681364
385,,0.255358018,0.000502045,0.000557869,385,0.999779517,0.999691656,0.999700003,0.999700274
386,,,0.000500091,0.000517804,386,0.999780394,0.999691656,0.999700003,0.999700274
387,,,0.000492008,0.000495128,387,0.999780394,0.99970846,0.999707276,0.999708334
388,,,0.000488797,0.000491128,388,0.999785706,0.999714578,0.999712093,0.999713164
389,,,0.000483609,0.000490558,389,0.999793909,0.999714578,0.999712093,0.999713164
390,,,0.000447454,0.00045024,390,0.999793909,0.999739628,0.99973874,0.999738204
391,,,0.00044048,0.00043428,391,0.999804035,0.999746832,0.99973874,0.999738204
392,,,0.000439688,0.000428482,392,0.999812819,0.999746832,0.999753428,0.999754566
393,,,0.00041011,0.000408494,393,0.999821712,0.999757514,0.99975508,0.999754566
394,,,0.338481386,0.000380701,394,0.999821712,0.999761854,0.99975508,0.99975479
395,,,,0.000379835,395,0.999826398,0.999761854,0.999769964,0.999770439
396,,,,0.000378008,396,0.999826398,0.999777201,0.999769964,0.999770439
397,,,,0.000373195,397,0.999849106,0.999777201,0.999795053,0.999795037
398,,,,0.000370934,398,0.999849106,0.999797746,0.999795053,0.999795037
399,,,,0.000370469,399,0.999849912,0.999797746,0.9998021,0.999801078
400,,,,0.000369461,400,0.999860341,0.999801844,0.999810701,0.999809189
401,,,,0.00035873,401,0.999860341,0.999801844,0.999810701,0.999809189
402,,,,0.279110157,402,0.999861771,0.999814808,0.999824716,0.999824161
,,,,,403,0.999861771,0.999825315,0.999831006,0.999827798
,,,,,404,0.99986626,0.999825315,0.999831006,0.999827798
,,,,,405,0.999873225,0.999830916,0.999832537,0.999830649
,,,,,406,0.99988022,0.999830916,0.999832537,0.999830649
,,,,,407,0.99988022,0.999835228,0.999834822,0.999839382
,,,,,408,0.999880327,0.999859909,0.999859016,0.999856981
,,,,,409,0.99989078,0.999859909,0.999859016,0.999856981
,,,,,410,0.99989078,0.999862168,0.999865272,0.999865837
,,,,,411,0.999893412,0.999862168,0.999865272,0.999865837
,,,,,412,0.999893412,0.999865938,0.999865845,0.99986697
,,,,,413,0.999901476,0.999865938,0.999865845,0.99986697
,,,,,414,0.999901476,0.999879597,0.999879878,0.999880226
,,,,,415,0.999903407,0.999879597,0.999879878,0.999880226
,,,,,416,0.999903407,0.999889847,0.999891236,0.999891243
,,,,,417,0.999912008,0.999889847,0.999891236,0.999891243
,,,,,418,0.999912008,0.999892068,0.999892646,0.999892495
,,,,,419,0.999915949,0.999892068,0.999892646,0.999892495
,,,,,420,0.999915949,0.999893698,0.999894069,0.999892984
,,,,,421,0.999918234,0.999893698,0.999894069,0.999892984
,,,,,422,0.999918234,0.999903809,0.999906186,0.999905724
,,,,,423,0.99992306,0.999903809,0.999906186,0.999905724
,,,,,424,0.99992306,0.999904868,0.999906485,0.999906456
,,,,,425,0.999923179,0.999909802,0.999911709,0.999910192
,,,,,426,0.999925775,0.999909802,0.999911709,0.999910192
,,,,,427,0.999925775,0.99991354,0.999914761,0.999913717
,,,,,428,0.999927734,0.99991354,0.999914761,0.999913717
,,,,,429,0.999927734,0.999915181,0.999916451,0.999915974
,,,,,430,0.999928238,0.999915181,0.999916451,0.999915974
,,,,,431,0.999928238,0.999918379,0.999917924,0.999918093
,,,,,432,0.999929761,0.999918379,0.999917924,0.999918093
,,,,,433,0.999931257,0.999922029,0.999919035,0.999922795
,,,,,434,0.999931257,0.999922029,0.999919035,0.999922795
,,,,,435,0.999934923,0.999923506,0.999922822,0.999923814
,,,,,436,0.999935317,0.999923506,0.999922822,0.999923814
,,,,,437,0.999935317,0.999924535,0.999926743,0.999924664
,,,,,438,0.999938794,0.999924535,0.999926743,0.999924664
,,,,,439,0.999938794,0.999925834,0.999927785,0.999926776
,,,,,440,0.999940631,0.999925834,0.999927785,0.999926776
,,,,,441,0.999940631,0.99992845,0.99992853,0.999927901
,,,,,442,0.999942392,0.99992845,0.99992853,0.999927901
,,,,,443,0.999942392,0.99993196,0.999933323,0.999932205
,,,,,444,0.999942416,0.99993196,0.999933323,0.999932205
,,,,,445,0.999942416,0.999941141,0.999941521,0.99994121
,,,,,446,0.999945889,0.999941141,0.999941521,0.99994121
,,,,,447,0.99994933,0.999942087,0.999942391,0.999942263
,,,,,448,0.99994933,0.999943601,0.999944198,0.999944351
,,,,,449,0.999949727,0.999943601,0.999944198,0.999944351
,,,,,450,0.999949727,0.999946377,0.999947285,0.999947194
,,,,,451,0.999950595,0.999946377,0.999947285,0.999947194
,,,,,452,0.999950912,0.999947535,0.999948632,0.999947895
,,,,,453,0.999950912,0.999947535,0.999948632,0.999947895
,,,,,454,0.999954243,0.999948326,0.99994966,0.99994936
,,,,,455,0.999954243,0.999948326,0.99994966,0.99994936
,,,,,456,0.999954955,0.999950575,0.999949727,0.99995197
,,,,,457,0.999954955,0.999950575,0.999953281,0.999952549
,,,,,458,0.999956825,0.99995238,0.999953281,0.999952549
,,,,,459,0.999956825,0.99995238,0.999953402,0.999953509
,,,,,460,0.999958236,0.999952795,0.999953402,0.999953509
,,,,,461,0.999958236,0.999953317,0.999953815,0.999953595
,,,,,462,0.999959741,0.999953317,0.999953815,0.999953595
,,,,,463,0.999959741,0.999955506,0.999955497,0.999955315
,,,,,464,0.999961829,0.999955601,0.999955497,0.999955315
,,,,,465,0.999961829,0.999955601,0.999956305,0.999956177
,,,,,466,0.999963829,0.999957256,0.999957158,0.999957112
,,,,,467,0.999963829,0.999957256,0.999957158,0.999957112
,,,,,468,0.999964056,0.999958479,0.999957972,0.999958067
,,,,,469,0.999964865,0.999958479,0.999957972,0.999958067
,,,,,470,0.999964865,0.999960063,0.999961148,0.999960589
,,,,,471,0.999965136,0.999960063,0.999961148,0.999960881
,,,,,472,0.999965136,0.999962494,0.99996251,0.999960881
,,,,,473,0.999966684,0.999962494,0.99996251,0.999962398
,,,,,474,0.999966959,0.999962827,0.999963686,0.999962398
,,,,,475,0.999966959,0.999965396,0.999963686,0.999963886
,,,,,476,0.999968328,0.999965396,0.999964402,0.999963886
,,,,,477,0.999968328,0.999965417,0.999964605,0.999964544
,,,,,478,0.99997072,0.999965417,0.999964605,0.999964544
,,,,,479,0.99997072,0.999965452,0.99996499,0.999965305
,,,,,480,0.999971288,0.999965452,0.99996499,0.999965305
,,,,,481,0.999971288,0.999965555,0.999965222,0.99996531
,,,,,482,0.999971774,0.999965555,0.999965222,0.99996531
,,,,,483,0.999971774,0.999965604,0.999965718,0.999965792
,,,,,484,0.999972954,0.999965604,0.999965718,0.999965792
,,,,,485,0.999973759,0.999965704,0.999967385,0.999965916
,,,,,486,0.999973759,0.999965704,0.999967385,0.999965916
,,,,,487,0.99997505,0.999968461,0.999971454,0.999969873
,,,,,488,0.99997505,0.999968461,0.999971454,0.999969873
,,,,,489,0.999975384,0.999971591,0.999971515,0.999971867
,,,,,490,0.999975384,0.999971591,0.999971515,0.999971867
,,,,,491,0.999975679,0.999972275,0.999972839,0.999972611
,,,,,492,0.999975679,0.999972275,0.999972907,0.999972842
,,,,,493,0.999976761,0.99997228,0.999972907,0.999972842
,,,,,494,0.999976761,0.99997228,0.999973336,0.999973265
,,,,,495,0.999976919,0.999973231,0.999973336,0.999973265
,,,,,496,0.999976919,0.999973312,0.999973855,0.999973763
,,,,,497,0.999976969,0.999973312,0.999973855,0.999973763
,,,,,498,0.999976969,0.999974007,0.999975087,0.999974064
,,,,,499,0.999978528,0.999974007,0.999975087,0.999974064
,,,,,500,0.999978528,0.999976845,0.999975605,0.999976515
,,,,,501,0.999978615,0.999976845,0.999975605,0.999976515
,,,,,502,0.999978615,0.99997686,0.999977451,0.999977608
,,,,,503,0.999978874,0.99997686,0.999977451,0.999977608
,,,,,504,0.999978874,0.99997701,0.999977897,0.999977755
,,,,,505,0.999978967,0.99997701,0.999977897,0.999977755
,,,,,506,0.999978967,0.999977418,0.999977933,0.99997785
,,,,,507,0.999979832,0.999977418,0.999977933,0.99997785
,,,,,508,0.999979832,0.999977916,0.999978086,0.999978237
,,,,,509,0.999980605,0.999978032,0.999978086,0.999978237
,,,,,510,0.999980605,0.999978032,0.999978151,0.999978548
,,,,,511,0.999981145,0.999978116,0.999978486,0.999978548
,,,,,512,0.999981676,0.999978116,0.999978486,0.999978712
,,,,,513,0.999981676,0.999979114,0.99997905,0.999978712
,,,,,514,0.999983083,0.999979114,0.99997905,0.999978827
,,,,,515,0.999983083,0.999980299,0.999979319,0.999978827
,,,,,516,0.999983779,0.999980299,0.999979319,0.999979753
,,,,,517,0.999985231,0.999980585,0.999979336,0.999979753
,,,,,518,0.999985231,0.999980585,0.999979336,0.999979912
,,,,,519,0.999985737,0.999980752,0.999979537,0.999979912
,,,,,520,0.999985737,0.999981063,0.999980307,0.999980447
,,,,,521,0.999986471,0.999981063,0.999980307,0.999980447
,,,,,522,0.999986471,0.999982692,0.999983532,0.999983351
,,,,,523,0.999986659,0.999982692,0.999983942,0.999983351
,,,,,524,0.999986659,0.999983932,0.999983942,0.999983735
,,,,,525,0.999987549,0.999984374,0.999984073,0.999984063
,,,,,526,0.999987549,0.999984374,0.999984073,0.999984063
,,,,,527,0.999988088,0.999985126,0.999985156,0.99998477
,,,,,528,0.999988088,0.999985126,0.999985156,0.99998477
,,,,,529,0.999988246,0.999985176,0.999985863,0.999985657
,,,,,530,0.999988246,0.999985176,0.999985863,0.999985657
,,,,,531,0.999988342,0.999985903,0.999986094,0.999985961
,,,,,532,0.999988342,0.999985903,0.999986094,0.999985961
,,,,,533,0.999988699,0.999986067,0.99998621,0.999986155
,,,,,534,0.999989392,0.999986067,0.99998621,0.999986155
,,,,,535,0.999989392,0.999986819,0.999986275,0.999986216
,,,,,536,0.999989566,0.999986819,0.999986275,0.999986216
,,,,,537,0.999989566,0.999987501,0.999986377,0.999986929
,,,,,538,0.999989778,0.999987501,0.999986377,0.999986929
,,,,,539,0.999989778,0.999987895,0.999988223,0.999988275
,,,,,540,0.999990265,0.999987895,0.999988223,0.999988275
,,,,,541,0.999990265,0.999988399,0.999988469,0.99998853
,,,,,542,0.999990574,0.999988399,0.999988469,0.99998853
,,,,,543,0.999990574,0.999988434,0.999988923,0.99998898
,,,,,544,0.999990587,0.999988434,0.999989244,0.99998898
,,,,,545,0.999990587,0.999989034,0.999989244,0.999989016
,,,,,546,0.999991352,0.999990387,0.999990374,0.999990188
,,,,,547,0.999991352,0.999990387,0.999990374,0.999990188
,,,,,548,0.999991412,0.999990941,0.999991363,0.999991171
,,,,,549,0.999991412,0.999990941,0.999991363,0.999991171
,,,,,550,0.999991413,0.999991214,0.999991782,0.999991452
,,,,,551,0.999991413,0.999991214,0.999991782,0.999991452
,,,,,552,0.999991476,0.999991716,0.999991845,0.999991974
,,,,,553,0.999991476,0.999991716,0.999991845,0.999991974
,,,,,554,0.999991504,0.9999919,0.999992058,0.999992368
,,,,,555,0.999992559,0.9999919,0.999992058,0.999992368
,,,,,556,0.999992559,0.999992575,0.999992075,0.999992493
,,,,,557,0.999992754,0.999992575,0.999992075,0.999992493
,,,,,558,0.999992754,0.999992669,0.999992558,0.999992573
,,,,,559,0.99999321,0.999992669,0.999992558,0.999992573
,,,,,560,0.99999321,0.999992832,0.99999259,0.999992757
,,,,,561,0.999993883,0.999992832,0.99999259,0.999992757
,,,,,562,0.999993883,0.999993055,0.999993581,0.99999313
,,,,,563,0.999994265,0.999993055,0.999993581,0.99999313
,,,,,564,0.999994421,0.999993359,0.9999937,0.999993684
,,,,,565,0.999994421,0.999993359,0.9999937,0.999993684
,,,,,566,0.999994762,0.999993842,0.999993964,0.999993685
,,,,,567,0.999994762,0.999993842,0.999993964,0.999993685
,,,,,568,0.99999499,0.999993992,0.999994062,0.999994055
,,,,,569,0.99999499,0.999993992,0.999994062,0.999994055
,,,,,570,0.999995357,0.999994243,0.99999414,0.999994241
,,,,,571,0.999995357,0.999994243,0.99999414,0.999994241
,,,,,572,0.999995453,0.999994393,0.999994227,0.999994733
,,,,,573,0.999995453,0.999994393,0.999994416,0.999994733
,,,,,574,0.999996112,0.999994959,0.999994416,0.999995096
,,,,,575,0.999996112,0.999994959,0.999995018,0.999995096
,,,,,576,0.999996608,0.999995364,0.999995018,0.999995134
,,,,,577,0.999996608,0.999995364,0.999995048,0.999995134
,,,,,578,0.99999666,0.999995458,0.999995048,0.999995184
,,,,,579,0.999996725,0.999995458,0.99999506,0.999995184
,,,,,580,0.999996725,0.999995515,0.999995598,0.999995238
,,,,,581,0.999997078,0.999995515,0.999995598,0.999995238
,,,,,582,0.999997078,0.999996384,0.999995703,0.999996121
,,,,,583,0.999997116,0.999996384,0.999995703,0.999996121
,,,,,584,0.999997116,0.999996522,0.999996593,0.999996457
,,,,,585,0.999997415,0.999996522,0.999996593,0.999996457
,,,,,586,0.999997415,0.99999658,0.999996596,0.999996709
,,,,,587,0.999997711,0.99999658,0.999996596,0.999996709
,,,,,588,0.999997711,0.999997323,0.999997501,0.999997352
,,,,,589,0.999997745,0.999997472,0.999997501,0.999997352
,,,,,590,0.999997745,0.999997472,0.999997582,0.999997756
,,,,,591,0.999998207,0.999997975,0.999997582,0.999997756
,,,,,592,0.999998207,0.999997975,0.999998165,0.99999803
,,,,,593,0.999998424,0.999998015,0.999998165,0.99999803
,,,,,594,0.999998424,0.999998342,0.999998397,0.999998475
,,,,,595,0.999998746,0.999998342,0.999998397,0.999998475
,,,,,596,0.999998746,0.999998813,0.999998402,0.999998809
,,,,,597,0.999998757,0.999998813,0.999998402,0.999998853
,,,,,598,0.999998757,0.999999024,0.999998852,0.999998853
,,,,,599,0.999998869,0.999999024,0.999998852,0.999998936
,,,,,600,0.999998869,0.999999032,0.999998914,0.999998936
,,,,,601,0.999998966,0.999999032,0.999999047,0.999999013
,,,,,602,0.999998966,0.999999227,0.999999047,0.999999013
,,,,,603,0.999999209,0.999999227,0.999999054,0.999999078
,,,,,604,0.999999537,0.999999228,0.999999054,0.999999078
,,,,,605,0.999999537,0.999999228,0.999999256,0.99999929
,,,,,606,0.99999971,0.99999948,0.999999256,0.99999929
,,,,,607,0.99999971,0.99999948,0.999999416,0.999999421
,,,,,608,0.999999857,0.999999499,0.999999529,0.999999585
,,,,,609,0.999999857,0.999999499,1,1
,,,,,610,1,0.99999962,1.000000307,1.000000061
,,,,,611,1.000000096,1,1.000000307,1.000000061
,,,,,612,1.000000096,1.000000083,1.00000033,1.000000206
,,,,,613,1.000000295,1.000000083,1.00000033,1.000000206
,,,,,614,1.000000295,1.000000301,1.000000361,1.000000235
,,,,,615,1.000000371,1.000000301,1.000000361,1.000000235
,,,,,616,1.000000371,1.000000329,1.000000463,1.000000512
,,,,,617,1.000000693,1.000000329,1.000000623,1.000000512
,,,,,618,1.000000693,1.000000396,1.000000623,1.000000589
,,,,,619,1.000000896,1.000000438,1.000000789,1.000000589
,,,,,620,1.000000955,1.000000438,1.000000789,1.000000871
,,,,,621,1.000000955,1.00000096,1.000001046,1.000000871
,,,,,622,1.00000107,1.000001044,1.000001046,1.000001293
,,,,,623,1.00000107,1.000001044,1.000001274,1.000001293
,,,,,624,1.000001407,1.000001274,1.000001274,1.000001498
,,,,,625,1.000001407,1.000001274,1.000001401,1.000001498
,,,,,626,1.000001513,1.000001476,1.000001527,1.000001532
,,,,,627,1.000001513,1.000001476,1.000001527,1.000001532
,,,,,628,1.000001515,1.000001646,1.000001618,1.000001747
,,,,,629,1.000001515,1.000001646,1.000001618,1.000001747
,,,,,630,1.000001544,1.000001977,1.000001769,1.0000018
,,,,,631,1.000001544,1.000001977,1.000001769,1.0000018
,,,,,632,1.000002177,1.000002021,1.000001832,1.000001813
,,,,,633,1.000002177,1.000002021,1.000001832,1.000001813
,,,,,634,1.000002271,1.000002021,1.000001888,1.000001909
,,,,,635,1.000002271,1.000002021,1.000001888,1.000001909
,,,,,636,1.000002456,1.000002307,1.000002047,1.000002168
,,,,,637,1.000002456,1.000002307,1.000002047,1.000002168
,,,,,638,1.000002578,1.000002321,1.000002503,1.000002258
,,,,,639,1.000002578,1.000002321,1.000002503,1.000002258
,,,,,640,1.000003224,1.000002749,1.000002602,1.000002438
,,,,,641,1.000004022,1.000002884,1.00000287,1.000002438
,,,,,642,1.000004022,1.000002884,1.00000287,1.00000245
,,,,,643,1.000004065,1.000002964,1.000003141,1.000002999
,,,,,644,1.000004065,1.000002964,1.000003141,1.000002999
,,,,,645,1.00000464,1.00000358,1.000003695,1.00000331
,,,,,646,1.00000464,1.00000358,1.000003797,1.00000331
,,,,,647,1.000005061,1.00000382,1.000003797,1.000003745
,,,,,648,1.000005061,1.000004076,1.000004161,1.000004009
,,,,,649,1.000005102,1.000004076,1.000004161,1.000004009
,,,,,650,1.000005601,1.000004156,1.0000045,1.000004372
,,,,,651,1.000005601,1.000004156,1.0000045,1.000004372
,,,,,652,1.000005934,1.000004647,1.000004616,1.000004579
,,,,,653,1.000006093,1.000004647,1.000004616,1.000004579
,,,,,654,1.000006093,1.000004648,1.000004802,1.000004952
,,,,,655,1.000006142,1.000004648,1.000004802,1.000004952
,,,,,656,1.000006142,1.000005981,1.00000485,1.00000537
,,,,,657,1.000006255,1.000006139,1.00000485,1.00000537
,,,,,658,1.000006255,1.000006139,1.000005787,1.000005913
,,,,,659,1.000006363,1.00000652,1.000006201,1.000006076
,,,,,660,1.000006363,1.00000652,1.000006201,1.000006076
,,,,,661,1.000006751,1.000006649,1.000006823,1.000007263
,,,,,662,1.000006751,1.000006649,1.000006823,1.000007263
,,,,,663,1.000007231,1.000007144,1.000007499,1.000007328
,,,,,664,1.000007231,1.000007144,1.000007499,1.000007328
,,,,,665,1.000007845,1.000007375,1.000007537,1.000007611
,,,,,666,1.000007845,1.000007375,1.000007537,1.000007611
,,,,,667,1.000008097,1.000008431,1.000007856,1.00000839
,,,,,668,1.000008097,1.000008431,1.000007856,1.00000839
,,,,,669,1.000008711,1.000008803,1.000008381,1.000008781
,,,,,670,1.000008711,1.000008803,1.000008381,1.000008781
,,,,,671,1.000009021,1.000008986,1.000008598,1.000008843
,,,,,672,1.000009021,1.000008986,1.000008598,1.000008843
,,,,,673,1.000009054,1.000009116,1.000008963,1.000009005
,,,,,674,1.000009054,1.000009116,1.000008963,1.000009005
,,,,,675,1.000009801,1.000009577,1.000010027,1.000009759
,,,,,676,1.000009801,1.000009577,1.000010027,1.000009759
,,,,,677,1.000010029,1.000009731,1.000010104,1.000009874
,,,,,678,1.000010029,1.000009731,1.000010104,1.000009874
,,,,,679,1.000010136,1.000010467,1.000010108,1.00001037
,,,,,680,1.000010136,1.000010467,1.000010108,1.00001037
,,,,,681,1.000011932,1.000010841,1.000010636,1.000010625
,,,,,682,1.00001277,1.000010841,1.000010636,1.000010625
,,,,,683,1.00001277,1.000010973,1.000010674,1.00001075
,,,,,684,1.000012783,1.000010973,1.000010783,1.000010771
,,,,,685,1.000012783,1.000011023,1.000010783,1.000010771
,,,,,686,1.000013477,1.000011023,1.000010893,1.000010827
,,,,,687,1.000013803,1.00001106,1.000010893,1.000010827
,,,,,688,1.000013803,1.00001201,1.000011779,1.000011642
,,,,,689,1.000013934,1.00001201,1.000011779,1.000011642
,,,,,690,1.000013934,1.000012067,1.000012223,1.000012001
,,,,,691,1.000014223,1.000012067,1.000012223,1.000012001
,,,,,692,1.000014223,1.0000122,1.000012281,1.000012253
,,,,,693,1.000014643,1.0000122,1.000012281,1.000012253
,,,,,694,1.000014643,1.0000122,1.000013102,1.000012677
,,,,,695,1.000015654,1.0000122,1.000013102,1.000012677
,,,,,696,1.000015654,1.000013485,1.000013905,1.000013877
,,,,,697,1.00001566,1.000013485,1.000013905,1.000013877
,,,,,698,1.00001566,1.000013487,1.000013993,1.000014018
,,,,,699,1.00001794,1.000013487,1.000013993,1.000014018
,,,,,700,1.00001794,1.000014929,1.000014506,1.000014607
,,,,,701,1.000018422,1.000014929,1.000014506,1.000014607
,,,,,702,1.000018422,1.000015288,1.000014701,1.000015834
,,,,,703,1.000018581,1.000015288,1.000014701,1.000015834
,,,,,704,1.000018581,1.000016629,1.000015707,1.00001596
,,,,,705,1.000018711,1.000016629,1.000015707,1.00001596
,,,,,706,1.000018711,1.000017602,1.000016501,1.000016773
,,,,,707,1.000018717,1.000017602,1.000016501,1.000016773
,,,,,708,1.000018717,1.000017718,1.000017478,1.000017426
,,,,,709,1.00001883,1.000017795,1.000018213,1.000017426
,,,,,710,1.00001883,1.000017795,1.000018213,1.000017706
,,,,,711,1.00001912,1.000018241,1.000018343,1.000017939
,,,,,712,1.00001912,1.000018241,1.000018343,1.000017939
,,,,,713,1.000019122,1.000018351,1.000018765,1.000018725
,,,,,714,1.000019122,1.000018351,1.000018765,1.000018725
,,,,,715,1.000020131,1.000018963,1.000018825,1.000018773
,,,,,716,1.000020131,1.000018963,1.000018825,1.000018773
,,,,,717,1.000020153,1.000019319,1.000019308,1.000019155
,,,,,718,1.000023011,1.000019319,1.000019308,1.000019155
,,,,,719,1.000023011,1.000022341,1.000021967,1.000022537
,,,,,720,1.000023983,1.000022341,1.000021967,1.000022537
,,,,,721,1.000023983,1.000022425,1.000023257,1.000022982
,,,,,722,1.000024156,1.000022425,1.000023257,1.000022982
,,,,,723,1.000024156,1.000022451,1.00002378,1.000023367
,,,,,724,1.000024689,1.000022451,1.00002378,1.000023367
,,,,,725,1.000024689,1.000023377,1.000023838,1.000024134
,,,,,726,1.000025689,1.000023377,1.000023838,1.000024134
,,,,,727,1.000025689,1.000023793,1.000024162,1.000024269
,,,,,728,1.00002581,1.000023793,1.000024162,1.000024562
,,,,,729,1.00002581,1.000024555,1.000024483,1.000024562
,,,,,730,1.000026748,1.000024555,1.000024483,1.000024579
,,,,,731,1.000026918,1.000024875,1.000024673,1.000024579
,,,,,732,1.000026918,1.000024875,1.000024673,1.000024676
,,,,,733,1.000028755,1.00002614,1.00002517,1.000024676
,,,,,734,1.000028755,1.00002614,1.000026947,1.000026924
,,,,,735,1.000028994,1.000027647,1.000026947,1.000026924
,,,,,736,1.000030577,1.000027647,1.000028113,1.000027979
,,,,,737,1.000030577,1.000027781,1.000028113,1.000027979
,,,,,738,1.000030607,1.000027781,1.000028174,1.000028171
,,,,,739,1.000030607,1.000029332,1.000028174,1.000028171
,,,,,740,1.000031669,1.000029332,1.000029535,1.000029142
,,,,,741,1.000031669,1.000029749,1.00002959,1.000029142
,,,,,742,1.00003285,1.000029749,1.00002959,1.000029873
,,,,,743,1.00003285,1.00003,1.00002973,1.000029873
,,,,,744,1.000034184,1.00003,1.00002973,1.000030214
,,,,,745,1.00003546,1.000030005,1.000030772,1.000030587
,,,,,746,1.00003546,1.000033002,1.000030772,1.000030587
,,,,,747,1.000036274,1.000033002,1.000030803,1.000030987
,,,,,748,1.000036362,1.000033861,1.000030803,1.000030987
,,,,,749,1.000036362,1.000033861,1.000033128,1.000033441
,,,,,750,1.000036634,1.000034036,1.000033128,1.000033441
,,,,,751,1.000036634,1.000034036,1.000034645,1.000035434
,,,,,752,1.00003797,1.000035281,1.000034645,1.000035434
,,,,,753,1.00003797,1.000035281,1.000037761,1.000036681
,,,,,754,1.00004356,1.000035738,1.000037761,1.000036681
,,,,,755,1.00004356,1.000035738,1.000039954,1.000039322
,,,,,756,1.00004414,1.000038476,1.000039954,1.000039322
,,,,,757,1.00004414,1.000038476,1.000040367,1.000039799
,,,,,758,1.000044699,1.00003932,1.000040367,1.000039799
,,,,,759,1.000044699,1.00003932,1.000040701,1.000040394
,,,,,760,1.000044796,1.000041036,1.000040701,1.000040394
,,,,,761,1.000044796,1.000041572,1.000042413,1.000041694
,,,,,762,1.000046376,1.000041572,1.000042413,1.000041694
,,,,,763,1.000046376,1.000043455,1.000044223,1.000043754
,,,,,764,1.000046553,1.000043455,1.000044223,1.000043754
,,,,,765,1.000046553,1.000046521,1.000045812,1.000046673
,,,,,766,1.000048911,1.000046521,1.000045812,1.000046673
,,,,,767,1.000048911,1.000048184,1.000048006,1.000046677
,,,,,768,1.000049934,1.000048184,1.000048006,1.000046677
,,,,,769,1.000049934,1.000048451,1.000048527,1.000047952
,,,,,770,1.000051743,1.000048451,1.000048527,1.00004863
,,,,,771,1.000051743,1.000048676,1.000050327,1.00004863
,,,,,772,1.000052329,1.000048676,1.000050327,1.000049767
,,,,,773,1.000052329,1.000049188,1.000050372,1.000049767
,,,,,774,1.000058079,1.000049188,1.000050372,1.00005058
,,,,,775,1.000058079,1.000049455,1.000052209,1.00005058
,,,,,776,1.000058935,1.000051137,1.000052209,1.000051106
,,,,,777,1.000058935,1.000051137,1.000053082,1.000051106
,,,,,778,1.00006147,1.000051535,1.000053082,1.000052017
,,,,,779,1.00006147,1.000051535,1.000054097,1.000052017
,,,,,780,1.000063408,1.000058593,1.000054097,1.000057111
,,,,,781,1.000063408,1.000059915,1.000061469,1.00005926
,,,,,782,1.000067778,1.000059915,1.000061469,1.00005926
,,,,,783,1.000067778,1.000060924,1.000061636,1.000060543
,,,,,784,1.000067888,1.000060924,1.000061636,1.000060543
,,,,,785,1.000067888,1.000061192,1.000062623,1.000063479
,,,,,786,1.000068578,1.000061192,1.000062623,1.000063479
,,,,,787,1.000068578,1.000062899,1.00006265,1.000063505
,,,,,788,1.000070231,1.000062899,1.00006265,1.000063505
,,,,,789,1.000074492,1.0000658,1.000065383,1.000063961
,,,,,790,1.000074492,1.0000658,1.000065383,1.000063961
,,,,,791,1.000075125,1.000065993,1.00006624,1.000067368
,,,,,792,1.000075125,1.000065993,1.00006624,1.000067475
,,,,,793,1.000076113,1.000067134,1.000067456,1.000067475
,,,,,794,1.000076113,1.000067134,1.000067456,1.000067684
,,,,,795,1.000076777,1.000068101,1.00006799,1.000067684
,,,,,796,1.000076777,1.000068819,1.00006799,1.000069706
,,,,,797,1.000078673,1.000068819,1.000068799,1.000069706
,,,,,798,1.000078673,1.000069158,1.000071622,1.000070028
,,,,,799,1.000084425,1.000069158,1.000071622,1.000070028
,,,,,800,1.000084425,1.000074691,1.000075563,1.00007538
,,,,,801,1.000088962,1.000074691,1.000075563,1.00007538
,,,,,802,1.000088962,1.000076139,1.000075593,1.00007549
,,,,,803,1.000090067,1.000076139,1.000075593,1.00007549
,,,,,804,1.000092117,1.000081622,1.000082459,1.000082115
,,,,,805,1.000092117,1.000081622,1.000082459,1.000082115
,,,,,806,1.000093176,1.000086358,1.000085823,1.000085553
,,,,,807,1.000093176,1.000086358,1.000085823,1.000085553
,,,,,808,1.000104662,1.000088516,1.000087931,1.00008714
,,,,,809,1.000104662,1.000088516,1.000087931,1.00008714
,,,,,810,1.000114475,1.000089755,1.000090266,1.000089461
,,,,,811,1.000116261,1.000089755,1.000090266,1.000089461
,,,,,812,1.000116261,1.000091822,1.000092253,1.000091478
,,,,,813,1.000119559,1.000091822,1.000092253,1.000091478
,,,,,814,1.000119559,1.000095262,1.00009558,1.000094967
,,,,,815,1.000127469,1.000095262,1.00009558,1.000094967
,,,,,816,1.000127469,1.00009886,1.000097589,1.000097408
,,,,,817,1.000132211,1.00010109,1.000101729,1.000102143
,,,,,818,1.000132211,1.00010109,1.000101729,1.000102143
,,,,,819,1.000140182,1.000104414,1.000105634,1.000105342
,,,,,820,1.000140182,1.000104414,1.000105634,1.000105342
,,,,,821,1.00015659,1.000123623,1.000127589,1.000125893
,,,,,822,1.00015659,1.000123623,1.000127589,1.000125893
,,,,,823,1.000176591,1.000140263,1.000141712,1.000142323
,,,,,824,1.000186967,1.000140263,1.000141712,1.000142323
,,,,,825,1.000186967,1.000143306,1.000149973,1.000144657
,,,,,826,1.000188506,1.000143306,1.000149973,1.000144657
,,,,,827,1.000188506,1.000155308,1.000153037,1.000157517
,,,,,828,1.000205366,1.000155308,1.000153037,1.000157517
,,,,,829,1.000213503,1.000162682,1.000164407,1.000162666
,,,,,830,1.000232353,1.000162682,1.000164407,1.000164795
,,,,,831,1.000232353,1.000165626,1.000164805,1.000164795
,,,,,832,1.000237758,1.000165626,1.000164805,1.000164809
,,,,,833,1.000264679,1.000167762,1.000166781,1.000164809
,,,,,834,1.000266554,1.000176125,1.000178186,1.000178922
,,,,,835,1.000266554,1.000196355,1.000199034,1.000199139
,,,,,836,1.000275405,1.000196355,1.000199034,1.000199139
,,,,,837,1.000310481,1.000203412,1.000203172,1.000200594
,,,,,838,1.000310481,1.000211843,1.000216701,1.000215951
,,,,,839,1.000327356,1.000226711,1.000228499,1.000225152
,,,,,840,1.000327356,1.000245877,1.000249038,1.000247049
,,,,,841,1.000350678,1.000251352,1.000252671,1.000250956
,,,,,842,1.000370198,1.000272985,1.000285223,1.000284978
,,,,,843,1.000402509,1.000282497,1.000292258,1.000291158
,,,,,844,1.000420187,1.000282497,1.000292258,1.000291158
,,,,,845,1.000420187,1.000303833,1.000300917,1.00030131
,,,,,846,1.000438062,1.000303833,1.000300917,1.00030131
,,,,,847,1.000438062,1.000311545,1.000309826,1.000308968
,,,,,848,1.000483525,1.000311545,1.000322653,1.000322314
,,,,,849,1.000544678,1.000325072,1.000322653,1.000322314
,,,,,850,1.000551381,1.000346283,1.000357077,1.000353943
,,,,,851,1.000582533,1.000355654,1.000357077,1.000353943
,,,,,852,1.000582533,1.000366905,1.000369081,1.000369097
,,,,,853,1.000590375,1.0003896,1.000405394,1.000407092
,,,,,854,1.000667606,1.000417031,1.000427803,1.000421499
,,,,,855,1.000667606,1.000417031,1.000427803,1.000421499
,,,,,856,1.000713186,1.000436056,1.0004501,1.000446488
,,,,,857,1.000735085,1.000436056,1.0004501,1.000446488
,,,,,858,1.000735085,1.000446513,1.000489218,1.000473578
,,,,,859,1.00073846,1.000488847,1.000489218,1.00049658
,,,,,860,1.000779852,1.000534367,1.000532348,1.000535034
,,,,,861,1.000779852,1.000534367,1.000532348,1.000535034
,,,,,862,1.000892318,1.000556418,1.000577431,1.000574637
,,,,,863,1.000939142,1.000556418,1.000577431,1.000574637
,,,,,864,1.000966071,1.000568662,1.000590464,1.000593046
,,,,,865,1.001069965,1.000615498,1.000637736,1.000619849
,,,,,866,1.001131562,1.000653394,1.000662154,1.000653322
,,,,,867,1.001131562,1.000688179,1.00071704,1.000710345
,,,,,868,1.001199191,1.000721561,1.000736914,1.000727366
,,,,,869,1.001267323,1.000771645,1.000775672,1.000771457
,,,,,870,1.001332954,1.000771645,1.000775672,1.000771457
,,,,,871,1.00136563,1.000772392,1.000783269,1.000786693
,,,,,872,1.001433527,1.000796956,1.000815236,1.000786693
,,,,,873,1.001433527,1.000862821,1.000860176,1.000865803
,,,,,874,1.001612344,1.000890973,1.000907375,1.000907802
,,,,,875,1.001635593,1.000974958,1.001014461,1.001013232
,,,,,876,1.001700261,1.001024792,1.001014461,1.001013232
,,,,,877,1.00180746,1.001076694,1.001091304,1.001092685
,,,,,878,1.001914205,1.001167978,1.001183149,1.001182536
,,,,,879,1.001932117,1.001189016,1.001183149,1.001182536
,,,,,880,1.001980081,1.001284014,1.001284257,1.001279663
,,,,,881,1.002100906,1.001295668,1.001307158,1.001303663
,,,,,882,1.002191731,1.001360776,1.001365921,1.001367595
,,,,,883,1.002258044,1.001401718,1.001411148,1.001406224
,,,,,884,1.002369024,1.001435446,1.001467338,1.001463965
,,,,,885,1.002369024,1.001558652,1.001572961,1.00156883
,,,,,886,1.002406007,1.00159484,1.001615854,1.001618743
,,,,,887,1.002518291,1.001617289,1.001631139,1.001636958
,,,,,888,1.002651241,1.001758864,1.00176255,1.001766083
,,,,,889,1.002707615,1.001793261,1.001843391,1.001828226
,,,,,890,1.00301299,1.001857258,1.001843391,1.001843886
,,,,,891,1.003208088,1.001921608,1.001961732,1.001949959
,,,,,892,1.003208088,1.002065225,1.002065056,1.002061425
,,,,,893,1.003320899,1.00208191,1.002089291,1.002090149
,,,,,894,1.00362557,1.002251666,1.002250157,1.002264469
,,,,,895,1.003657696,1.002315628,1.002277585,1.002264469
,,,,,896,1.003742202,1.002447804,1.002472791,1.002464442
,,,,,897,1.003854192,1.00247414,1.002483393,1.002491181
,,,,,898,1.003908354,1.002651788,1.002648628,1.002642544
,,,,,899,1.003987115,1.002651788,1.002732753,1.00271017
,,,,,900,1.004181304,1.00275946,1.002867856,1.002817887
,,,,,901,1.004575088,1.002833967,1.002939368,1.002928653
,,,,,902,1.004575088,1.002969957,1.003086834,1.00305907
,,,,,903,1.004849784,1.003191276,1.003198303,1.003187016
,,,,,904,1.004937244,1.003216583,1.003221132,1.003236987
,,,,,905,1.005239228,1.003303664,1.003301245,1.003298544
,,,,,906,1.005351035,1.003533118,1.003574472,1.003554875
,,,,,907,1.005480808,1.003614031,1.003623052,1.003617031
,,,,,908,1.005702772,1.003828799,1.003893374,1.003866553
,,,,,909,1.006013396,1.004012118,1.003985038,1.003976311
,,,,,910,1.006143697,1.004077354,1.004102374,1.004101476
,,,,,911,1.006143697,1.004209533,1.004205042,1.004188686
,,,,,912,1.006502602,1.004380436,1.004403841,1.004399281
,,,,,913,1.006753587,1.004458573,1.004521445,1.004509734
,,,,,914,1.006907242,1.004682095,1.004562402,1.004569378
,,,,,915,1.00743523,1.004751698,1.004816649,1.004797933
,,,,,916,1.007696612,1.005086454,1.00507859,1.005079072
,,,,,917,1.007890831,1.005231062,1.005205698,1.005209547
,,,,,918,1.008094256,1.005231062,1.005205698,1.005209547
,,,,,919,1.008439857,1.005353358,1.005352739,1.005348885
,,,,,920,1.008748538,1.005541951,1.005523314,1.005530892
,,,,,921,1.008853823,1.005714674,1.00568649,1.005692405
,,,,,922,1.008978126,1.005831989,1.005805602,1.005801551
,,,,,923,1.009518204,1.006199981,1.006270143,1.006183974
,,,,,924,1.009737013,1.006386936,1.006454762,1.006419864
,,,,,925,1.010229457,1.006516944,1.006509036,1.006511826
,,,,,926,1.010700368,1.00671369,1.006671524,1.006654651
,,,,,927,1.010874413,1.00696391,1.006859127,1.006842379
,,,,,928,1.011339739,1.007059222,1.007073229,1.007046986
,,,,,929,1.011915056,1.007303562,1.007176512,1.00715131
,,,,,930,1.012168126,1.007698604,1.007752478,1.007748967
,,,,,931,1.012568484,1.007833126,1.007836006,1.007836173
,,,,,932,1.012869909,1.007916213,1.007978643,1.007963413
,,,,,933,1.013167378,1.008184922,1.008224901,1.00816976
,,,,,934,1.013311644,1.008551905,1.008504264,1.008534818
,,,,,935,1.013476968,1.008601271,1.008663263,1.008641129
,,,,,936,1.013697088,1.008884863,1.008818968,1.008833607
,,,,,937,1.014225291,1.009433917,1.009391144,1.009415701
,,,,,938,1.014776636,1.009728753,1.009835048,1.009791871
,,,,,939,1.015634765,1.010172809,1.010146848,1.010141253
,,,,,940,1.016292433,1.010276573,1.010455824,1.010433222
,,,,,941,1.016509925,1.01058956,1.010620879,1.01067485
,,,,,942,1.017262544,1.01067542,1.010689182,1.01067485
,,,,,943,1.017574908,1.010833014,1.011020053,1.010980113
,,,,,944,1.018079241,1.011092192,1.011173415,1.011176336
,,,,,945,1.01823218,1.011413237,1.011430392,1.011390873
,,,,,946,1.019052704,1.0115642,1.011657194,1.011635743
,,,,,947,1.019679286,1.011938636,1.012017878,1.012013948
,,,,,948,1.020235733,1.012141218,1.012326624,1.012240096
,,,,,949,1.020664918,1.012799717,1.012890971,1.012890528
,,,,,950,1.021244478,1.012884431,1.013010806,1.013047912
,,,,,951,1.021958752,1.013372125,1.013401621,1.013391688
,,,,,952,1.022341116,1.013647037,1.013768119,1.013777733
,,,,,953,1.022740397,1.014007868,1.014274714,1.014275596
,,,,,954,1.024190223,1.014490838,1.014366361,1.014329397
,,,,,955,1.024390061,1.015454612,1.01552202,1.015495742
,,,,,956,1.025431082,1.015657537,1.015719631,1.015756257
,,,,,957,1.025692885,1.016373937,1.016518751,1.016503796
,,,,,958,1.026342153,1.016716367,1.01682628,1.016810379
,,,,,959,1.027429109,1.016892212,1.016977666,1.016897789
,,,,,960,1.028176967,1.017208478,1.017257561,1.017245024
,,,,,961,1.030083099,1.017562404,1.017747848,1.017633135
,,,,,962,1.030525334,1.018338504,1.018311595,1.018244674
,,,,,963,1.031436748,1.019527344,1.019635011,1.019600327
,,,,,964,1.032653373,1.019898069,1.019944463,1.019941109
,,,,,965,1.03327617,1.020288,1.02030468,1.020302899
,,,,,966,1.03379137,1.020803062,1.021036899,1.021020553
,,,,,967,1.035739878,1.021574138,1.02162275,1.021622969
,,,,,968,1.037714358,1.022072061,1.022087318,1.022082541
,,,,,969,1.037907414,1.022072061,1.022139649,1.022166874
,,,,,970,1.038777111,1.022317846,1.022392834,1.02239973
,,,,,971,1.039468163,1.023953869,1.024255389,1.024081719
,,,,,972,1.040147938,1.02470904,1.024784224,1.024789013
,,,,,973,1.041035999,1.025069321,1.025645775,1.025504147
,,,,,974,1.041919356,1.025581014,1.025893955,1.025818618
,,,,,975,1.044171595,1.026224686,1.026331958,1.026275776
,,,,,976,1.044564975,1.027529459,1.027645926,1.027562694
,,,,,977,1.045203372,1.028067934,1.028047821,1.02803902
,,,,,978,1.046331624,1.029066468,1.028989889,1.028950335
,,,,,979,1.048819892,1.029892294,1.029966608,1.029928505
,,,,,980,1.049596431,1.031861727,1.032866694,1.032401766
,,,,,981,1.050720823,1.03298678,1.033102243,1.032953748
,,,,,982,1.051873154,1.033394586,1.033445996,1.033337049
,,,,,983,1.054356158,1.034191786,1.034039511,1.033337049
,,,,,984,1.055031737,1.034808355,1.034638065,1.03419515
,,,,,985,1.056484518,1.035333404,1.035976389,1.0347216
,,,,,986,1.057002671,1.036074273,1.036216843,1.036245
,,,,,987,1.057845078,1.037946276,1.037987902,1.038021195
,,,,,988,1.060731137,1.038916906,1.038743517,1.038691612
,,,,,989,1.063554626,1.040184931,1.040591003,1.040360522
,,,,,990,1.06609663,1.040876794,1.041783826,1.041063803
,,,,,991,1.067025792,1.042085805,1.042442404,1.041462926
,,,,,992,1.068775866,1.043104213,1.042740004,1.042159891
,,,,,993,1.071770636,1.043881438,1.043849447,1.043790207
,,,,,994,1.072962307,1.044458029,1.044530179,1.044476969
,,,,,995,1.077282825,1.045828797,1.046183341,1.046040994
,,,,,996,1.079072719,1.047488,1.04796104,1.04768769
,,,,,997,1.08101028,1.047953914,1.048170847,1.048115527
,,,,,998,1.083599512,1.04849963,1.048497902,1.048758922
,,,,,999,1.085466568,1.050280559,1.05015118,1.049990735
,,,,,1000,1.086519382,1.051699958,1.051636077,1.051543222
,,,,,1001,1.090770924,1.054733064,1.055127414,1.055079722
,,,,,1002,1.091885471,1.055906974,1.055719692,1.055338501
,,,,,1003,1.096357823,1.056101219,1.055976463,1.055973348
,,,,,1004,1.099459751,1.058172792,1.058296135,1.058292938
,,,,,1005,1.100071998,1.060612929,1.060483267,1.060443115
,,,,,1006,1.10319748,1.062400545,1.0626517,1.060863095
,,,,,1007,1.105727005,1.06393012,1.064180726,1.062486695
,,,,,1008,1.106169654,1.066702798,1.067787919,1.064293173
,,,,,1009,1.107506346,1.06789865,1.068408922,1.067832125
,,,,,1010,1.111974813,1.070530777,1.070830269,1.070763564
,,,,,1011,1.113889499,1.072394129,1.072582159,1.072454458
,,,,,1012,1.119304083,1.073431711,1.073562939,1.073821481
,,,,,1013,1.122513358,1.073955427,1.074095458,1.074043573
,,,,,1014,1.123838801,1.075803101,1.075885352,1.075881854
,,,,,1015,1.127676092,1.07864829,1.078237501,1.076492826
,,,,,1016,1.134231233,1.078709883,1.079246214,1.078767923
,,,,,1017,1.138487627,1.080266812,1.080588637,1.08063449
,,,,,1018,1.139390621,1.083326198,1.083654221,1.083604168
,,,,,1019,1.143708663,1.087487055,1.086681445,1.084013903
,,,,,1020,1.14826296,1.089131497,1.088870519,1.086973272
,,,,,1021,1.156312139,1.09063252,1.090307513,1.090344815
,,,,,1022,1.166143787,1.094528368,1.094575279,1.094633068
,,,,,1023,1.166814007,1.097569595,1.098386701,1.098109883
,,,,,1024,1.170750123,1.098372544,1.099021036,1.09885843
,,,,,1025,1.174806308,1.101646874,1.102001923,1.1020308
,,,,,1026,1.180891537,1.103734383,1.103621389,1.103695215
,,,,,1027,1.186096788,1.107755535,1.1077914,1.107790466
,,,,,1028,1.190073807,1.108042538,1.108654737,1.108606215
,,,,,1029,1.195036334,1.112205351,1.112702967,1.110111371
,,,,,1030,1.197122978,1.113597761,1.116597597,1.112975706
,,,,,1031,1.208428759,1.119287113,1.120953249,1.11946764
,,,,,1032,1.21812035,1.12166836,1.124290393,1.121435381
,,,,,1033,1.220751643,1.129568703,1.127084852,1.123791823
,,,,,1034,1.227218109,1.133665221,1.132904815,1.132353635
,,,,,1035,1.229752983,1.136271946,1.135986212,1.136143447
,,,,,1036,1.237726185,1.142702056,1.139946637,1.140523062
,,,,,1037,1.252268166,1.146428551,1.145068663,1.144820902
,,,,,1038,1.256340699,1.147263682,1.149018122,1.147631721
,,,,,1039,1.265616824,1.150094207,1.152235953,1.150377729
,,,,,1040,1.267213256,1.1542378,1.153945284,1.152754562
,,,,,1041,1.280861136,1.156666825,1.156935959,1.154123395
,,,,,1042,1.288555595,1.160227491,1.161367709,1.157108682
,,,,,1043,1.299583688,1.164469788,1.166112891,1.163107937
,,,,,1044,1.307821609,1.166611057,1.167225604,1.166978918
,,,,,1045,1.314148188,1.167072331,1.169133011,1.167739105
,,,,,1046,1.3196305,1.173976903,1.175474433,1.170221046
,,,,,1047,1.330287788,1.18171868,1.181262691,1.175743439
,,,,,1048,1.336457581,1.190640573,1.185090788,1.18276019
,,,,,1049,1.34300902,1.191233331,1.187474972,1.187448124
,,,,,1050,1.349612574,1.195413825,1.189291919,1.191035599
,,,,,1051,1.352040189,1.199039825,1.194611901,1.194340422
,,,,,1052,1.357497027,1.205346326,1.202895012,1.198482452
,,,,,1053,1.371999276,1.207173285,1.207696349,1.203649672
,,,,,1054,1.377610434,1.215019864,1.215849117,1.209851337
,,,,,1055,1.382180852,1.219599896,1.219163168,1.216025367
,,,,,1056,1.389873973,1.226872372,1.222538953,1.221560254
,,,,,1057,1.409575935,1.22841423,1.235697816,1.229835073
,,,,,1058,1.417365063,1.234933319,1.235935432,1.235027661
,,,,,1059,1.438221901,1.245066778,1.246113826,1.241884621
,,,,,1060,1.442271462,1.252559356,1.249572414,1.245795804
,,,,,1061,1.482713136,1.257720161,1.258417597,1.249403139
,,,,,1062,1.498011028,1.264984133,1.264055031,1.256589669
,,,,,1063,1.510165616,1.272909727,1.273971723,1.259771167
,,,,,1064,1.519788796,1.275919712,1.278151004,1.266079024
,,,,,1065,1.543774717,1.281451666,1.280489328,1.274688163
,,,,,1066,1.556968556,1.284864415,1.285599239,1.280023982
,,,,,1067,1.583770415,1.288134095,1.291433347,1.283884493
,,,,,1068,1.597011761,1.29263951,1.293062202,1.289314976
,,,,,1069,1.610100526,1.296140697,1.300413115,1.292993016
,,,,,1070,1.618902686,1.30356768,1.302578128,1.299603994
,,,,,1071,1.6378229,1.30549086,1.304705113,1.30299388
,,,,,1072,1.655548942,1.30755034,1.313769403,1.305470619
,,,,,1073,1.668856334,1.318678235,1.319440142,1.311916354
,,,,,1074,1.709408715,1.331074292,1.335287401,1.320010805
,,,,,1075,1.719272233,1.336926824,1.34243629,1.335859373
,,,,,1076,1.746791079,1.343177775,1.368863139,1.342476665
,,,,,1077,1.771988565,1.358993086,1.381358963,1.368347176
,,,,,1078,1.806848021,1.378061985,1.385175799,1.375781323
,,,,,1079,1.833374598,1.383724468,1.3917357,1.380734949
,,,,,1080,1.859597645,1.392317874,1.395820767,1.395082954
,,,,,1081,1.870355467,1.411107479,1.409087559,1.406995903
,,,,,1082,1.893645245,1.429870989,1.428947528,1.429132635
,,,,,1083,1.932302964,1.436494518,1.430583803,1.437933329
,,,,,1084,2.015502964,1.449874808,1.449773255,1.441541031
,,,,,1085,2.097876137,1.450835006,1.450324645,1.445432191
,,,,,1086,2.114750698,1.453547568,1.460118015,1.450318776
,,,,,1087,2.14687589,1.461587987,1.468240035,1.457360419
,,,,,1088,2.1666465,1.478607652,1.477257237,1.480957897
,,,,,1089,2.203495807,1.490432321,1.484418037,1.487238009
,,,,,1090,2.269206694,1.492912446,1.492555707,1.498043308
,,,,,1091,2.309585192,1.502358371,1.502139405,1.511196958
,,,,,1092,2.321229522,1.516918428,1.515764556,1.517897541
,,,,,1093,2.353724952,1.535081716,1.527531666,1.519447333
,,,,,1094,2.354647436,1.542233493,1.531719856,1.523803588
,,,,,1095,2.377336375,1.55062581,1.542055365,1.541752477
,,,,,1096,2.383696342,1.562667599,1.552383221,1.547157297
,,,,,1097,2.53555959,1.570820008,1.574637114,1.553296468
,,,,,1098,2.584948349,1.579559532,1.579754203,1.581439826
,,,,,1099,2.608596588,1.597071045,1.598842918,1.589173633
,,,,,1100,2.682836372,1.605959858,1.618649541,1.605125241
,,,,,1101,2.757528653,1.622245964,1.625370475,1.614542468
,,,,,1102,2.963411144,1.626964373,1.629132671,1.625207787
,,,,,1103,2.972857276,1.636421434,1.635530747,1.637070584
,,,,,1104,2.999748082,1.651071049,1.648302919,1.647416972
,,,,,1105,3.095187085,1.65268285,1.669218001,1.655944997
,,,,,1106,3.138734683,1.655263235,1.676307873,1.661521556
,,,,,1107,3.358112732,1.677458046,1.682897571,1.672243962
,,,,,1108,3.504423925,1.696091252,1.700480174,1.681537648
,,,,,1109,3.627837679,1.70031729,1.715963842,1.698389816
,,,,,1110,3.743033723,1.702845129,1.733339774,1.713522725
,,,,,1111,3.769591823,1.724732079,1.742992935,1.723400227
,,,,,1112,3.781373621,1.73781706,1.747932896,1.743948156
,,,,,1113,3.910982502,1.745500056,1.755223271,1.748702433
,,,,,1114,4.068886503,1.759135525,1.766507526,1.761347308
,,,,,1115,4.112778373,1.765841928,1.76784024,1.763431371
,,,,,1116,4.139897399,1.776027324,1.77425849,1.766142946
,,,,,1117,4.204395644,1.778284388,1.786091541,1.770735792
,,,,,1118,4.314789237,1.784871808,1.788764901,1.776190803
,,,,,1119,4.484775097,1.812018434,1.792879433,1.785263367
,,,,,1120,4.596544854,1.81509686,1.810441521,1.807901058
,,,,,1121,4.762981776,1.819224805,1.816960985,1.812511655
,,,,,1122,5.027160346,1.828996094,1.82102252,1.824424363
,,,,,1123,5.478398583,1.844914297,1.828232571,1.833605571
,,,,,1124,5.703679049,1.849764265,1.844751022,1.839287726
,,,,,1125,5.830509849,1.857868201,1.852925615,1.846516307
,,,,,1126,5.837518862,1.860136681,1.86317838,1.851989022
,,,,,1127,6.34347185,1.868895481,1.863739015,1.858132323
,,,,,1128,6.378491933,1.876342001,1.87849939,1.862982443
,,,,,1129,6.508836435,1.881551486,1.882815688,1.871096938
,,,,,1130,6.555821156,1.887161221,1.889499531,1.879898467
,,,,,1131,6.895061633,1.888169901,1.895638284,1.883523149
,,,,,1132,7.125792009,1.901604437,1.905971833,1.894058319
,,,,,1133,7.548648103,1.910271333,1.91211396,1.897204141
,,,,,1134,7.892047534,1.912627177,1.913637737,1.902207104
,,,,,1135,8.248567023,1.921519387,1.916581031,1.907744917
,,,,,1136,8.368055991,1.925711485,1.92213005,1.916871301
,,,,,1137,8.755336288,1.929131293,1.925268436,1.920005889
,,,,,1138,8.805250726,1.929299288,1.935501795,1.921454805
,,,,,1139,9.192801254,1.936316623,1.938368763,1.923298766
,,,,,1140,10.90447569,1.943121875,1.942421833,1.928352612
,,,,,1141,11.00505616,1.950543479,1.944115427,1.933048461
,,,,,1142,11.56929387,1.95436501,1.952930844,1.937332118
,,,,,1143,12.19171834,1.957878821,1.956994773,1.943755576
,,,,,1144,12.27872762,1.96120577,1.962179271,1.950253876
,,,,,1145,12.6399838,1.9634529,1.964506077,1.953449169
,,,,,1146,13.03313195,1.966622895,1.968340882,1.954129311
,,,,,1147,13.08130826,1.971073494,1.970788378,1.958745748
,,,,,1148,14.00517238,1.974372305,1.972424386,1.968759649
,,,,,1149,16.18412873,1.974449405,1.976118347,1.969141806
,,,,,1150,17.37828445,1.974807736,1.978792012,1.970884119
,,,,,1151,17.93874777,1.97665947,1.980289807,1.974145048
,,,,,1152,18.04012119,1.981168614,1.980567567,1.975431704
,,,,,1153,19.50748405,1.982371365,1.985106559,1.977102089
,,,,,1154,19.94068516,1.985443483,1.98599103,1.97900516
,,,,,1155,20.01200473,1.988477349,1.989794813,1.982726381
,,,,,1156,20.29684674,1.990438955,1.991067328,1.984353327
,,,,,1157,20.3629111,1.991741291,1.993618949,1.989276787
,,,,,1158,20.87191261,1.992652556,1.994554555,1.990890037
,,,,,1159,21.21332513,1.994795611,1.995766648,1.991310374
,,,,,1160,21.81571864,1.996827675,1.997931081,1.993572121
,,,,,1161,22.51808247,1.997420671,1.998429615,1.994529483
,,,,,1162,22.57823093,1.998137348,1.999709235,1.996272502
,,,,,1163,23.01964716,1.999959294,2.00131975,2.000088794
,,,,,1164,28.47240453,2.003403971,2.002550988,2.001884819
,,,,,1165,29.54665769,2.005506938,2.003951864,2.002317552
,,,,,1166,29.62756311,2.006725692,2.005627008,2.003489388
,,,,,1167,36.0913811,2.009067406,2.006546617,2.005404255
,,,,,1168,37.13415197,2.011420418,2.008120964,2.006806966
,,,,,1169,38.48633025,2.011828482,2.009290017,2.007071718
,,,,,1170,39.068522,2.012651304,2.011299553,2.008430427
,,,,,1171,41.73441667,2.014585097,2.013302176,2.013320441
,,,,,1172,43.60237753,2.015316605,2.015339092,2.014884678
,,,,,1173,44.79137502,2.017058385,2.016864066,2.016320122
,,,,,1174,48.14367845,2.018361527,2.018565528,2.017710653
,,,,,1175,54.26307053,2.021288672,2.023289025,2.018243093
,,,,,1176,54.95397159,2.022385601,2.023840224,2.019133311
,,,,,1177,55.48790172,2.024928249,2.025863451,2.021087174
,,,,,1178,58.63431286,2.026445682,2.027137977,2.023915547
,,,,,1179,59.15529453,2.026909808,2.028221432,2.024281383
,,,,,1180,63.57156428,2.030712521,2.030101628,2.027712336
,,,,,1181,65.5973958,2.03218972,2.03186379,2.028975581
,,,,,1182,66.53010755,2.033481989,2.03256232,2.030983856
,,,,,1183,68.32015962,2.035341656,2.035865417,2.032152572
,,,,,1184,71.81613084,2.036410396,2.036075846,2.033527956
,,,,,1185,72.3804635,2.039035869,2.038219413,2.034282454
,,,,,1186,73.00928521,2.040357169,2.039206723,2.03701539
,,,,,1187,74.00726842,2.042100777,2.041013882,2.038300545
,,,,,1188,76.36427709,2.042577016,2.044338751,2.039656244
,,,,,1189,77.9498453,2.045022362,2.046856729,2.041480888
,,,,,1190,82.0488289,2.046891808,2.04878959,2.04389818
,,,,,1191,86.47025038,2.047620569,2.052446229,2.047101776
,,,,,1192,86.85770376,2.050191914,2.055133359,2.047391922
,,,,,1193,89.64767407,2.054004115,2.056577126,2.050926373
,,,,,1194,92.59995166,2.055673858,2.060701661,2.054966208
,,,,,1195,93.24078909,2.05905552,2.061741641,2.057506539
,,,,,1196,94.56092684,2.062670225,2.06303519,2.060845526
,,,,,1197,94.6230206,2.064560248,2.072286849,2.061937559
,,,,,1198,94.97818312,2.068854189,2.0764481,2.063565936
,,,,,1199,95.77507813,2.070164928,2.080641116,2.071587255
,,,,,1200,105.0510326,2.07729958,2.085734386,2.074957986
,,,,,1201,108.3540386,2.079390725,2.089183074,2.078345845
,,,,,1202,109.3596756,2.083264621,2.093799855,2.082239652
,,,,,1203,111.8923977,2.087726386,2.098308604,2.085055757
,,,,,1204,114.5855408,2.089271483,2.1041216,2.092624744
,,,,,1205,115.6146925,2.094128277,2.112221327,2.094603321
,,,,,1206,117.4197675,2.09526824,2.113584222,2.098386387
,,,,,1207,119.7971251,2.101926787,2.120002539,2.103481837
,,,,,1208,121.642735,2.104970661,2.125190821,2.115622619
,,,,,1209,122.0918169,2.112621104,2.127899544,2.119275251
,,,,,1210,125.1266291,2.11305267,2.139242683,2.120029447
,,,,,1211,126.0700954,2.119610714,2.145077833,2.129913366
,,,,,1212,126.6321069,2.126573383,2.146645134,2.134571907
,,,,,1213,127.4678741,2.129553588,2.161840022,2.141432744
,,,,,1214,127.4937697,2.133826485,2.175555105,2.145947997
,,,,,1215,128.7345624,2.142207024,2.180475083,2.153129692
,,,,,1216,136.0997724,2.150817365,2.189309052,2.176314456
,,,,,1217,137.4935617,2.156685106,2.193021313,2.178178596
,,,,,1218,139.9320041,2.174794246,2.213208538,2.190036021
,,,,,1219,142.386753,2.183924643,2.21932401,2.194799831
,,,,,1220,143.7420043,2.18432404,2.22884802,2.208338598
,,,,,1221,144.9053856,2.196876576,2.254105227,2.210169789
,,,,,1222,145.3793563,2.204236893,2.264772597,2.220540234
,,,,,1223,145.8164384,2.221891419,2.268753277,2.235545733
,,,,,1224,147.7258391,2.225547978,2.286962061,2.257740239
,,,,,1225,151.0007955,2.233381599,2.30661424,2.266302824
,,,,,1226,153.7254054,2.245571371,2.325524946,2.278302839
,,,,,1227,153.9513496,2.255782435,2.342810996,2.311824329
,,,,,1228,156.3295006,2.260516897,2.393463842,2.327848006
,,,,,1229,159.8077341,2.268245313,2.406763417,2.352987424
,,,,,1230,160.2557538,2.289847412,2.410455044,2.36732683
,,,,,1231,162.0212999,2.314618721,2.430650828,2.386352741
,,,,,1232,164.9589658,2.339353069,2.47274241,2.43649685
,,,,,1233,165.8258643,2.344997028,2.478748318,2.458383641
,,,,,1234,167.9741316,2.367700745,2.613377437,2.517795426
,,,,,1235,174.0567814,2.379536503,2.616725647,2.590297273
,,,,,1236,175.8064385,2.451389184,2.630253482,2.622540632
,,,,,1237,180.3839886,2.476292635,2.633562637,2.626755904
,,,,,1238,182.624075,2.55218054,2.688816617,2.643725415
,,,,,1239,187.9224434,2.593146683,2.711369769,2.685933947
,,,,,1240,189.9701784,2.605337765,2.722938663,2.702189473
,,,,,1241,195.1275975,2.651967273,2.767980115,2.722939454
,,,,,1242,198.0051694,2.66530297,2.772368543,2.742880612
,,,,,1243,206.0363516,2.696005776,2.809143643,2.776563658
,,,,,1244,210.0029984,2.75147824,2.818214943,2.794620127
,,,,,1245,217.9837542,2.775832948,3.018897215,2.851515114
,,,,,1246,220.3673484,2.834022423,3.05516854,2.890076817
,,,,,1247,234.0897132,2.908343583,3.078314968,2.979751898
,,,,,1248,234.9924351,2.931586433,3.285925535,3.041523712
,,,,,1249,248.38905,3.001086712,3.318270263,3.111862935
,,,,,1250,276.3451614,3.08515324,3.415239801,3.25837939
,,,,,1251,278.2418211,3.120660237,3.581494414,3.303481288
,,,,,1252,300.644292,3.254567023,3.592494365,3.407023439
,,,,,1253,326.1034282,3.276429341,3.605769171,3.423092601
,,,,,1254,333.2432352,3.317690821,3.84487439,3.764615159
,,,,,1255,339.7730154,3.328651677,3.97649318,3.826338598
,,,,,1256,354.9115712,3.453474291,4.027223874,3.934411127
,,,,,1257,359.8801036,3.710970569,4.162740409,3.938997008
,,,,,1258,391.4581968,3.754132675,4.256480503,4.119420844
,,,,,1259,425.6357335,3.797471067,4.307701305,4.143227848
,,,,,1260,452.8986438,3.889922906,4.474760075,4.251782579
,,,,,1261,475.1287434,4.000673868,4.553105697,4.291987514
,,,,,1262,475.1956705,4.151493439,4.897326023,4.537063141
,,,,,1263,630.1125385,4.167844151,5.956975014,4.708723
,,,,,1264,652.1378327,4.423883396,6.260927084,4.817064866
,,,,,1265,922.9934886,4.61292329,7.394108398,6.063295543
,,,,,1266,991.7176702,4.78681824,7.57606104,6.288395958
,,,,,1267,1072.09701,4.907156809,8.415998293,7.073585746
,,,,,1268,1131.503106,4.997908038,8.844160837,7.409574429
,,,,,1269,2256.989293,5.840067407,12.40578328,7.670168278
,,,,,1270,3785.537731,6.041952558,14.72054955,11.77759628


==> KS_effect_no_it/sigma.csv <==
No.,Sigma(A)ex,Sigma(phi)ex,Sigma(phi)1,Sigma(phi)2
1,61.52691735,61.51915556,61.51915556,61.51915556
2,47.50772694,47.48675488,47.48675488,47.48675488
3,33.63787163,33.60787636,33.60787636,33.60787636
4,32.74272976,32.71202597,32.71202597,32.71202597
5,31.49152851,31.45874913,31.45874913,31.45874913
6,30.3808421,30.34812,30.34812,30.34812
7,25.53688702,25.49751127,25.49751127,25.49751127
8,25.10202725,25.06227685,25.06227685,25.06227685
9,21.79912555,21.7531796,21.7531796,21.7531796
10,21.79713714,21.74608503,21.74608503,21.74608503
11,21.2810817,21.23994752,21.23994752,21.23994752
12,20.63109645,20.58141478,20.58141478,20.58141478
13,19.78547083,19.73352317,19.73352317,19.73352317
14,18.97055332,18.91769329,18.91769329,18.91769329
15,18.8391262,18.78511755,18.78511755,18.78511755
16,18.43289158,18.37849695,18.37849695,18.37849695
17,18.25496985,18.20227282,18.20227282,18.20227282
18,18.05832419,18.0017751,18.0017751,18.0017751
19,17.33912545,17.27890159,17.27890159,17.27890159
20,16.68059081,16.64346036,16.64346036,16.64346036
21,16.62363613,16.56980975,16.56980975,16.56980975
22,15.76038326,15.6946747,15.6946747,15.6946747
23,15.32947492,15.26292435,15.26292435,15.26292435
24,15.30004729,15.23250265,15.23250265,15.23250265
25,14.84491876,14.77567872,14.77567872,14.77567872
26,14.76431007,14.6944981,14.6944981,14.6944981
27,14.4914721,14.42032231,14.42032231,14.42032231
28,14.35400361,14.27863327,14.27863327,14.27863327
29,14.07144388,14.03687553,14.03687553,14.03687553
30,13.96876849,13.90577937,13.90577937,13.90577937
31,13.78301219,13.74716454,13.74716454,13.74716454
32,13.70851271,13.6301181,13.6301181,13.6301181
33,13.51383711,13.43802813,13.43802813,13.43802813
34,13.43064157,13.33351452,13.33351452,13.33351452
35,13.25915129,13.20632809,13.20632809,13.20632809
36,13.19304657,13.116831,13.116831,13.116831
37,12.96046051,12.86571117,12.86571117,12.86571117
38,12.87735651,12.80646813,12.80646813,12.80646813
39,12.8436805,12.76344749,12.76344749,12.76344749
40,12.72877337,12.64969295,12.64969295,12.64969295
41,12.65921276,12.56752474,12.56752474,12.56752474
42,12.64152011,12.56145296,12.56145296,12.56145296
43,12.50317516,12.43050344,12.43050343,12.43050343
44,12.40760572,12.35999926,12.35999926,12.35999926
45,12.39863901,12.32750311,12.32750311,12.32750311
46,12.28827857,12.20152903,12.20152903,12.20152903
47,12.15428001,12.06535577,12.06535577,12.06535577
48,12.0753873,11.9844046,11.9844046,11.9844046
49,12.05734483,11.97687506,11.97687506,11.97687506
50,12.03766589,11.95251767,11.95251767,11.95251767
51,11.98924202,11.90879203,11.90879203,11.90879203
52,11.932605,11.84759925,11.84759925,11.84759925
53,11.82929931,11.74644166,11.74644166,11.74644166
54,11.72588276,11.65133882,11.65133882,11.65133882
55,11.66620929,11.58637317,11.58637317,11.58637317
56,11.34614491,11.26403032,11.26403032,11.26403032
57,11.29132459,11.20094627,11.20094627,11.20094627
58,11.29017618,11.18712904,11.18712904,11.18712904
59,11.25294686,11.18376509,11.18376509,11.18376509
60,11.22806097,11.16787798,11.16787798,11.16787798
61,11.18596874,11.11640136,11.11640136,11.11640136
62,11.04951305,10.96601664,10.96601664,10.96601664
63,11.02919244,10.94273127,10.94273127,10.94273127
64,10.94523327,10.854736,10.854736,10.854736
65,10.83604338,10.74572192,10.74572192,10.74572192
66,10.75236587,10.67165007,10.67165007,10.67165007
67,10.70446497,10.61639672,10.61639672,10.61639672
68,10.5780365,10.47076561,10.47076561,10.47076561
69,10.45749462,10.38738891,10.3873889,10.3873889
70,10.40934594,10.31400441,10.31400441,10.31400441
71,10.24949972,10.15442661,10.15442661,10.15442661
72,9.786503717,9.700867713,9.700867506,9.700867506
73,9.745722071,9.642651153,9.642651153,9.642651153
74,9.727368497,9.620063033,9.620063033,9.620063033
75,9.724290248,9.616982998,9.616982998,9.616982998
76,9.656166503,9.611385233,9.611385233,9.611385233
77,9.622859475,9.510953155,9.510953155,9.510953155
78,9.468259004,9.369739936,9.369739915,9.369739915
79,9.319759256,9.220777173,9.220777155,9.220777155
80,9.298976525,9.200349711,9.200349663,9.200349663
81,9.058037817,8.944046966,8.944046966,8.944046966
82,8.828902623,8.777694198,8.777694198,8.777694198
83,8.738630445,8.632664266,8.632664266,8.632664266
84,8.602733151,8.487264204,8.487264204,8.487264204
85,8.544566309,8.415713335,8.415712611,8.415712611
86,8.50770252,8.403752154,8.403752152,8.403752152
87,8.474468149,8.380043299,8.380042696,8.380042696
88,8.265630571,8.151139968,8.151139308,8.151139308
89,8.156626562,8.021788122,8.021771788,8.021771788
90,8.099215549,7.98393315,7.983933115,7.983933115
91,7.973125267,7.91661841,7.91661841,7.91661841
92,7.691273462,7.562460571,7.562460571,7.562460571
93,7.657318707,7.530345698,7.530345697,7.530345697
94,7.449001459,7.31618964,7.31618964,7.31618964
95,7.412992188,7.282384654,7.28236792,7.28236792
96,7.366313804,7.229171526,7.204421447,7.204421447
97,6.938554046,6.805022507,6.805021776,6.805021776
98,6.692629812,6.538146186,6.538146165,6.538146165
99,6.603233073,6.389133527,6.389005308,6.389005308
100,6.460226833,6.356293397,6.356293104,6.356293104
101,6.250571739,6.145490499,6.14529537,6.14529537
102,6.203717218,6.125810473,6.125810473,6.125810473
103,6.093767251,5.943432439,5.943432434,5.943432434
104,6.007603865,5.845525201,5.845524784,5.845524784
105,5.443110346,5.259872301,5.255529246,5.255529246
106,5.435671618,5.242332842,5.24231919,5.24231919
107,5.335951635,5.151900951,5.15190095,5.15190095
108,4.797886499,4.574258717,4.536060018,4.536060018
109,4.751671195,4.499977201,4.462940906,4.462940906
110,4.745330081,4.451587987,4.451587985,4.451587985
111,4.670712699,4.432552909,4.43254818,4.43254818
112,4.605794335,4.411448955,4.315512765,4.315512765
113,4.568589015,4.376519848,4.315193759,4.315193759
114,4.512501761,4.336732515,4.249480756,4.249480756
115,4.505205003,4.315512789,4.242596384,4.242596384
116,4.473444183,4.315208017,4.212556013,4.212556013
117,4.465393073,4.237407123,4.173589873,4.173589873
118,4.416775068,4.210927858,4.121991734,4.121991734
119,4.247355514,4.121992401,4.08991559,4.08991559
120,4.235447696,4.089915814,3.971110765,3.971110765
121,4.168707274,3.969575174,3.803335273,3.803335273
122,4.022926224,3.803335796,3.527825866,3.527825866
123,3.742329762,3.528355898,3.505205634,3.505205634
124,3.616796843,3.505259194,3.288300883,3.288300883
125,3.610082675,3.343580502,3.202311793,3.202311793
126,3.555282744,3.288302648,3.195099394,3.195099394
127,3.504105354,3.239072838,3.143215527,3.143215527
128,3.49164501,3.20283123,3.134613862,3.134613862
129,3.401380723,3.14358283,2.691065631,3.118411959
130,3.317396221,3.13230113,2.668739034,3.1049053
131,3.302143184,2.981286002,2.654704556,2.691065631
132,3.031903567,2.687852895,2.569590948,2.668739034
133,2.967361502,2.684834441,2.426452228,2.654704556
134,2.958916654,2.655845831,2.307984583,2.569590948
135,2.892804011,2.642990144,2.170332169,2.426452228
136,2.872022323,2.561801785,2.147140312,2.307984583
137,2.809212689,2.468847771,2.136964479,2.264064779
138,2.747462917,2.447820654,2.058499001,2.170332169
139,2.669412792,2.325217216,2.012162024,2.147140312
140,2.625865288,2.309780981,1.996617669,2.136964479
141,2.560417441,2.240414939,1.957650075,2.058499001
142,2.551235732,2.196892317,1.734138828,2.012162024
143,2.525604959,2.190678979,1.726639668,1.996617669
144,2.518639567,2.165374676,1.667993996,1.957650075
145,2.416174366,2.13194496,1.599754207,1.856322559
146,2.414667297,2.128995919,1.481747487,1.818769109
147,2.388239195,1.940506208,1.375389841,1.800139109
148,2.340611314,1.918686514,1.36889438,1.726639668
149,2.242090724,1.745164632,1.241187726,1.599754207
150,2.1823928,1.629782854,1.113868055,1.36889438


==> KS_effect_no_sigma/eig.csv <==
no.,no_pc,5,10,15,25,30,1,20
1,0.000187033,0.000151227,0.000110139,0.00010308,0.000109519,0.000122396,0.000175609,0.010104803
2,0.000298667,0.000229993,0.000167312,0.000157407,0.000171675,0.000203855,0.000291972,0.010160608
3,0.000383285,0.000322183,0.000240086,0.000207131,0.00021055,0.000247081,0.000365183,0.010203735
4,0.00050043,0.000347549,0.000288119,0.000271598,0.00028356,0.000306132,0.000476727,0.010267556
5,0.000582766,0.00043877,0.000342688,0.00031401,0.000321,0.00038051,0.000549706,0.010311873
6,0.000618047,0.00043877,0.000377541,0.000328783,0.000343907,0.000386424,0.000589699,0.010328855
7,0.000872891,0.000641443,0.000527195,0.000463706,0.000472025,0.000523477,0.00074301,0.010462189
8,0.001233638,0.000866117,0.00072507,0.000654535,0.000694072,0.000759328,0.001201812,0.010660004
9,0.001388542,0.0009035,0.000779306,0.000731714,0.000775963,0.000836754,0.001244053,0.010728628
10,0.001468634,0.00119068,0.000936123,0.000786816,0.00083459,0.000934781,0.00137075,0.010787574
11,0.001907171,0.001420171,0.001170022,0.001030667,0.001125612,0.001226022,0.001790851,0.011045571
12,0.002382439,0.001677656,0.00133048,0.001267695,0.001345848,0.001470853,0.002071565,0.011269247
13,0.002504792,0.001794874,0.001510892,0.001319634,0.001416771,0.001556122,0.002308624,0.011316155
14,0.002739342,0.001965104,0.001623423,0.001484154,0.001590861,0.001736415,0.002545701,0.011483699
15,0.00282584,0.002080876,0.001699704,0.001521599,0.001629752,0.001846204,0.00279206,0.011506503
16,0.003669307,0.002741636,0.00221946,0.001994549,0.002071573,0.002290665,0.003375742,0.011974411
17,0.003815526,0.002995992,0.002257197,0.002035293,0.002184487,0.00237355,0.003577009,0.012022124
18,0.004467188,0.003245213,0.002848833,0.00246075,0.002600777,0.002954895,0.004239716,0.012414122
19,0.004963512,0.003561167,0.003000716,0.002666096,0.00289076,0.003060925,0.004632732,0.012685837
20,0.005447599,0.004326052,0.003423656,0.003020286,0.003119453,0.003391845,0.0052348,0.012956902
21,0.006067142,0.004427664,0.003633105,0.003274098,0.003324651,0.003724862,0.005629949,0.013221839
22,0.006220487,0.004857152,0.004002029,0.003444429,0.003617855,0.00412721,0.006066961,0.01334337
23,0.007274773,0.005220258,0.004301093,0.003978195,0.004009536,0.004320059,0.00673197,0.013884963
24,0.007418968,0.005844814,0.004396219,0.00409271,0.004058525,0.004537649,0.007000957,0.013912374
25,0.008311095,0.006398183,0.005027605,0.004504523,0.004675026,0.005246755,0.007321859,0.014409136
26,0.009126768,0.007087575,0.005531894,0.004936747,0.005054435,0.005903736,0.008747012,0.014840254
27,0.010451645,0.007447329,0.006128277,0.00575822,0.005950424,0.006439372,0.009552268,0.015527326
28,0.010714227,0.008049942,0.0063963,0.005823207,0.006034952,0.006653612,0.010205154,0.015744986
29,0.011124431,0.008247669,0.006780443,0.006062402,0.006444903,0.007047146,0.010889252,0.015982186
30,0.011816645,0.008484239,0.006935385,0.006485372,0.006560588,0.007296474,0.011402779,0.016277371
31,0.012299192,0.00949047,0.007230479,0.006622423,0.006885711,0.007592428,0.011635618,0.016551657
32,0.014236787,0.010269363,0.008278006,0.007615007,0.008017023,0.008900241,0.012970589,0.017550317
33,0.014839113,0.011175183,0.008920452,0.007965173,0.008423846,0.009161367,0.013499,0.017941662
34,0.015594577,0.011358646,0.009424998,0.008224169,0.008740969,0.009673682,0.01449943,0.01825122
35,0.015844703,0.011738568,0.009946845,0.008544886,0.008923924,0.010006761,0.015108402,0.018439349
36,0.016334618,0.011919099,0.010072627,0.008952039,0.009508543,0.010349692,0.015675524,0.018859917
37,0.017663923,0.012932223,0.010479595,0.009774802,0.009881711,0.010913985,0.016956176,0.019488021
38,0.018211003,0.013602136,0.011437941,0.010002562,0.010355211,0.011215207,0.017765828,0.019783796
39,0.018877847,0.01417538,0.011986712,0.010288476,0.010879844,0.012081946,0.017855576,0.020049987
40,0.020913606,0.014996902,0.012603744,0.011207891,0.011911228,0.013629769,0.020170501,0.021193353
41,0.022142981,0.01662756,0.013501511,0.011913443,0.012491426,0.013827755,0.021473086,0.021855311
42,0.023275307,0.016933085,0.013950993,0.012516117,0.013211059,0.014307545,0.021698942,0.022499504
43,0.023662069,0.01788841,0.015008326,0.012905447,0.013791197,0.015127673,0.022494865,0.022888685
44,0.025573589,0.018515996,0.01610374,0.013751711,0.01471125,0.016253683,0.024419725,0.023789546
45,0.026238513,0.021372587,0.016487607,0.014203554,0.014974894,0.017206215,0.025803926,0.02399888
46,0.02984982,0.022052006,0.017031007,0.015822965,0.01665571,0.018870774,0.028310714,0.025921394
47,0.030377308,0.022903089,0.018219843,0.016504361,0.017355597,0.019235992,0.02934138,0.026356693
48,0.031687582,0.024018085,0.019033333,0.017777105,0.018468752,0.020377784,0.030090185,0.027380741
49,0.033459503,0.024961497,0.020311002,0.017974715,0.019507626,0.021156612,0.031385097,0.027949744
50,0.033887751,0.026474093,0.020885941,0.01837882,0.019631366,0.021571858,0.032357545,0.02848175
51,0.035924349,0.027389812,0.022682992,0.019944421,0.020899527,0.023369,0.034080164,0.029880271
52,0.037995218,0.028856374,0.022952119,0.020902678,0.02270937,0.024901797,0.036158012,0.030940224
53,0.040240982,0.03106181,0.024151906,0.02207128,0.022845091,0.026411609,0.039046212,0.031954824
54,0.042769494,0.033025341,0.025021857,0.023186321,0.024089964,0.02680778,0.039429473,0.032965935
55,0.043964133,0.03335368,0.026670513,0.023752345,0.025181965,0.027355229,0.041806381,0.033740552
56,0.04507377,0.034544907,0.027230691,0.024492832,0.025529752,0.02826004,0.042144919,0.034303394
57,0.045914229,0.035789833,0.028894162,0.025210292,0.026694099,0.029456149,0.043146462,0.034984281
58,0.048257987,0.037722224,0.029634489,0.026289382,0.027528942,0.029998712,0.045522513,0.036124615
59,0.050147059,0.039222922,0.030491758,0.027055851,0.02806722,0.030779733,0.047810709,0.036903299
60,0.051264436,0.040100381,0.031673588,0.028124819,0.028949764,0.032630767,0.049133659,0.037886034
61,0.051979051,0.042250883,0.03270683,0.028842602,0.030255501,0.032866263,0.050792662,0.038431447
62,0.055645541,0.045205572,0.03526887,0.030516428,0.031037815,0.034619217,0.052708092,0.039900331
63,0.059214067,0.046976924,0.03644627,0.03193372,0.034059905,0.038167115,0.054788091,0.04183816
64,0.060001958,0.048143846,0.038354833,0.03392536,0.035510592,0.038916397,0.057836089,0.043224138
65,0.062745195,0.050729823,0.039608205,0.034264864,0.03636841,0.04090515,0.061253902,0.04441731
66,0.064555449,0.05199523,0.041289444,0.036463575,0.03865676,0.044088369,0.062029107,0.045739205
67,0.067769161,0.054051687,0.042530659,0.037764442,0.040280031,0.044486871,0.066258094,0.047528295
68,0.069870225,0.055459533,0.043957098,0.039221919,0.042177584,0.045574491,0.069058072,0.048932589
69,0.074330305,0.059313482,0.044805331,0.040449604,0.043149595,0.046939532,0.072968715,0.049498274
70,0.076504161,0.059515994,0.0461234,0.042024364,0.043348403,0.0488405,0.074920033,0.051473893
71,0.077583645,0.060648257,0.047375088,0.042466787,0.044870842,0.049707708,0.075455404,0.052480941
72,0.078859673,0.061951681,0.047882449,0.043439971,0.046012357,0.050461211,0.075908975,0.05373366
73,0.082536764,0.067118097,0.050846956,0.045965117,0.047194518,0.051733763,0.079086896,0.05569962
74,0.085048086,0.067915346,0.052905222,0.047143068,0.049434986,0.056090184,0.08258195,0.056970732
75,0.086630996,0.073303977,0.054657102,0.048002855,0.050017709,0.056337407,0.085145148,0.057981086
76,0.089557173,0.074702733,0.056534132,0.048261,0.050226689,0.06040443,0.087893959,0.05849025
77,0.092604509,0.078110209,0.059079323,0.049923352,0.053841351,0.062241827,0.089077961,0.060334712
78,0.09541901,0.078882822,0.060097398,0.054011222,0.056435038,0.063230039,0.093509572,0.063114156
79,0.097658974,0.083034937,0.06247957,0.054943311,0.057212309,0.064734684,0.09616422,0.064195299
80,0.099680341,0.083757471,0.063870731,0.056301067,0.059161522,0.067266584,0.097992113,0.065902145
81,0.103967896,0.085084582,0.067962009,0.059278875,0.061984702,0.07073639,0.101313485,0.069752078
82,0.107948014,0.088631635,0.070224239,0.061714253,0.064188669,0.072567057,0.106282085,0.071044862
83,0.109565289,0.092875106,0.07156344,0.063486584,0.066816913,0.075509405,0.107486213,0.072614604
84,0.113808118,0.094783335,0.074570232,0.065066072,0.067193856,0.07746046,0.111306154,0.073347766
85,0.118248496,0.099739885,0.078196494,0.066499396,0.068872931,0.079419537,0.112990156,0.074951237
86,0.121214823,0.100736038,0.079130376,0.06930333,0.071320725,0.080478071,0.11805066,0.076430274
87,0.122129145,0.104790617,0.086956686,0.07020053,0.071864422,0.083860311,0.120222258,0.079899763
88,0.124213707,0.110143855,0.089592696,0.075253969,0.074688147,0.085140836,0.121933487,0.081293717
89,0.129606566,0.113711823,0.092370334,0.076427627,0.077599026,0.087820512,0.128891849,0.084563654
90,0.136073897,0.116862744,0.098388448,0.076780237,0.079911418,0.088928492,0.134292517,0.086488641
91,0.138886159,0.119833101,0.100733424,0.079516652,0.08122412,0.091121363,0.134971594,0.08756767
92,0.142047818,0.121930034,0.105912364,0.082013538,0.082656546,0.096245283,0.13874887,0.088776249
93,0.15044452,0.131246862,0.107280111,0.09009146,0.094022287,0.10357913,0.14908695,0.098193793
94,0.156979086,0.133605073,0.11451882,0.092462956,0.097454438,0.108314532,0.154764304,0.102374661
95,0.160706774,0.145045148,0.118607739,0.094884935,0.100165492,0.112010281,0.157156422,0.104707493
96,0.163714261,0.149134739,0.120971307,0.098714812,0.1055776,0.114451889,0.159977444,0.108075762
97,0.175161873,0.151384118,0.126992546,0.105264757,0.107359914,0.119230322,0.171287451,0.112405744
98,0.180022055,0.161857509,0.133054768,0.110175697,0.109594679,0.123213908,0.173647343,0.115306267
99,0.189465342,0.162442908,0.140264481,0.111425944,0.112510686,0.124987134,0.18680594,0.11697517
100,0.190098314,0.168125419,0.144950267,0.116958967,0.121368642,0.13649322,0.1875826,0.124270835
101,0.194601496,0.180282268,0.147303278,0.121178056,0.124632873,0.140660925,0.192416473,0.130886051
102,0.199930887,0.18332159,0.148934682,0.124233168,0.130480657,0.144231193,0.196547844,0.133901596
103,0.208074235,0.192406905,0.153807267,0.127088936,0.132079145,0.146851585,0.20584026,0.137279993
104,0.21130907,0.194092417,0.162018055,0.131074432,0.135596801,0.149772384,0.208922583,0.139595727
105,0.21658487,0.197478948,0.167331054,0.134931184,0.138609627,0.154578601,0.211919185,0.142450298
106,0.2225625,0.200979781,0.168739337,0.136741022,0.140194758,0.156361586,0.214688942,0.144132855
107,0.230702444,0.204120597,0.172524648,0.140520893,0.147549522,0.165234309,0.224120042,0.149075879
108,0.236835991,0.20627417,0.177126701,0.14662121,0.150781751,0.16821931,0.229247284,0.151125511
109,0.237123449,0.209661591,0.179721629,0.148513048,0.152751878,0.171194828,0.232255824,0.153462355
110,0.240336333,0.218243489,0.184916438,0.150076432,0.156818862,0.178137884,0.235596504,0.157593573
111,0.247039743,0.224577594,0.197047472,0.152508521,0.162251877,0.180972467,0.240687494,0.158805659
112,0.252676264,0.231997885,0.203322617,0.155808535,0.164793094,0.181731416,0.245977149,0.159394676
113,0.255327844,0.234267885,0.20736227,0.16112443,0.172828614,0.184173402,0.248763288,0.169177361
114,0.257285611,0.23717335,0.208018975,0.168871668,0.174569401,0.187841079,0.252651157,0.175074765
115,0.260091705,0.243744241,0.218010261,0.174578283,0.175410359,0.190920676,0.253092029,0.177105947
116,0.271269875,0.245523607,0.22769538,0.181323107,0.178759609,0.200737829,0.256622025,0.181220197
117,0.286280185,0.2598571,0.247730013,0.184754695,0.192473539,0.209677528,0.272501001,0.188714015
118,0.292449232,0.286601925,0.25639919,0.195384664,0.21110066,0.226493676,0.291589133,0.205500097
119,0.310887928,0.290517201,0.258867117,0.203480663,0.222455603,0.240752721,0.306724806,0.214267661
120,0.323796882,0.298957632,0.271255347,0.217747265,0.226179817,0.249385241,0.318594202,0.221852107
121,0.326719609,0.310364762,0.275232943,0.218880821,0.228910599,0.257878327,0.322415068,0.226018306
122,0.347588105,0.312656001,0.285899348,0.229115459,0.234535267,0.264678357,0.337172602,0.231626343
123,0.353192346,0.327525903,0.291886074,0.235344009,0.244677989,0.272969895,0.342354646,0.243496265
124,0.365085876,0.333207536,0.295990248,0.252247902,0.262599625,0.280959274,0.359278301,0.258052559
125,0.374784956,0.348040691,0.304489901,0.263863856,0.275172823,0.289351923,0.366345932,0.267226415
126,0.392486392,0.359165231,0.315211869,0.278866197,0.278164915,0.298678303,0.384513028,0.273853185
127,0.406637761,0.370937184,0.32754777,0.282720218,0.287898049,0.308712297,0.393604025,0.278626041
128,0.415448434,0.377527543,0.34096276,0.289325246,0.295964739,0.311325132,0.407037862,0.292286642
129,0.417992398,0.383376359,0.35088603,0.291425987,0.299517337,0.319355058,0.412346266,0.29973035
130,0.428229375,0.392259264,0.356756389,0.294018062,0.311752804,0.328499193,0.418516491,0.304057517
131,0.433091536,0.407329048,0.369154215,0.307232311,0.318621093,0.344578922,0.42534584,0.31158171
132,0.434003842,0.410527098,0.377253764,0.319244612,0.327324683,0.34965291,0.42686323,0.317616171
133,0.445416383,0.41497447,0.377873639,0.335554866,0.336646411,0.364757153,0.437424341,0.324805512
134,0.452187711,0.426446169,0.391185539,0.343065493,0.349303467,0.386688196,0.444714634,0.341971471
135,0.460347063,0.43332412,0.397383048,0.348304936,0.353556545,0.394441841,0.451489254,0.347923101
136,0.464909126,0.439813604,0.399283572,0.361912187,0.359801973,0.40603221,0.461145228,0.358035123
137,0.470785139,0.449766622,0.42108201,0.367640739,0.387381342,0.416860298,0.463463417,0.374495008
138,0.486217815,0.458000856,0.428555057,0.386322865,0.390921082,0.420285702,0.46959982,0.392703351
139,0.495216586,0.467544459,0.445975064,0.394131882,0.400728894,0.435147123,0.49218454,0.398695399
140,0.497759215,0.479794463,0.455345348,0.40545959,0.408033421,0.446505018,0.496321908,0.406301917
141,0.503732196,0.487032425,0.461972173,0.41004309,0.423682342,0.45839657,0.49714973,0.411680183
142,0.517723701,0.490568901,0.477095104,0.418106442,0.440449994,0.481104296,0.511480397,0.424372893
143,0.527873573,0.502650179,0.478275921,0.441622616,0.457157881,0.508094417,0.51346676,0.442324188
144,0.535629388,0.507145989,0.484044543,0.450386706,0.477383556,0.523636112,0.526301885,0.461035126
145,0.550982641,0.518361338,0.49387282,0.465435631,0.495639616,0.53199496,0.536462978,0.475782913
146,0.556085283,0.535064543,0.501421997,0.480944776,0.505900063,0.534032145,0.550690734,0.496137117
147,0.565237317,0.553210106,0.517635367,0.486759152,0.508898198,0.546918481,0.561565589,0.502283105
148,0.593358285,0.569027612,0.539729656,0.507246598,0.52788227,0.561503486,0.590908841,0.510540969
149,0.603422457,0.581356848,0.548978043,0.508870533,0.529932611,0.580436307,0.601549189,0.516828729
150,0.604675718,0.592311982,0.557674412,0.517005262,0.547536671,0.593799388,0.602336038,0.526498793
151,0.618138604,0.593388229,0.574754995,0.525628778,0.556558486,0.594911705,0.611831167,0.532342627
152,0.624622835,0.59944896,0.582175016,0.549108159,0.572517462,0.60238964,0.618257027,0.550401908
153,0.634213369,0.623008864,0.586468491,0.559308406,0.575683988,0.615035128,0.632931587,0.554942539
154,0.6507189,0.628782166,0.602677695,0.560629126,0.589257355,0.621029068,0.649027496,0.56912474
155,0.656965068,0.634687391,0.616866443,0.57386486,0.596873613,0.646443724,0.649528734,0.58079514
156,0.65716251,0.637647149,0.618241165,0.587287083,0.608941804,0.664632564,0.654105833,0.588821081
157,0.660523176,0.641511962,0.623263392,0.598248934,0.630795643,0.676658553,0.655620153,0.595207647
158,0.669729749,0.644378773,0.628223191,0.601017897,0.642384714,0.682166667,0.661858843,0.60585813
159,0.675330766,0.657784331,0.633379343,0.611893249,0.657213131,0.691581939,0.671201847,0.615697206
160,0.68564205,0.667910932,0.644656248,0.616361201,0.659894922,0.701638916,0.681968159,0.622399426
161,0.689587632,0.675107542,0.653858987,0.629115505,0.668626033,0.715487375,0.685900012,0.629081716
162,0.692859417,0.680755394,0.657279394,0.636578718,0.674959719,0.720336407,0.689319633,0.649828966
163,0.705389742,0.682694335,0.665565779,0.644041455,0.679144463,0.728636196,0.690257694,0.654008194
164,0.709768376,0.689383515,0.672057575,0.650540885,0.686423183,0.732527055,0.704024228,0.654230175
165,0.710569204,0.693403585,0.678147215,0.655299694,0.704600022,0.743889594,0.70837918,0.661986027
166,0.714457741,0.698822785,0.686884037,0.66863194,0.720964178,0.747574839,0.709714656,0.67095412
167,0.718456669,0.701436505,0.691445772,0.674666116,0.721125837,0.757755148,0.713326309,0.681596916
168,0.722284314,0.702917118,0.694138682,0.678258197,0.728486101,0.772871301,0.717826453,0.685463371
169,0.726179964,0.704221247,0.698105308,0.678608429,0.741916403,0.783736274,0.723323352,0.695450805
170,0.739911686,0.716536648,0.7052301,0.687761412,0.744067983,0.79427191,0.726304452,0.701471417
171,0.744597904,0.72324053,0.710040062,0.696811538,0.756383103,0.797005831,0.740049161,0.709610641
172,0.745791625,0.736912193,0.713610513,0.700376695,0.769881407,0.805505582,0.741762474,0.721910232
173,0.750908967,0.739315929,0.727278665,0.707103704,0.774890157,0.81554575,0.746898813,0.725676573
174,0.75409274,0.742243937,0.730061525,0.714909992,0.779113588,0.821479723,0.752189448,0.738506798
175,0.760541493,0.745780098,0.737643153,0.721047685,0.781653332,0.824485357,0.757238465,0.741562078
176,0.767121354,0.750446436,0.74103602,0.725986469,0.789610354,0.828829796,0.763101917,0.748665184
177,0.769643113,0.755049869,0.746637305,0.734620902,0.80158487,0.839787154,0.767644452,0.750447922
178,0.775229835,0.763853118,0.752285951,0.738220328,0.804635087,0.843428726,0.770544267,0.756690415
179,0.778125949,0.76493174,0.75359719,0.739652457,0.806768875,0.848553925,0.773611931,0.761269054
180,0.782123062,0.77033817,0.757449711,0.745226902,0.811188596,0.850893462,0.77824524,0.762274956
181,0.789565553,0.774220329,0.764554863,0.745468048,0.811603265,0.865047053,0.788121508,0.763667667
182,0.794900261,0.778029051,0.76918617,0.751737922,0.822913388,0.869740755,0.790222226,0.770753532
183,0.795991973,0.781752709,0.772287568,0.75928763,0.827430544,0.871686919,0.794433935,0.774896486
184,0.799887057,0.784765594,0.7735604,0.762380846,0.83044078,0.876231721,0.795111443,0.780956455
185,0.801638478,0.789635996,0.779654516,0.765402177,0.832620482,0.884058343,0.797061689,0.786117191
186,0.806433509,0.79222136,0.783615945,0.767214981,0.836231713,0.886601059,0.802751808,0.788469136
187,0.807702498,0.799240094,0.790022901,0.775708017,0.838724706,0.887194648,0.805751584,0.791034499
188,0.808377893,0.800381768,0.793750622,0.777608773,0.842648952,0.890538174,0.806970883,0.800955784
189,0.812820792,0.804412916,0.79949538,0.785918402,0.845184413,0.891659822,0.810203271,0.802523854
190,0.817591012,0.808282887,0.802330148,0.793374402,0.847489571,0.897264838,0.816426519,0.805990898
191,0.819476576,0.813978342,0.803453302,0.796356389,0.848034229,0.900467064,0.818744296,0.810620136
192,0.822698574,0.815934623,0.810581738,0.803456417,0.856895773,0.901311138,0.820333232,0.816798745
193,0.824212722,0.817495522,0.81123145,0.805906923,0.858983136,0.903079054,0.823072643,0.821467313
194,0.829903711,0.822970986,0.815928561,0.811274853,0.865161739,0.905901143,0.82808856,0.82243434
195,0.836841173,0.830544834,0.824291348,0.812932748,0.867116085,0.90691575,0.835858676,0.824108046
196,0.838512583,0.834515119,0.82650341,0.81809688,0.871191199,0.910957508,0.83794429,0.831550968
197,0.842014688,0.837351985,0.829568515,0.820727515,0.871769724,0.914112721,0.839402179,0.836291192
198,0.843515942,0.837473059,0.831860998,0.823197351,0.875399415,0.914733438,0.842723368,0.836600302
199,0.848392785,0.841656572,0.834652714,0.826286152,0.87874872,0.916210292,0.848174144,0.841526245
200,0.851251643,0.841850213,0.83687783,0.829949064,0.880037901,0.917873901,0.848311211,0.844518422
201,0.853771797,0.84667877,0.842068598,0.832617603,0.880775678,0.918460798,0.852394394,0.847715953
202,0.857075035,0.848373278,0.844364524,0.833266889,0.882321539,0.918771704,0.85609428,0.852407699
203,0.86203746,0.854676886,0.847073031,0.842479665,0.885686169,0.922454075,0.860636203,0.856158006
204,0.864575927,0.859155581,0.851011002,0.84310056,0.886969201,0.923419292,0.862885793,0.858926844
205,0.868262247,0.861429975,0.855052383,0.849496232,0.88934633,0.92537335,0.867415519,0.861974857
206,0.87180007,0.862684067,0.857593574,0.850189076,0.891381409,0.925826518,0.870908033,0.863537311
207,0.873887078,0.864629267,0.860213927,0.852260115,0.896701434,0.927502443,0.873537755,0.8642603
208,0.878001892,0.871289747,0.865069313,0.857652658,0.897627964,0.928488671,0.876732765,0.867566294
209,0.879894237,0.87493822,0.869482883,0.858597545,0.8989733,0.929511869,0.87941879,0.87207994
210,0.882177054,0.877345064,0.873709127,0.862835653,0.903243462,0.930153482,0.881365435,0.874893603
211,0.882726477,0.878554063,0.875036326,0.863917055,0.904404987,0.932861488,0.882211521,0.879289481
212,0.886506306,0.880822289,0.877066211,0.871351413,0.906456558,0.933999289,0.885226333,0.884101928
213,0.889507893,0.884154496,0.879097028,0.873526764,0.907653451,0.934539173,0.888782308,0.886678018
214,0.895493619,0.89071677,0.883654886,0.876459925,0.909223622,0.937083158,0.894128584,0.888511363
215,0.896638432,0.891445989,0.886356163,0.87839262,0.911468683,0.93738118,0.895706868,0.890551548
216,0.898116488,0.89230508,0.888056281,0.882819453,0.911665863,0.939661387,0.897265545,0.896351758
217,0.901732211,0.89587647,0.889658081,0.884191521,0.913186575,0.941514824,0.90058828,0.897593428
218,0.904122433,0.896927418,0.891045744,0.885530332,0.915362148,0.941828532,0.902737208,0.898065515
219,0.905314371,0.899156903,0.891626166,0.887345331,0.917424514,0.943079565,0.904981395,0.900813054
220,0.909193588,0.902627284,0.898272649,0.891301861,0.920408595,0.945264674,0.906181705,0.904357335
221,0.910984176,0.903643832,0.900938053,0.893054776,0.921934471,0.945653989,0.909426551,0.906663512
222,0.912271909,0.90719901,0.902791578,0.895448405,0.924751579,0.94658568,0.909810287,0.908576953
223,0.913154908,0.908066015,0.905891593,0.899065795,0.925612844,0.946821594,0.912759767,0.908891855
224,0.913519473,0.911385001,0.907738596,0.900048417,0.92630092,0.947993868,0.912997942,0.912924823
225,0.917105505,0.913253404,0.909248894,0.903467569,0.928494542,0.949446607,0.916015601,0.915235099
226,0.919726822,0.915623421,0.912082257,0.905345068,0.928857969,0.951182626,0.91842461,0.917691941
227,0.921466647,0.918043146,0.914238812,0.907122006,0.930711979,0.952091625,0.919788714,0.920770147
228,0.923807173,0.919477154,0.914770074,0.908933695,0.932605555,0.95349299,0.922783624,0.922039896
229,0.925228953,0.921404431,0.916695907,0.913485963,0.934320441,0.953953499,0.924590104,0.925481529
230,0.926489088,0.924258928,0.918182719,0.916062234,0.934648972,0.954933876,0.926206817,0.928656713
231,0.929783744,0.924715707,0.919557886,0.919511072,0.93522908,0.956599734,0.928898726,0.930171766
232,0.930869412,0.927344883,0.922877472,0.921125121,0.937389467,0.95818552,0.930036008,0.93226561
233,0.934511487,0.930780784,0.925218847,0.922235671,0.939172195,0.95919446,0.933702822,0.933575982
234,0.93565462,0.931567541,0.927629058,0.924090629,0.940704148,0.959479691,0.934977692,0.936566303
235,0.937540548,0.932695207,0.929068121,0.926614644,0.941123029,0.960152574,0.936947374,0.936945009
236,0.938586486,0.935185954,0.930593429,0.928112671,0.943584299,0.96116288,0.938492784,0.938029635
237,0.940413745,0.937446814,0.932385994,0.930454724,0.94472043,0.961862689,0.940162347,0.942623127
238,0.943361531,0.941584602,0.933867124,0.930903722,0.945758761,0.962364245,0.943318762,0.943989004
239,0.945067932,0.942799055,0.936263595,0.931852644,0.946770099,0.963479682,0.944896633,0.94468457
240,0.946661415,0.944153956,0.940160281,0.937059272,0.948032581,0.964262657,0.946295138,0.947116119
241,0.947488393,0.94495296,0.941525862,0.939544232,0.950161822,0.96451099,0.946616343,0.949478723
242,0.948101157,0.94518586,0.942344457,0.939950509,0.951955298,0.965421846,0.947311467,0.949898028
243,0.948858287,0.946032526,0.94343066,0.940790797,0.952386193,0.967450021,0.948644925,0.95143989
244,0.949037839,0.947293168,0.944066002,0.941896309,0.953366775,0.967767346,0.94896369,0.952254722
245,0.950258869,0.948064968,0.944527465,0.942392896,0.954496423,0.96865362,0.949797913,0.953183609
246,0.951462303,0.94858997,0.94539177,0.944100789,0.95623513,0.969929181,0.951100907,0.954871478
247,0.953881083,0.951113123,0.947022269,0.946037597,0.956758407,0.970377087,0.953377563,0.955976517
248,0.955797775,0.953359702,0.949494358,0.947172593,0.9574009,0.971140153,0.955020083,0.957100741
249,0.956282583,0.953838671,0.950313028,0.948492861,0.958922531,0.972798684,0.955901343,0.958284411
250,0.956584878,0.954177522,0.950797739,0.9493521,0.9602613,0.972882375,0.956184574,0.959450223
251,0.9583013,0.956490242,0.951771228,0.9502478,0.96057177,0.973505832,0.957934549,0.960681302
252,0.9589305,0.957125965,0.954025534,0.953148474,0.961486523,0.974018178,0.958307184,0.962896873
253,0.960784152,0.958757949,0.955026448,0.95395163,0.962888273,0.974396257,0.959835563,0.963973813
254,0.96211213,0.959973498,0.956096627,0.955706184,0.963424649,0.975139681,0.961833308,0.966933864
255,0.963074895,0.961827221,0.958641906,0.957155166,0.963710209,0.975662084,0.962916934,0.967654922
256,0.963924559,0.962042833,0.959309138,0.958962032,0.964119576,0.976158935,0.963621308,0.968839154
257,0.964553668,0.96289475,0.960681698,0.959639684,0.965308959,0.976257863,0.964330993,0.969891963
258,0.966010622,0.96396099,0.961099746,0.960015003,0.966119596,0.977312197,0.965400525,0.970374356
259,0.967823786,0.965104776,0.962403767,0.960888413,0.967625452,0.978163755,0.967357279,0.971462029
260,0.96836211,0.966512767,0.963112278,0.961292437,0.968970738,0.979055666,0.967895416,0.971850296
261,0.969212224,0.967310253,0.963678752,0.963343546,0.969664704,0.979623914,0.968983777,0.973116481
262,0.969719954,0.967584451,0.965476634,0.964359599,0.97057438,0.979946938,0.96921917,0.974438641
263,0.970552252,0.968947615,0.966187589,0.964905748,0.970988579,0.9801998,0.970194038,0.975578054
264,0.971359686,0.969355344,0.967041372,0.965525661,0.972706134,0.980703365,0.970810913,0.976943403
265,0.972441684,0.970256585,0.967552874,0.967320806,0.973019649,0.981373867,0.972219007,0.97836575
266,0.972929057,0.971842153,0.968864404,0.968983057,0.973441306,0.982296719,0.972682467,0.979463122
267,0.974253554,0.973012495,0.970666417,0.969992259,0.973853961,0.982933105,0.974006919,0.980096899
268,0.974895288,0.973526935,0.971458138,0.970227988,0.974649373,0.983409448,0.974608679,0.980488638
269,0.975678731,0.974153987,0.971851483,0.971668661,0.974991355,0.983734448,0.975460279,0.981133766
270,0.975909949,0.974836756,0.972761426,0.971844856,0.976158811,0.983906741,0.975836641,0.98196127
271,0.976439147,0.975452317,0.973830687,0.972361503,0.976923756,0.984226569,0.976206721,0.982955684
272,0.977848984,0.976197896,0.974004889,0.972960663,0.977343698,0.984654422,0.977697392,0.983401735
273,0.978457188,0.977480803,0.974814061,0.973648968,0.977740948,0.984878336,0.978241807,0.983953089
274,0.979463018,0.978058294,0.975433525,0.974864021,0.978565673,0.985234759,0.979210492,0.98515952
275,0.980019361,0.978611719,0.976318795,0.975424477,0.980009719,0.985746348,0.979854169,0.985316834
276,0.980819221,0.979123784,0.976714009,0.975660138,0.980614056,0.986406432,0.980216305,0.986528014
277,0.98139179,0.979564969,0.977331218,0.976078893,0.980781237,0.986548369,0.981088174,0.986876683
278,0.981617434,0.980483921,0.978111245,0.977501256,0.981279352,0.986935885,0.981490923,0.987941956
279,0.982100804,0.980807529,0.979204111,0.978260761,0.981516487,0.987077389,0.981598541,0.988654218
280,0.98298786,0.981264529,0.979392235,0.979088612,0.982359305,0.987773028,0.982569811,0.988864795
281,0.98352963,0.981651429,0.979972972,0.979544533,0.982673914,0.988049613,0.982791245,0.989341633
282,0.983702584,0.982483594,0.98051339,0.980114505,0.983022457,0.988809476,0.983498549,0.989988661
283,0.984096727,0.983016252,0.980900425,0.980783411,0.983216548,0.989035417,0.983584928,0.990787338
284,0.984396762,0.983364073,0.981809169,0.981387304,0.983594642,0.989093998,0.984151626,0.991572601
285,0.984740574,0.983573848,0.98257339,0.981987065,0.98403376,0.98961863,0.98447839,0.991852527
286,0.985115337,0.983920167,0.982637644,0.982078355,0.984553513,0.989795976,0.984979892,0.99209081
287,0.985726556,0.984357417,0.982730012,0.982292488,0.985243256,0.990184588,0.985464287,0.992306853
288,0.985806701,0.984874677,0.983292724,0.982877,0.985415395,0.990225585,0.985641211,0.993128528
289,0.986407463,0.985288707,0.983939569,0.983467701,0.98607133,0.990588091,0.985868045,0.993553329
290,0.986668574,0.985534603,0.984406202,0.983845219,0.986425414,0.991069036,0.986258268,0.99372812
291,0.987626395,0.986098667,0.984612016,0.984679793,0.986908783,0.991194528,0.98748617,0.99450951
292,0.987870436,0.98709814,0.985214235,0.984865277,0.987477284,0.991468432,0.987741766,0.99472891
293,0.988497148,0.987505117,0.985632233,0.985123728,0.987644294,0.991825193,0.988280496,0.994998639
294,0.988581181,0.987668804,0.986027382,0.985880946,0.987827331,0.991825193,0.988383521,0.995803158
295,0.988990841,0.987836895,0.98656475,0.986342964,0.988431763,0.99195744,0.988704011,0.99652359
296,0.989605581,0.988154048,0.986874747,0.986980641,0.988489625,0.992354691,0.989015869,0.996928599
297,0.990205947,0.988636854,0.987481354,0.987150073,0.989187814,0.992730733,0.989278732,0.9972141
298,0.99030166,0.989319175,0.987886018,0.987404077,0.989472207,0.992861999,0.990172895,0.997282713
299,0.990605368,0.989740214,0.988612,0.988043869,0.989605226,0.992994472,0.990366091,0.997998349
300,0.991057218,0.990194851,0.989054929,0.988498347,0.990360627,0.993070314,0.990768619,0.998380788
301,0.991508653,0.990376374,0.989419025,0.988741178,0.990458451,0.993383147,0.991294047,0.998740539
302,0.991781216,0.990849458,0.989653452,0.989370959,0.990757215,0.993648387,0.991595488,0.999414187
303,0.991986893,0.991088188,0.990086056,0.989483524,0.991166665,0.993648387,0.991770359,0.999522227
304,0.992077297,0.991242386,0.990709845,0.990137449,0.991444594,0.993831272,0.991935052,1.000015032
305,0.992313349,0.991636598,0.990856662,0.990363836,0.99164733,0.994112777,0.992269484,1.000319151
306,0.992816909,0.991971811,0.990980845,0.990727246,0.991801374,0.994237329,0.992593527,1.000715926
307,0.99321927,0.992344981,0.99140486,0.990940585,0.992055754,0.994349215,0.99302952,1.000930316
308,0.993502584,0.992486744,0.991537936,0.991187527,0.992162642,0.994703161,0.993288203,1.001264589
309,0.993714238,0.992969333,0.991718351,0.991353535,0.99245561,0.994703161,0.993288203,1.001390603
310,0.993842929,0.993129269,0.992005466,0.991742802,0.992709098,0.994816745,0.993623779,1.001866013
311,0.993842929,0.993243159,0.992544651,0.99216747,0.993043638,0.995103852,0.993826805,1.002188365
312,0.994055113,0.99362789,0.992723559,0.992384186,0.993447972,0.995345267,0.993975419,1.002473973
313,0.994308677,0.993696588,0.992887056,0.992792334,0.993447972,0.995538538,0.994190503,1.002761059
314,0.994382753,0.993696588,0.99316711,0.992792334,0.993624144,0.995656982,0.994291743,1.003020641
315,0.994454122,0.993899683,0.993303121,0.993040481,0.993724594,0.995848249,0.994342986,1.003106053
316,0.99456193,0.993984015,0.993303121,0.993186818,0.993959731,0.995957239,0.99449858,1.003106053
317,0.994844194,0.99418993,0.993622383,0.99327331,0.994227779,0.996084512,0.994580417,1.00335026
318,0.994924813,0.994456019,0.993711933,0.993433898,0.994380481,0.996196064,0.994838102,1.003406457
319,0.995286651,0.994600875,0.993840723,0.993916513,0.994701839,0.996386354,0.995049808,1.003879764
320,0.99558923,0.994891145,0.994182784,0.993967498,0.995015161,0.996439195,0.99534255,1.004029354
321,0.995765906,0.995307053,0.99428748,0.994459457,0.99523592,0.996520626,0.995623342,1.004531478
322,0.995978567,0.995436342,0.994731096,0.994514056,0.995474515,0.996632966,0.995859557,1.004604058
323,0.996176656,0.995558069,0.994987659,0.994761179,0.995609209,0.996834676,0.996049295,1.004802189
324,0.996272574,0.995608673,0.995139288,0.994967101,0.995617951,0.996890586,0.99614176,1.004983185
325,0.996448342,0.995992969,0.995245114,0.995020751,0.995755574,0.99713723,0.996316604,1.005118425
326,0.996565359,0.996043775,0.995341989,0.995300044,0.995873214,0.99716683,0.996414269,1.005430376
327,0.996630037,0.996202546,0.995482321,0.995488203,0.996272091,0.997273432,0.996506735,1.00552352
328,0.996724194,0.996376103,0.995754087,0.995703404,0.996338888,0.997437157,0.996667817,1.005710467
329,0.996837781,0.996422631,0.99590184,0.995863148,0.996537584,0.997437157,0.996780144,1.005834176
330,0.996936392,0.996563463,0.996190542,0.996068101,0.996651433,0.997598869,0.996910092,1.006096427
331,0.997050772,0.996793134,0.996313233,0.996185675,0.996781537,0.997653684,0.996992117,1.006110823
332,0.99720039,0.996901211,0.996535448,0.996406569,0.996950245,0.997721345,0.997168368,1.006548187
333,0.997277145,0.99706435,0.996623112,0.996575734,0.997057114,0.997796985,0.9972205,1.006582849
334,0.997406713,0.997149572,0.996798427,0.996604426,0.997216046,0.997983826,0.997287673,1.006644699
335,0.997511871,0.997344026,0.996870954,0.996818584,0.997346873,0.998059616,0.997445289,1.006832677
336,0.997679101,0.997468514,0.996935348,0.996944403,0.997346873,0.998159734,0.997632329,1.006949132
337,0.997821602,0.997493414,0.997134424,0.99698496,0.997436337,0.998210847,0.997767895,1.006977543
338,0.997881939,0.99751476,0.997248963,0.997089473,0.997534357,0.998279489,0.997827032,1.007107552
339,0.99805404,0.997622015,0.997280971,0.997223333,0.997753844,0.998360655,0.99792936,1.007219881
340,0.998134062,0.997765992,0.997345949,0.997332555,0.99782514,0.998429226,0.998036685,1.007363107
341,0.998238533,0.997931586,0.997506639,0.997516264,0.997867418,0.998497424,0.998187623,1.00753886
342,0.998406975,0.998127801,0.997726465,0.997617624,0.997964943,0.998599081,0.998357615,1.007580977
343,0.998498366,0.998163601,0.99781212,0.997712359,0.998058785,0.998602202,0.998396492,1.007647154
344,0.998542711,0.998326725,0.997936601,0.997757135,0.998127837,0.998687296,0.998500161,1.007781031
345,0.998631655,0.998401763,0.998015196,0.997980506,0.998220992,0.998750721,0.998591671,1.007958029
346,0.998631655,0.998426255,0.998125459,0.998047851,0.998259152,0.998816473,0.998591671,1.008010384
347,0.998641402,0.998506889,0.998154276,0.998089407,0.99839428,0.998898924,0.998617172,1.0080621
348,0.998770465,0.998606288,0.998224286,0.998178074,0.998509994,0.998898924,0.998738129,1.008219318
349,0.998806221,0.998606288,0.998379319,0.998295315,0.998509994,0.998966855,0.998780591,1.008264663
350,0.998907135,0.998697493,0.998440092,0.998366615,0.998610574,0.998966855,0.998820385,1.008379176
351,0.998925914,0.99871981,0.998453654,0.99840743,0.998610574,0.999031819,0.998896164,1.008379176
352,0.998969694,0.998807083,0.998521973,0.99840743,0.998702882,0.999031819,0.998925602,1.008404589
353,0.998999539,0.998807083,0.998543857,0.998561887,0.998730343,0.999086645,0.998963608,1.0085673
354,0.999021156,0.998886114,0.998648439,0.998650472,0.998817472,0.999104937,0.999006736,1.008662008
355,0.999081836,0.998904309,0.998754627,0.998765079,0.998891906,0.999129158,0.999054845,1.008769043
356,0.999118063,0.998968627,0.998833872,0.998782493,0.998900302,0.999198308,0.999102256,1.008769043
357,0.999168263,0.999035688,0.998846857,0.99879312,0.998923493,0.999198308,0.99912474,1.008794185
358,0.999222558,0.999051401,0.998879175,0.998834122,0.998967339,0.999224627,0.999186079,1.008823497
359,0.999265264,0.999195925,0.998948738,0.998891719,0.999026079,0.999278474,0.999253078,1.008899368
360,0.99929963,0.999195925,0.998977069,0.998921579,0.999065037,0.999379154,0.99928267,1.008929088
361,0.999357309,0.999233407,0.999054211,0.998976489,0.999119176,0.999403504,0.999348286,1.008993148
362,0.999357309,0.999261847,0.999092395,0.999041421,0.999170345,0.999412493,0.999348286,1.009044253
363,0.999431881,0.999323565,0.999160579,0.999092384,0.999243547,0.999450398,0.999401271,1.009083385
364,0.999448675,0.999391135,0.999230066,0.999145002,0.999259584,0.999492104,0.999430905,1.009142946
365,0.999448675,0.999391135,0.999230066,0.999206284,0.999327707,0.9995278,0.999430905,1.009206214
366,0.999486783,0.999410835,0.999317115,0.99926579,0.999366235,0.999550571,0.999476651,1.009259551
367,0.999532355,0.999467272,0.999347596,0.999297216,0.999398917,0.999584221,0.999506345,1.009287347
368,0.999532355,0.999467272,0.999347596,0.999314848,0.999419967,0.99959342,0.999537886,1.009322564
369,0.999559686,0.999511369,0.999404593,0.999336411,0.999419967,0.999614047,0.999537886,1.009339386
370,0.999595345,0.999556034,0.999420667,0.999367319,0.999471321,0.999614047,0.999588931,1.009367193
371,0.999626075,0.999556034,0.999470126,0.999433682,0.999500676,0.999641474,0.999615287,1.009425931
372,0.999652098,0.999591476,0.999491879,0.999446101,0.999500676,0.999641474,0.999643444,1.009459471
373,0.999672936,0.999591476,0.999499766,0.999461254,0.999514669,0.999653374,0.999650674,1.009459471
374,0.999672936,0.999635138,0.999499766,0.999461254,0.999570284,0.999676466,0.999673431,1.009469973
375,0.999674524,0.999635138,0.999520096,0.999472224,0.999602947,0.999676466,0.999673431,1.009483403
376,0.999701296,0.999656947,0.999549587,0.999529616,0.999602947,0.999686923,0.999695278,1.009540108
377,0.999716669,0.999656947,0.999573915,0.9995619,0.999626223,0.999712107,0.999710759,1.009564342
378,0.999717464,0.999677718,0.999600877,0.999585669,0.99963943,0.99972929,0.99971443,1.009592453
379,0.999717464,0.999684335,0.999630122,0.999622601,0.999679527,0.99974853,0.99971443,1.009626822
380,0.999731207,0.999692994,0.999641177,0.999640095,0.999689658,0.99974853,0.999723551,1.009648771
381,0.999731207,0.999697564,0.999668403,0.999666033,0.999712113,0.999753391,0.999723551,1.009666359
382,0.999752025,0.999697564,0.999682027,0.999680307,0.999712113,0.999779002,0.999746315,1.009680147
383,0.999752025,0.999732723,0.999682027,0.999681364,0.999715849,0.999779002,0.999746315,1.009680147
384,0.999779517,0.999746659,0.999700343,0.999681364,0.999715849,0.999784753,0.999777468,1.009681109
385,0.999779517,0.999753487,0.999700343,0.999700274,0.999730517,0.99979105,0.999779898,1.009696235
386,0.999780394,0.999753487,0.999716559,0.999700274,0.999730517,0.99979105,0.999779898,1.009696235
387,0.999780394,0.999759033,0.999716559,0.999708334,0.999743651,0.99979111,0.999780359,1.009701325
388,0.999785706,0.999759033,0.999723733,0.999713164,0.999753978,0.99979111,0.999780359,1.009713334
389,0.999793909,0.999772632,0.999723733,0.999713164,0.999753978,0.999804122,0.999794621,1.009713334
390,0.999793909,0.999773256,0.999744232,0.999738204,0.999769733,0.999805048,0.999795017,1.009744339
391,0.999804035,0.999773256,0.999744232,0.999738204,0.999774388,0.999805048,0.999795017,1.009744339
392,0.999812819,0.99977812,0.999749989,0.999754566,0.999774388,0.999814473,0.999796648,1.0097454
393,0.999821712,0.99977812,0.999749989,0.999754566,0.999787675,0.999824879,0.999796648,1.009757195
394,0.999821712,0.999797906,0.99975269,0.99975479,0.999787675,0.999846133,0.999824581,1.009757195
395,0.999826398,0.999802448,0.99977289,0.999770439,0.99979069,0.999846133,0.999824581,1.009775343
396,0.999826398,0.999802448,0.999775609,0.999770439,0.999802657,0.999851516,0.999840762,1.009775343
397,0.999849106,0.999833828,0.999775609,0.999795037,0.999802657,0.999851887,0.999840762,1.009778652
398,0.999849106,0.999833828,0.999811486,0.999795037,0.999819898,0.999851887,0.999844012,1.009797911
399,0.999849912,0.999836875,0.999811486,0.999801078,0.999819898,0.999857785,0.999844012,1.009805171
400,0.999860341,0.999836875,0.999813697,0.999809189,0.999827463,0.999857785,0.999857885,1.009805171
401,0.999860341,0.999839684,0.999813697,0.999809189,0.99983258,0.999858416,0.999857885,1.009820441
402,0.999861771,0.999839684,0.999827709,0.999824161,0.99983258,0.999864977,0.999863549,1.009820441
403,0.999861771,0.999844924,0.999834174,0.999827798,0.999834519,0.999864977,0.999863549,1.009824857
404,0.99986626,0.99986318,0.999834174,0.999827798,0.999838099,0.999867602,0.999867315,1.009824857
405,0.999873225,0.99986318,0.999834207,0.999830649,0.99984943,0.999867602,0.999867315,1.00983233
406,0.99988022,0.999863188,0.999843106,0.999830649,0.99985165,0.999872005,0.99986843,1.009832528
407,0.99988022,0.999863188,0.999843106,0.999839382,0.99985165,0.999874574,0.999880282,1.009832528
408,0.999880327,0.999867018,0.999847096,0.999856981,0.999873811,0.999874574,0.999880282,1.009858842
409,0.99989078,0.999867018,0.999867757,0.999856981,0.999873811,0.999888173,0.999885394,1.009858842
410,0.99989078,0.99987095,0.999867757,0.999865837,0.99987911,0.999896407,0.999885394,1.009862426
411,0.999893412,0.999874937,0.999871299,0.999865837,0.99987911,0.999898659,0.999890195,1.009862426
412,0.999893412,0.999883304,0.999871299,0.99986697,0.999880849,0.999898659,0.999890195,1.009872041
413,0.999901476,0.999883304,0.99987364,0.99986697,0.999880849,0.999902783,0.999898521,1.009872041
414,0.999901476,0.999899081,0.99987364,0.999880226,0.999893532,0.999909008,0.999898521,1.009879911
415,0.999903407,0.999899081,0.999874093,0.999880226,0.999893756,0.999909008,0.999905401,1.009879911
416,0.999903407,0.999904057,0.999874093,0.999891243,0.999893756,0.999910165,0.999905401,1.009885351
417,0.999912008,0.999904057,0.999894554,0.999891243,0.999893897,0.999910165,0.999911281,1.009885351
418,0.999912008,0.999904208,0.999894554,0.999892495,0.999893897,0.9999109,0.999911281,1.009891197
419,0.999915949,0.999904208,0.999898045,0.999892495,0.999901809,0.999913824,0.999912507,1.009891197
420,0.999915949,0.999911545,0.999898045,0.999892984,0.999901809,0.999913824,0.999912507,1.009896424
421,0.999918234,0.999911545,0.99989905,0.999892984,0.999906372,0.999920083,0.999916312,1.009896424
422,0.999918234,0.999917034,0.99989905,0.999905724,0.999906372,0.999920083,0.999916312,1.0099017
423,0.99992306,0.999917034,0.999906418,0.999905724,0.999910777,0.999922579,0.999921618,1.0099017
424,0.99992306,0.99991761,0.999906418,0.999906456,0.999912654,0.999922579,0.999922183,1.009907769
425,0.999923179,0.999918462,0.999912129,0.999910192,0.999912654,0.999922959,0.999922183,1.009910317
426,0.999925775,0.999918462,0.999912129,0.999910192,0.999914009,0.999922959,0.999924144,1.009910317
427,0.999925775,0.999920969,0.999915772,0.999913717,0.999914009,0.999926926,0.999924144,1.00991534
428,0.999927734,0.999920969,0.999915772,0.999913717,0.999916231,0.999928071,0.999925892,1.00991534
429,0.999927734,0.999922371,0.999916679,0.999915974,0.999919871,0.999928071,0.999925892,1.009915799
430,0.999928238,0.999922371,0.999916679,0.999915974,0.999919871,0.999929997,0.999927504,1.009915799
431,0.999928238,0.999923247,0.999917569,0.999918093,0.999921076,0.999929997,0.999927504,1.009917464
432,0.999929761,0.999923247,0.999917569,0.999918093,0.999921076,0.999931896,0.99992921,1.009917464
433,0.999931257,0.999923375,0.999918575,0.999922795,0.999925154,0.999934698,0.99992921,1.009922286
434,0.999931257,0.999923375,0.999918575,0.999922795,0.999927268,0.999934698,0.999930046,1.009922286
435,0.999934923,0.999931695,0.99992104,0.999923814,0.999927268,0.999937525,0.999934259,1.009923684
436,0.999935317,0.99993364,0.99992656,0.999923814,0.999927784,0.999937525,0.999934259,1.009923684
437,0.999935317,0.99993364,0.99992656,0.999924664,0.999927784,0.999940194,0.999937046,1.009925384
438,0.999938794,0.999934676,0.999930478,0.999924664,0.999933667,0.999940194,0.999937046,1.009925384
439,0.999938794,0.999934676,0.999930478,0.999926776,0.999933667,0.999943102,0.99994049,1.00992605
440,0.999940631,0.999938353,0.99993084,0.999926776,0.999935605,0.999943102,0.99994049,1.00992605
441,0.999940631,0.999938353,0.99993084,0.999927901,0.999935605,0.99994336,0.999940677,1.009927758
442,0.999942392,0.999940713,0.999934716,0.999927901,0.999936488,0.99994336,0.999941971,1.009927758
443,0.999942392,0.999940713,0.999934716,0.999932205,0.999938268,0.999945334,0.999941971,1.009931843
444,0.999942416,0.999943626,0.999934996,0.999932205,0.999938268,0.999945334,0.999943574,1.009931843
445,0.999942416,0.999943626,0.999934996,0.99994121,0.999941245,0.999945982,0.999946584,1.009942481
446,0.999945889,0.999943909,0.999939581,0.99994121,0.999941245,0.999945982,0.999946584,1.009942481
447,0.99994933,0.999943909,0.999939581,0.999942263,0.999943812,0.999952053,0.999946784,1.009943184
448,0.99994933,0.999948106,0.999943031,0.999944351,0.999943812,0.999952635,0.999946784,1.009944228
449,0.999949727,0.999948106,0.999943031,0.999944351,0.999946567,0.999952635,0.999948166,1.009944228
450,0.999949727,0.999949187,0.999947582,0.999947194,0.999947497,0.9999528,0.999948166,1.009945952
451,0.999950595,0.999949455,0.999947582,0.999947194,0.999947497,0.9999528,0.999948381,1.009947441
452,0.999950912,0.999949455,0.999949851,0.999947895,0.999948023,0.999954279,0.999948381,1.009947441
453,0.999950912,0.999950562,0.999949851,0.999947895,0.999948023,0.999954279,0.99995052,1.009947717
454,0.999954243,0.999950562,0.999950801,0.99994936,0.99995189,0.99995599,0.99995052,1.009947717
455,0.999954243,0.99995136,0.999950801,0.99994936,0.99995189,0.999956771,0.999952294,1.009950238
456,0.999954955,0.99995136,0.999951282,0.99995197,0.999953457,0.999956771,0.99995305,1.009950238
457,0.999954955,0.999953799,0.999951282,0.999952549,0.999953457,0.99995939,0.99995305,1.009950509
458,0.999956825,0.999955573,0.999951677,0.999952549,0.999954442,0.99996005,0.999956062,1.009950509
459,0.999956825,0.999955573,0.999951677,0.999953509,0.999954442,0.99996005,0.999956062,1.009950648
460,0.999958236,0.999956945,0.99995577,0.999953509,0.999955135,0.999961193,0.999958938,1.009950648
461,0.999958236,0.999956945,0.99995577,0.999953595,0.999956809,0.999961193,0.999958938,1.009953505
462,0.999959741,0.999959392,0.999957647,0.999953595,0.999958358,0.999961486,0.999959179,1.009953505
463,0.999959741,0.999959392,0.999957647,0.999955315,0.999958358,0.999961486,0.999959179,1.009955133
464,0.999961829,0.999961669,0.999959288,0.999955315,0.999958697,0.999962093,0.999962757,1.009956798
465,0.999961829,0.999961669,0.999959288,0.999956177,0.999958697,0.999962093,0.999962757,1.009956798
466,0.999963829,0.999962216,0.999959365,0.999957112,0.999959319,0.999963626,0.999964163,1.009958211
467,0.999963829,0.999962216,0.999959365,0.999957112,0.999959319,0.999963703,0.999964163,1.009958211
468,0.999964056,0.999963182,0.999959544,0.999958067,0.999960022,0.999963703,0.999964411,1.009959665
469,0.999964865,0.999963182,0.999959544,0.999958067,0.999960022,0.999965178,0.999964411,1.009959665
470,0.999964865,0.999964362,0.999959867,0.999960589,0.999960576,0.999965178,0.999964732,1.009960369
471,0.999965136,0.999964362,0.999959867,0.999960881,0.999960576,0.999965533,0.999966777,1.009960369
472,0.999965136,0.99996441,0.99996116,0.999960881,0.999963153,0.999965533,0.999966777,1.009961424
473,0.999966684,0.99996441,0.99996116,0.999962398,0.999963153,0.999967968,0.999966977,1.009961793
474,0.999966959,0.999964911,0.999962595,0.999962398,0.999963759,0.999967968,0.999966977,1.009961793
475,0.999966959,0.999966604,0.999962595,0.999963886,0.999963759,0.999968571,0.999968504,1.009964587
476,0.999968328,0.999966604,0.999964426,0.999963886,0.999964039,0.999968571,0.999968504,1.009964587
477,0.999968328,0.999967881,0.999964426,0.999964544,0.999964039,0.99996875,0.999969074,1.009965297
478,0.99997072,0.999967881,0.999966174,0.999964544,0.999965016,0.99996875,0.999969856,1.009965297
479,0.99997072,0.999968295,0.999966174,0.999965305,0.999966389,0.999968949,0.999969856,1.009965399
480,0.999971288,0.999968295,0.999966764,0.999965305,0.999966389,0.999968949,0.999971643,1.009965399
481,0.999971288,0.999968841,0.999966764,0.99996531,0.999966629,0.99997199,0.999971643,1.009965651
482,0.999971774,0.999968841,0.99996769,0.99996531,0.999966629,0.99997199,0.999972172,1.009965651
483,0.999971774,0.999969939,0.999967999,0.999965792,0.999968366,0.999972503,0.999972172,1.009967268
484,0.999972954,0.999969939,0.999967999,0.999965792,0.999968366,0.999972503,0.999972851,1.009967268
485,0.999973759,0.999970459,0.999968833,0.999965916,0.999970325,0.999972947,0.999972851,1.009968287
486,0.999973759,0.999970459,0.999968833,0.999965916,0.999970573,0.999972947,0.999972871,1.009968287
487,0.99997505,0.999971279,0.999969256,0.999969873,0.999970573,0.999973278,0.999972871,1.00996932
488,0.99997505,0.999971279,0.999969256,0.999969873,0.999970715,0.999973278,0.999973397,1.00996932
489,0.999975384,0.999972201,0.999970637,0.999971867,0.999970715,0.99997563,0.999973397,1.009969941
490,0.999975384,0.999972201,0.999970637,0.999971867,0.999972586,0.99997563,0.999973493,1.009969941
491,0.999975679,0.999974197,0.999971172,0.999972611,0.999972586,0.999976254,0.999974615,1.009972812
492,0.999975679,0.999974308,0.999971172,0.999972842,0.999973174,0.999976254,0.999974615,1.009972812
493,0.999976761,0.999974308,0.999971549,0.999972842,0.999973174,0.999976451,0.999974748,1.009972896
494,0.999976761,0.999974985,0.999971549,0.999973265,0.999973681,0.999976451,0.999974748,1.009972896
495,0.999976919,0.999974985,0.999971646,0.999973265,0.999973681,0.999976595,0.999975379,1.009972918
496,0.999976919,0.999975126,0.999971646,0.999973763,0.999974542,0.999976595,0.999975379,1.009974016
497,0.999976969,0.999975126,0.999972837,0.999973763,0.999974542,0.999977343,0.999975974,1.009974016
498,0.999976969,0.999975263,0.999973808,0.999974064,0.999974676,0.999977343,0.999975974,1.009974664
499,0.999978528,0.999975263,0.999973808,0.999974064,0.999974676,0.999979285,0.999977065,1.009974664
500,0.999978528,0.999975398,0.99997607,0.999976515,0.999975271,0.999979285,0.999977065,1.009976188
501,0.999978615,0.999975398,0.99997607,0.999976515,0.999975271,0.999979884,0.999979064,1.009976188
502,0.999978615,0.99997732,0.999976405,0.999977608,0.999976658,0.999979884,0.999979064,1.009976239
503,0.999978874,0.99997732,0.999976405,0.999977608,0.999976658,0.99998002,0.999979158,1.009976239
504,0.999978874,0.999977865,0.99997708,0.999977755,0.999977802,0.99998002,0.999979158,1.009976528
505,0.999978967,0.999978428,0.99997708,0.999977755,0.999977802,0.999980339,0.999979538,1.009976528
506,0.999978967,0.999978428,0.999977914,0.99997785,0.999979073,0.999980339,0.999979538,1.0099771
507,0.999979832,0.999978429,0.999977914,0.99997785,0.999979847,0.999981113,0.999980153,1.0099771
508,0.999979832,0.999978429,0.999978934,0.999978237,0.999979847,0.999981113,0.999980153,1.009977221
509,0.999980605,0.999978766,0.999978934,0.999978237,0.999980192,0.999981286,0.999980163,1.009977221
510,0.999980605,0.999978766,0.99997921,0.999978548,0.999980192,0.999981286,0.999980163,1.009977827
511,0.999981145,0.999979505,0.99997921,0.999978548,0.999980661,0.999982542,0.999981184,1.009977827
512,0.999981676,0.999979505,0.999980456,0.999978712,0.999980721,0.999982542,0.99998197,1.009978302
513,0.999981676,0.999980045,0.999980456,0.999978712,0.999980721,0.999982843,0.99998197,1.009978683
514,0.999983083,0.999980045,0.999980746,0.999978827,0.999980785,0.999982843,0.999982973,1.009978683
515,0.999983083,0.999982875,0.999980746,0.999978827,0.999980785,0.999982964,0.999982973,1.009979323
516,0.999983779,0.999983896,0.999981075,0.999979753,0.9999825,0.999982964,0.999983907,1.009979323
517,0.999985231,0.999983896,0.999981075,0.999979753,0.9999825,0.999983133,0.999983907,1.009980105
518,0.999985231,0.999984256,0.999981622,0.999979912,0.999982696,0.999983133,0.999984545,1.009980105
519,0.999985737,0.999984256,0.999981622,0.999979912,0.999982696,0.999984586,0.999984545,1.009981547
520,0.999985737,0.999984417,0.999981697,0.999980447,0.999983147,0.999984586,0.999984669,1.009982883
521,0.999986471,0.999984417,0.999981697,0.999980447,0.99998332,0.999985243,0.999985492,1.00998295
522,0.999986471,0.99998489,0.999982373,0.999983351,0.99998332,0.999985243,0.999985492,1.00998295
523,0.999986659,0.99998489,0.999984364,0.999983351,0.999983914,0.999986305,0.999985676,1.009983181
524,0.999986659,0.999985535,0.999984364,0.999983735,0.999983914,0.999986305,0.999985676,1.009983181
525,0.999987549,0.999985535,0.999984694,0.999984063,0.999985145,0.999986313,0.99998667,1.009984816
526,0.999987549,0.999985738,0.999984694,0.999984063,0.999985145,0.999986313,0.99998667,1.009984816
527,0.999988088,0.999985738,0.999985781,0.99998477,0.999985795,0.999986393,0.999986974,1.009985236
528,0.999988088,0.999985767,0.999985781,0.99998477,0.999985795,0.999986393,0.999986974,1.009985236
529,0.999988246,0.999985767,0.999986047,0.999985657,0.999986292,0.999987248,0.999987267,1.009985252
530,0.999988246,0.999986531,0.999986047,0.999985657,0.999986457,0.999987248,0.999987267,1.009985252
531,0.999988342,0.999986531,0.999986132,0.999985961,0.999986457,0.999987927,0.999987748,1.009985512
532,0.999988342,0.999986974,0.999986714,0.999985961,0.999986765,0.999987927,0.999987748,1.009985512
533,0.999988699,0.999986974,0.999986714,0.999986155,0.999986765,0.999988002,0.999987798,1.009986292
534,0.999989392,0.999987382,0.999986771,0.999986155,0.999986821,0.999988002,0.999987798,1.009986292
535,0.999989392,0.999987382,0.999986771,0.999986216,0.999986821,0.999988429,0.9999888,1.009986631
536,0.999989566,0.999988124,0.999987102,0.999986216,0.999987509,0.999988489,0.9999888,1.009986631
537,0.999989566,0.999988124,0.999987102,0.999986929,0.999987509,0.999988489,0.999988838,1.009986778
538,0.999989778,0.999988555,0.99998739,0.999986929,0.999987939,0.999989118,0.99998888,1.009986778
539,0.999989778,0.999988936,0.99998739,0.999988275,0.999988027,0.999989118,0.99998888,1.009988389
540,0.999990265,0.999988936,0.999988432,0.999988275,0.999988027,0.999989389,0.999989314,1.009988389
541,0.999990265,0.999989687,0.999988432,0.99998853,0.999989021,0.999989389,0.999989314,1.009988545
542,0.999990574,0.999990194,0.99998845,0.99998853,0.999989021,0.999989935,0.999989814,1.009988545
543,0.999990574,0.999990194,0.99998845,0.99998898,0.99998951,0.999989935,0.999989814,1.009989112
544,0.999990587,0.999990275,0.999989263,0.99998898,0.99998951,0.999990981,0.999990769,1.009989202
545,0.999990587,0.999990275,0.999989275,0.999989016,0.999990167,0.999990981,0.999990769,1.009989202
546,0.999991352,0.9999904,0.999989275,0.999990188,0.999990669,0.999991012,0.999991091,1.009989929
547,0.999991352,0.9999904,0.999989799,0.999990188,0.999990669,0.999991012,0.999991091,1.009989929
548,0.999991412,0.999990516,0.999989799,0.999991171,0.999990711,0.9999921,0.999991464,1.009990584
549,0.999991412,0.999990516,0.999989992,0.999991171,0.999990711,0.999992277,0.999991464,1.009990584
550,0.999991413,0.999991351,0.999989992,0.999991452,0.999991632,0.999992277,0.999991514,1.009991091
551,0.999991413,0.999991351,0.99999189,0.999991452,0.999991632,0.99999273,0.999991514,1.009991091
552,0.999991476,0.999991939,0.99999189,0.999991974,0.999991735,0.99999273,0.999992103,1.009991112
553,0.999991476,0.999991939,0.999992016,0.999991974,0.999991735,0.999992757,0.999992103,1.009991112
554,0.999991504,0.999992787,0.999992016,0.999992368,0.999992274,0.999992757,0.999992121,1.009992143
555,0.999992559,0.999992787,0.999992173,0.999992368,0.999992274,0.999993155,0.999992121,1.009992143
556,0.999992559,0.999992871,0.999992173,0.999992493,0.999992925,0.999993155,0.999992621,1.009992249
557,0.999992754,0.999992871,0.999992604,0.999992493,0.999992925,0.999993163,0.999992621,1.009992249
558,0.999992754,0.999992998,0.999992604,0.999992573,0.999993029,0.999993163,0.999993067,1.009992659
559,0.99999321,0.999992998,0.999992768,0.999992573,0.999993029,0.999993432,0.999993067,1.009992659
560,0.99999321,0.999993126,0.999992768,0.999992757,0.99999304,0.999993432,0.99999346,1.009992808
561,0.999993883,0.999993126,0.999992883,0.999992757,0.99999304,0.999993783,0.99999346,1.009992808
562,0.999993883,0.999993279,0.999992883,0.99999313,0.999993056,0.999993783,0.999993521,1.009992956
563,0.999994265,0.999993462,0.999993385,0.99999313,0.999993056,0.999994472,0.999993521,1.009992956
564,0.999994421,0.999993462,0.999993385,0.999993684,0.999993196,0.999994472,0.999994757,1.009993245
565,0.999994421,0.999993724,0.999993828,0.999993684,0.999993196,0.999994489,0.999994757,1.009993245
566,0.999994762,0.999993724,0.999993828,0.999993685,0.999994285,0.999994489,0.999994933,1.009993494
567,0.999994762,0.999993938,0.999993915,0.999993685,0.999994285,0.999994704,0.999994933,1.009993494
568,0.99999499,0.999993938,0.999994057,0.999994055,0.999994339,0.999994704,0.999995015,1.00999417
569,0.99999499,0.999994746,0.999994057,0.999994055,0.99999472,0.999994976,0.999995015,1.00999417
570,0.999995357,0.999994892,0.999994108,0.999994241,0.99999472,0.999994976,0.999995091,1.009994397
571,0.999995357,0.999994892,0.999994108,0.999994241,0.999994781,0.99999507,0.999995091,1.009994397
572,0.999995453,0.999995201,0.999994557,0.999994733,0.999994781,0.999995325,0.999995188,1.009994433
573,0.999995453,0.999995417,0.999994557,0.999994733,0.999994937,0.999995325,0.999995188,1.009994433
574,0.999996112,0.999995417,0.999995035,0.999995096,0.999994937,0.999996067,0.999995435,1.009995325
575,0.999996112,0.999996127,0.999995035,0.999995096,0.99999552,0.999996067,0.999995435,1.009995348
576,0.999996608,0.999996127,0.999995275,0.999995134,0.99999552,0.999996701,0.999995987,1.009995348
577,0.999996608,0.999996275,0.999995297,0.999995134,0.999995824,0.999996701,0.999995987,1.009995418
578,0.99999666,0.999996392,0.999995297,0.999995184,0.999995824,0.999996704,0.999996427,1.009995418
579,0.999996725,0.999996392,0.99999546,0.999995184,0.999996346,0.999996704,0.99999693,1.00999558
580,0.999996725,0.999996457,0.99999546,0.999995238,0.999996346,0.99999676,0.99999693,1.009995708
581,0.999997078,0.999996457,0.999995708,0.999995238,0.999997012,0.99999676,0.999997082,1.009995708
582,0.999997078,0.999996589,0.999995708,0.999996121,0.999997012,0.999996785,0.999997082,1.009996433
583,0.999997116,0.999997276,0.999996263,0.999996121,0.999997344,0.999996785,0.999997598,1.009996433
584,0.999997116,0.999997276,0.999996509,0.999996457,0.999997344,0.999996845,0.999997598,1.009996445
585,0.999997415,0.999997476,0.999996509,0.999996457,0.999997403,0.999996845,0.999997611,1.009996445
586,0.999997415,0.999997476,0.999996881,0.999996709,0.999997403,0.999997415,0.999997611,1.009996686
587,0.999997711,0.999997726,0.999996881,0.999996709,0.999997467,0.999997415,0.999997994,1.009996686
588,0.999997711,0.999997726,0.999996949,0.999997352,0.999997467,0.999997682,0.999997994,1.009996882
589,0.999997745,0.999997946,0.999996949,0.999997352,0.999997565,0.99999875,0.999998114,1.009997562
590,0.999997745,0.999997946,0.999997366,0.999997756,0.999997565,0.99999875,0.999998114,1.009997562
591,0.999998207,0.999998258,0.999997366,0.999997756,0.999997717,0.999999212,0.999998967,1.00999797
592,0.999998207,0.999998258,0.999997714,0.99999803,0.999997717,0.999999212,0.999998967,1.00999797
593,0.999998424,0.999998627,0.999997714,0.99999803,0.999998109,0.999999246,0.999999085,1.009998133
594,0.999998424,0.999998627,0.999997745,0.999998475,0.999998109,0.999999246,0.999999085,1.009998341
595,0.999998746,0.999998683,0.999997745,0.999998475,0.999998778,0.999999452,0.999999095,1.009998341
596,0.999998746,0.999998683,0.999997906,0.999998809,0.999998819,0.999999452,0.999999095,1.00999847
597,0.999998757,0.999999106,0.999997906,0.999998853,0.999998819,0.999999506,0.999999096,1.00999847
598,0.999998757,0.999999106,0.999998255,0.999998853,0.999999051,0.999999506,0.999999096,1.009998967
599,0.999998869,0.999999283,0.999998255,0.999998936,0.999999051,0.999999814,0.999999157,1.009998967
600,0.999998869,0.999999283,0.999998986,0.999998936,0.999999222,0.999999908,0.999999157,1.009999396
601,0.999998966,0.999999357,0.999998986,0.999999013,0.999999222,0.999999908,0.999999423,1.009999396
602,0.999998966,0.999999357,0.999999138,0.999999013,0.999999451,0.999999915,0.999999423,1.009999424
603,0.999999209,0.999999466,0.999999138,0.999999078,0.999999451,0.999999915,0.999999441,1.009999424
604,0.999999537,0.999999466,0.999999185,0.999999078,0.999999548,0.99999994,0.999999808,1.009999586
605,0.999999537,0.999999518,0.999999185,0.99999929,0.999999548,0.99999994,0.999999808,1.009999586
606,0.99999971,0.999999518,0.999999705,0.99999929,0.999999646,1,0.999999966,1.009999613
607,0.99999971,0.999999685,0.999999705,0.999999421,0.999999646,1.000000037,0.999999966,1.009999825
608,0.999999857,0.999999889,0.999999811,0.999999585,0.999999703,1.000000037,1,1.009999825
609,0.999999857,0.999999889,0.999999811,1,0.999999703,1.000000096,1.0000001,1.01
610,1,0.999999894,0.999999902,1.000000061,1,1.000000096,1.000000301,1.010000049
611,1.000000096,0.999999894,0.999999902,1.000000061,1.000000034,1.000000309,1.000000301,1.010000049
612,1.000000096,0.999999989,1,1.000000206,1.000000034,1.000000309,1.00000044,1.010000241
613,1.000000295,0.999999989,1.000000028,1.000000206,1.000000473,1.000000355,1.00000044,1.010000241
614,1.000000295,0.999999998,1.000000028,1.000000235,1.000000473,1.000000355,1.000000482,1.010000481
615,1.000000371,0.999999998,1.000000274,1.000000235,1.000000597,1.000000585,1.000000482,1.01000051
616,1.000000371,1,1.000000274,1.000000512,1.000000597,1.000000585,1.000000921,1.01000051
617,1.000000693,1.000000088,1.00000054,1.000000512,1.000000678,1.000000759,1.000000921,1.010000591
618,1.000000693,1.000000088,1.00000054,1.000000589,1.000000678,1.000000759,1.000001049,1.010000591
619,1.000000896,1.000000508,1.000000663,1.000000589,1.000000881,1.000001158,1.000001049,1.010000703
620,1.000000955,1.000000994,1.000000663,1.000000871,1.000000881,1.000001158,1.000001364,1.010000703
621,1.000000955,1.000000994,1.000000998,1.000000871,1.000001017,1.000001197,1.000001364,1.010001004
622,1.00000107,1.000001301,1.000000998,1.000001293,1.000001017,1.000001517,1.00000139,1.010001004
623,1.00000107,1.000001301,1.000001068,1.000001293,1.000001061,1.000001517,1.00000139,1.010001037
624,1.000001407,1.000001304,1.000001068,1.000001498,1.000001061,1.000001896,1.000001434,1.010001037
625,1.000001407,1.000001304,1.000001537,1.000001498,1.000001244,1.000001896,1.000001434,1.010001182
626,1.000001513,1.000001875,1.000001537,1.000001532,1.000001281,1.000002513,1.00000148,1.010001182
627,1.000001513,1.000001875,1.000001743,1.000001532,1.000001281,1.000002513,1.00000148,1.010001294
628,1.000001515,1.000001893,1.000001743,1.000001747,1.000001546,1.000002666,1.000001556,1.010001294
629,1.000001515,1.000001893,1.000001744,1.000001747,1.000001546,1.000002729,1.000001556,1.010001609
630,1.000001544,1.000002227,1.000001744,1.0000018,1.000001782,1.000002729,1.00000227,1.010001609
631,1.000001544,1.000002227,1.000001762,1.0000018,1.000001782,1.000002969,1.00000227,1.010001927
632,1.000002177,1.000002405,1.000001762,1.000001813,1.000002448,1.000002969,1.000002439,1.010001927
633,1.000002177,1.000002405,1.000001763,1.000001813,1.000002646,1.00000301,1.000002439,1.010002021
634,1.000002271,1.000002438,1.000001763,1.000001909,1.000002646,1.00000301,1.000002644,1.010002021
635,1.000002271,1.000002438,1.000001855,1.000001909,1.000003031,1.00000306,1.000002644,1.01000212
636,1.000002456,1.000002467,1.000001855,1.000002168,1.000003031,1.00000306,1.000002761,1.01000212
637,1.000002456,1.00000297,1.00000195,1.000002168,1.000003297,1.000003237,1.000002761,1.010002399
638,1.000002578,1.000003102,1.00000195,1.000002258,1.000003297,1.000003237,1.000002802,1.010002399
639,1.000002578,1.000003102,1.000002392,1.000002258,1.000003377,1.000003734,1.000002802,1.010002444
640,1.000003224,1.000003359,1.000002538,1.000002438,1.000003377,1.000003939,1.000002877,1.010002444
641,1.000004022,1.000003359,1.000002946,1.000002438,1.000003504,1.000003939,1.000002877,1.010002593
642,1.000004022,1.000003475,1.000002946,1.00000245,1.000003504,1.000004063,1.000003377,1.010002593
643,1.000004065,1.000003475,1.000003091,1.000002999,1.00000384,1.000004063,1.000003377,1.010002613
644,1.000004065,1.000003509,1.000003091,1.000002999,1.00000404,1.000004193,1.000003484,1.010002613
645,1.00000464,1.000003509,1.000003684,1.00000331,1.00000404,1.000004193,1.000003484,1.010003453
646,1.00000464,1.000003702,1.000003684,1.00000331,1.000004063,1.000004608,1.000003941,1.010003453
647,1.000005061,1.000003702,1.000003885,1.000003745,1.000004063,1.000004608,1.000004307,1.010004215
648,1.000005061,1.000003872,1.000003885,1.000004009,1.000004245,1.000004714,1.000004307,1.010004399
649,1.000005102,1.000003872,1.000004017,1.000004009,1.000004245,1.000004714,1.000005191,1.010004399
650,1.000005601,1.000004463,1.000004122,1.000004372,1.000004289,1.000004936,1.000005191,1.010004426
651,1.000005601,1.000004463,1.000004122,1.000004372,1.000004289,1.000004936,1.000005569,1.010004426
652,1.000005934,1.000004836,1.000004642,1.000004579,1.000004997,1.00000506,1.000005569,1.010004527
653,1.000006093,1.000004836,1.000004642,1.000004579,1.000004997,1.00000506,1.000005627,1.010004527
654,1.000006093,1.000005237,1.000004655,1.000004952,1.000005878,1.000005722,1.000005627,1.010004544
655,1.000006142,1.000005237,1.0000051,1.000004952,1.000006209,1.000005722,1.000005814,1.010004544
656,1.000006142,1.000005365,1.0000051,1.00000537,1.000006209,1.000006263,1.000005814,1.010005727
657,1.000006255,1.000005918,1.000006775,1.00000537,1.000006475,1.000006263,1.000007111,1.010005727
658,1.000006255,1.000005918,1.000006775,1.000005913,1.000006475,1.000006492,1.000007111,1.010006114
659,1.000006363,1.000006258,1.000006995,1.000006076,1.000006898,1.000006492,1.000007377,1.010006114
660,1.000006363,1.000006258,1.000006995,1.000006076,1.000007467,1.000006684,1.000007377,1.010006412
661,1.000006751,1.000007174,1.000007099,1.000007263,1.000007467,1.000006684,1.000007446,1.010006594
662,1.000006751,1.000007181,1.000007099,1.000007263,1.000007576,1.000006851,1.000007446,1.010006594
663,1.000007231,1.000007181,1.000007151,1.000007328,1.000007576,1.000006851,1.00000765,1.010007775
664,1.000007231,1.00000782,1.000007151,1.000007328,1.000007605,1.000007289,1.00000765,1.010007775
665,1.000007845,1.00000782,1.000007353,1.000007611,1.000007605,1.000007289,1.000007662,1.010007976
666,1.000007845,1.000008647,1.000007353,1.000007611,1.000007788,1.000007401,1.000007771,1.010007976
667,1.000008097,1.000008647,1.000007421,1.00000839,1.000007788,1.000007401,1.000007771,1.010008073
668,1.000008097,1.000008692,1.000007421,1.00000839,1.000008279,1.00000765,1.000008598,1.010008073
669,1.000008711,1.000008692,1.000007574,1.000008781,1.000009268,1.00000765,1.000008598,1.010008255
670,1.000008711,1.000008779,1.000007574,1.000008781,1.000009268,1.000008171,1.00000881,1.010008255
671,1.000009021,1.000008779,1.000008404,1.000008843,1.000009623,1.000008914,1.00000881,1.010008983
672,1.000009021,1.000008978,1.000009311,1.000008843,1.000009623,1.000008914,1.000009015,1.010008983
673,1.000009054,1.000008978,1.000009311,1.000009005,1.000009816,1.000008933,1.000009015,1.010009153
674,1.000009054,1.000009033,1.000009702,1.000009005,1.000009816,1.000008933,1.000009579,1.010009153
675,1.000009801,1.000010078,1.000009702,1.000009759,1.000010163,1.000010029,1.000009579,1.01000946
676,1.000009801,1.000010078,1.000009879,1.000009759,1.000010163,1.000010029,1.000009821,1.01000946
677,1.000010029,1.000010354,1.000009879,1.000009874,1.000010711,1.000010125,1.000009821,1.010009628
678,1.000010029,1.000010354,1.000010007,1.000009874,1.000010711,1.000010125,1.000009995,1.010009628
679,1.000010136,1.000010651,1.000010007,1.00001037,1.000010961,1.000010453,1.000009995,1.010010436
680,1.000010136,1.000010651,1.000010097,1.00001037,1.000010961,1.000010453,1.000010746,1.010010436
681,1.000011932,1.000010734,1.000010238,1.000010625,1.000011063,1.000010484,1.000010746,1.010010581
682,1.00001277,1.000010734,1.000010238,1.000010625,1.000011063,1.000010484,1.000011366,1.010010581
683,1.00001277,1.000011568,1.000010434,1.00001075,1.000011242,1.000010983,1.000011366,1.010011161
684,1.000012783,1.000011568,1.000010434,1.000010771,1.000011242,1.000010983,1.000012866,1.010011374
685,1.000012783,1.000011768,1.000011222,1.000010771,1.000011311,1.000012445,1.000012866,1.010011374
686,1.000013477,1.000011768,1.000011222,1.000010827,1.000011311,1.000012445,1.000013829,1.010011449
687,1.000013803,1.000012519,1.000011504,1.000010827,1.000011842,1.000012773,1.000013829,1.010011449
688,1.000013803,1.000012785,1.000011504,1.000011642,1.000011842,1.000012773,1.000014241,1.010011462
689,1.000013934,1.000012785,1.000011978,1.000011642,1.000012282,1.000013326,1.000014241,1.010011462
690,1.000013934,1.000014796,1.000011978,1.000012001,1.000012282,1.000013326,1.000014286,1.010012019
691,1.000014223,1.000014796,1.000012955,1.000012001,1.000012312,1.000014748,1.000014286,1.010012019
692,1.000014223,1.000014896,1.000012955,1.000012253,1.000012312,1.000014748,1.000014684,1.010012047
693,1.000014643,1.000014896,1.000013755,1.000012253,1.000012445,1.000014767,1.000014684,1.010012047
694,1.000014643,1.000015293,1.000013755,1.000012677,1.000012445,1.000014767,1.000014742,1.010012072
695,1.000015654,1.000015293,1.00001426,1.000012677,1.000013358,1.000014794,1.000014742,1.010012072
696,1.000015654,1.000015367,1.00001426,1.000013877,1.000013358,1.000016096,1.000015552,1.010013058
697,1.00001566,1.000015367,1.000014671,1.000013877,1.000014233,1.000016096,1.000015552,1.010013058
698,1.00001566,1.000015448,1.000014671,1.000014018,1.000014233,1.000016206,1.000015764,1.010013429
699,1.00001794,1.000015448,1.0000149,1.000014018,1.000014617,1.000016206,1.000015764,1.010013429
700,1.00001794,1.000015646,1.0000149,1.000014607,1.000014617,1.000016631,1.000016023,1.010014707
701,1.000018422,1.000015646,1.000015262,1.000014607,1.000015187,1.000016631,1.000016023,1.010014707
702,1.000018422,1.000015882,1.000015262,1.000015834,1.000015187,1.00001705,1.00001621,1.010015328
703,1.000018581,1.000015882,1.000016062,1.000015834,1.000015443,1.00001705,1.00001621,1.010015328
704,1.000018581,1.000017209,1.00001627,1.00001596,1.000015443,1.000017384,1.000018293,1.010016704
705,1.000018711,1.000017209,1.00001627,1.00001596,1.000017065,1.000017384,1.000018293,1.010016704
706,1.000018711,1.000017693,1.000016383,1.000016773,1.000017213,1.000017447,1.000018606,1.010017256
707,1.000018717,1.000017693,1.000016383,1.000016773,1.000017213,1.000017447,1.000018606,1.010017256
708,1.000018717,1.000018312,1.000016564,1.000017426,1.000018304,1.000017511,1.000018614,1.010017561
709,1.00001883,1.000018312,1.000016564,1.000017426,1.000018304,1.000017511,1.000018614,1.010017561
710,1.00001883,1.000019176,1.000016706,1.000017706,1.000018327,1.000018022,1.000019437,1.010018344
711,1.00001912,1.000019176,1.000016706,1.000017939,1.000018327,1.000018022,1.000019437,1.010018344
712,1.00001912,1.000019227,1.000018219,1.000017939,1.000018489,1.000019154,1.000020135,1.010018368
713,1.000019122,1.000020361,1.000018219,1.000018725,1.000018489,1.000021867,1.000020135,1.010018368
714,1.000019122,1.000020361,1.000019384,1.000018725,1.000018913,1.000021867,1.000020466,1.010018497
715,1.000020131,1.000020681,1.000019384,1.000018773,1.000018913,1.000021954,1.000020466,1.010018991
716,1.000020131,1.000020681,1.000019437,1.000018773,1.000019474,1.000021954,1.000020927,1.010018991
717,1.000020153,1.000020791,1.000019437,1.000019155,1.000019474,1.000023665,1.000020927,1.010019681
718,1.000023011,1.000020791,1.000020923,1.000019155,1.000019545,1.000023665,1.000022955,1.010019681
719,1.000023011,1.000021561,1.000020923,1.000022537,1.000019545,1.000024272,1.000022955,1.01001975
720,1.000023983,1.000021561,1.000021745,1.000022537,1.000020671,1.000024593,1.000024211,1.01001975
721,1.000023983,1.000023254,1.000021745,1.000022982,1.000020671,1.000024593,1.000024211,1.010021823
722,1.000024156,1.000023912,1.000022094,1.000022982,1.000020919,1.000024836,1.000024866,1.010021823
723,1.000024156,1.000023912,1.000022629,1.000023367,1.000020919,1.000024836,1.000024866,1.010022233
724,1.000024689,1.000024174,1.000022629,1.000023367,1.000023409,1.000024853,1.000025623,1.010022233
725,1.000024689,1.000024174,1.000022766,1.000024134,1.000023409,1.000024853,1.000025623,1.010022819
726,1.000025689,1.000024388,1.000022766,1.000024134,1.000024992,1.000026583,1.000025786,1.010024849
727,1.000025689,1.000024388,1.000023804,1.000024269,1.000024992,1.000026583,1.000025786,1.010024849
728,1.00002581,1.000025228,1.000023804,1.000024562,1.000025204,1.000026957,1.000026086,1.010025212
729,1.00002581,1.000025228,1.000024501,1.000024562,1.000025204,1.000026957,1.000026086,1.010025212
730,1.000026748,1.000026727,1.000024501,1.000024579,1.000026035,1.000027373,1.000026389,1.01002551
731,1.000026918,1.000026727,1.000024755,1.000024579,1.000026035,1.000027373,1.000026389,1.01002551
732,1.000026918,1.000026961,1.000024755,1.000024676,1.000026146,1.000028116,1.00002765,1.010026163
733,1.000028755,1.000026961,1.000026028,1.000024676,1.000026754,1.000028116,1.00002765,1.010026163
734,1.000028755,1.000027283,1.000026028,1.000026924,1.000026754,1.000029018,1.000028651,1.010027007
735,1.000028994,1.000027283,1.000026162,1.000026924,1.0000287,1.000029018,1.000028651,1.010027007
736,1.000030577,1.000028795,1.000026162,1.000027979,1.0000287,1.00003184,1.000029232,1.010027219
737,1.000030577,1.000028795,1.000027664,1.000027979,1.00003031,1.00003184,1.000029422,1.010027219
738,1.000030607,1.000030145,1.000027664,1.000028171,1.00003031,1.000033399,1.000029422,1.010029481
739,1.000030607,1.000030145,1.000028063,1.000028171,1.000030341,1.000033399,1.000029973,1.010029481
740,1.000031669,1.000030634,1.000028063,1.000029142,1.000030341,1.000033711,1.000029973,1.0100295
741,1.000031669,1.000030634,1.000028211,1.000029142,1.000031165,1.000033711,1.000030106,1.0100295
742,1.00003285,1.00003096,1.000028211,1.000029873,1.000031165,1.000037043,1.000030106,1.010029503
743,1.00003285,1.000031157,1.000028914,1.000029873,1.000031377,1.000037043,1.00003377,1.010029975
744,1.000034184,1.000031157,1.000028914,1.000030214,1.000031377,1.000037234,1.00003377,1.010029975
745,1.00003546,1.000032183,1.000031469,1.000030587,1.000032367,1.000037234,1.000034025,1.010031518
746,1.00003546,1.000032183,1.000031678,1.000030587,1.000033493,1.000037338,1.000035902,1.010031518
747,1.000036274,1.000032602,1.000031678,1.000030987,1.000033493,1.000037338,1.000035902,1.010032237
748,1.000036362,1.000032602,1.000032427,1.000030987,1.00003419,1.00003835,1.000036445,1.010032237
749,1.000036362,1.000033434,1.000032427,1.000033441,1.00003419,1.00003835,1.000036445,1.010034148
750,1.000036634,1.000033434,1.000035834,1.000033441,1.00003532,1.000039994,1.000036977,1.01003465
751,1.000036634,1.000038498,1.000035834,1.000035434,1.00003532,1.000039994,1.000036977,1.01003465
752,1.00003797,1.000038498,1.000038068,1.000035434,1.000038155,1.000040205,1.000038783,1.010035953
753,1.00003797,1.000039524,1.000039234,1.000036681,1.000038155,1.000041489,1.000038783,1.010035953
754,1.00004356,1.000039524,1.000039234,1.000036681,1.000038445,1.000041489,1.000039843,1.010037768
755,1.00004356,1.000040018,1.000039506,1.000039322,1.000038445,1.000042124,1.000039843,1.010037768
756,1.00004414,1.000040018,1.000039506,1.000039322,1.000039692,1.000042124,1.000040489,1.010038314
757,1.00004414,1.000042342,1.000040018,1.000039799,1.000039692,1.00004232,1.000040489,1.010038314
758,1.000044699,1.000042342,1.000040018,1.000039799,1.00004278,1.00004232,1.000044158,1.010038428
759,1.000044699,1.000044863,1.000040366,1.000040394,1.00004278,1.000042685,1.000044158,1.010038428
760,1.000044796,1.000044863,1.000040366,1.000040394,1.000042949,1.000042685,1.000044272,1.010040231
761,1.000044796,1.00004507,1.000040912,1.000041694,1.000042949,1.000044781,1.000044272,1.010043022
762,1.000046376,1.00004507,1.000040912,1.000041694,1.00004483,1.000044781,1.000044804,1.010043022
763,1.000046376,1.000045636,1.000042313,1.000043754,1.00004483,1.000048084,1.000044804,1.010043688
764,1.000046553,1.000045636,1.000044624,1.000043754,1.000045768,1.000048084,1.000047787,1.010043688
765,1.000046553,1.000045848,1.000044624,1.000046673,1.000045768,1.000049755,1.000047787,1.010046006
766,1.000048911,1.000045848,1.00004501,1.000046673,1.000047168,1.00005049,1.000049421,1.010046006
767,1.000048911,1.000048635,1.00004501,1.000046677,1.000047168,1.00005049,1.000049421,1.010047238
768,1.000049934,1.000048635,1.000046174,1.000046677,1.000050774,1.000051413,1.000050554,1.01004764
769,1.000049934,1.00005004,1.000046174,1.000047952,1.000050774,1.000051413,1.000050554,1.01004764
770,1.000051743,1.00005004,1.000048651,1.00004863,1.000051614,1.000051539,1.000052407,1.010049169
771,1.000051743,1.000050846,1.000048651,1.00004863,1.000051614,1.000051539,1.000052407,1.010049169
772,1.000052329,1.000051837,1.000049439,1.000049767,1.000052867,1.000053552,1.000053045,1.010049333
773,1.000052329,1.000051837,1.000049439,1.000049767,1.000052867,1.000053552,1.000053045,1.010049333
774,1.000058079,1.000053879,1.000051291,1.00005058,1.000053473,1.000057929,1.000054922,1.010050475
775,1.000058079,1.000053879,1.000051291,1.00005058,1.000053473,1.000057929,1.000054922,1.010050475
776,1.000058935,1.000054214,1.000051386,1.000051106,1.000055098,1.000061725,1.00005883,1.010051208
777,1.000058935,1.000054214,1.000051386,1.000051106,1.000055098,1.000061725,1.00005883,1.010051208
778,1.00006147,1.00006031,1.000054722,1.000052017,1.000055228,1.000061805,1.000060316,1.010051694
779,1.00006147,1.000065447,1.000054722,1.000052017,1.000057291,1.000061805,1.000060316,1.010051694
780,1.000063408,1.000065447,1.000060193,1.000057111,1.000057291,1.000063591,1.000062961,1.010057842
781,1.000063408,1.000065706,1.000060193,1.00005926,1.000058882,1.000063591,1.000062961,1.010057842
782,1.000067778,1.000065706,1.000060519,1.00005926,1.000061895,1.000066844,1.000066065,1.010058934
783,1.000067778,1.000066064,1.000060519,1.000060543,1.000061895,1.000066844,1.000066065,1.010062484
784,1.000067888,1.000066064,1.000061726,1.000060543,1.000061947,1.000066905,1.000068833,1.010062484
785,1.000067888,1.000066143,1.000061726,1.000063479,1.000061947,1.000067084,1.000068833,1.01006309
786,1.000068578,1.000066143,1.000062816,1.000063479,1.000063649,1.000067084,1.000069782,1.01006309
787,1.000068578,1.000066539,1.000062816,1.000063505,1.000063649,1.000071428,1.000069782,1.01006365
788,1.000070231,1.000066539,1.000064111,1.000063505,1.000066656,1.000071428,1.000071485,1.01006365
789,1.000074492,1.000067982,1.000064111,1.000063961,1.000066656,1.000073836,1.000071995,1.010064372
790,1.000074492,1.000067982,1.000066053,1.000063961,1.000068019,1.000073836,1.000071995,1.010064372
791,1.000075125,1.000070318,1.000066053,1.000067368,1.000068019,1.000074955,1.000075397,1.010067618
792,1.000075125,1.000070318,1.000066401,1.000067475,1.000070193,1.000076747,1.000075397,1.010067618
793,1.000076113,1.000072297,1.000068272,1.000067475,1.000070193,1.000076747,1.000077198,1.010067923
794,1.000076113,1.000073142,1.000068272,1.000067684,1.00007348,1.000080938,1.000077198,1.010067923
795,1.000076777,1.000073142,1.000071874,1.000067684,1.00007348,1.000080938,1.000077927,1.010069506
796,1.000076777,1.000077556,1.000071874,1.000069706,1.000075621,1.000080993,1.000077927,1.010069827
797,1.000078673,1.000077556,1.000074639,1.000069706,1.000075621,1.000090586,1.000078548,1.010069827
798,1.000078673,1.000080047,1.000074639,1.000070028,1.00007692,1.000090586,1.000078548,1.010070921
799,1.000084425,1.000080047,1.00007478,1.000070028,1.000077062,1.000093601,1.000080858,1.010070921
800,1.000084425,1.000082611,1.000075527,1.00007538,1.000077062,1.000093601,1.000080858,1.010074901
801,1.000088962,1.000082611,1.000075527,1.00007538,1.000079889,1.000095795,1.000084595,1.010074901
802,1.000088962,1.000083173,1.000077479,1.00007549,1.000079889,1.000095795,1.000084595,1.01007578
803,1.000090067,1.000083173,1.000077479,1.00007549,1.000086811,1.000096753,1.000088551,1.01007578
804,1.000092117,1.00008379,1.000080821,1.000082115,1.000086811,1.000096753,1.000088551,1.010079837
805,1.000092117,1.00008379,1.000080821,1.000082115,1.0000877,1.000101069,1.000092948,1.010079837
806,1.000093176,1.000089651,1.000081311,1.000085553,1.0000877,1.000102084,1.000092948,1.010087823
807,1.000093176,1.000089651,1.000085966,1.000085553,1.000093172,1.000102084,1.000095339,1.010087823
808,1.000104662,1.000093227,1.000085966,1.00008714,1.000093172,1.000104014,1.000095339,1.010089349
809,1.000104662,1.000093227,1.000089363,1.00008714,1.000094638,1.000104294,1.000096087,1.010089349
810,1.000114475,1.000093735,1.000089363,1.000089461,1.000094638,1.000104294,1.000102191,1.010089789
811,1.000116261,1.000093735,1.000092159,1.000089461,1.000095894,1.000121662,1.000102191,1.010089789
812,1.000116261,1.000094798,1.000092159,1.000091478,1.000095894,1.000121662,1.00010964,1.01009194
813,1.000119559,1.000108154,1.0000926,1.000091478,1.000105419,1.000125825,1.000112654,1.01009194
814,1.000119559,1.000108154,1.0000926,1.000094967,1.000105419,1.000125825,1.000112654,1.010092369
815,1.000127469,1.000108331,1.000102143,1.000094967,1.000105447,1.000128999,1.000119548,1.010092369
816,1.000127469,1.00011198,1.000102143,1.000097408,1.000109829,1.000128999,1.000119548,1.01009903
817,1.000132211,1.000125197,1.000107648,1.000102143,1.000109829,1.000145167,1.000126727,1.010101856
818,1.000132211,1.000125197,1.000107648,1.000102143,1.000117088,1.000145167,1.000126727,1.010101856
819,1.000140182,1.000126193,1.000108478,1.000105342,1.000125111,1.000162522,1.000142785,1.010106556
820,1.000140182,1.000126193,1.000110858,1.000105342,1.000125111,1.000169616,1.000142785,1.010106556
821,1.00015659,1.000143193,1.000110858,1.000125893,1.000135711,1.000169616,1.000144583,1.010122887
822,1.00015659,1.000143193,1.000127694,1.000125893,1.000135711,1.000174902,1.000157998,1.010122887
823,1.000176591,1.000147901,1.000127694,1.000142323,1.00013629,1.000174902,1.000167465,1.010139537
824,1.000186967,1.000147901,1.00014276,1.000142323,1.00013629,1.000179577,1.000178166,1.010139537
825,1.000186967,1.000173632,1.00014276,1.000144657,1.000153152,1.000207008,1.000192531,1.010142385
826,1.000188506,1.000173632,1.000154811,1.000144657,1.000153152,1.000207008,1.000192531,1.010142385
827,1.000188506,1.000178704,1.000154811,1.000157517,1.000156763,1.000212061,1.00019335,1.010157311
828,1.000205366,1.000178704,1.000159602,1.000157517,1.000178193,1.000214209,1.00019335,1.010157311
829,1.000213503,1.000194122,1.000168399,1.000162666,1.000178193,1.000214546,1.000212782,1.010164696
830,1.000232353,1.000194122,1.000168399,1.000164795,1.000180086,1.000214546,1.000212782,1.010164696
831,1.000232353,1.000197247,1.000177287,1.000164795,1.000180086,1.000256664,1.000218951,1.010167095
832,1.000237758,1.000197247,1.000177287,1.000164809,1.000197189,1.000256664,1.000218951,1.010168327
833,1.000264679,1.000203193,1.000180457,1.000164809,1.000197189,1.000279856,1.000238488,1.010168327
834,1.000266554,1.000227304,1.000180457,1.000178922,1.000199202,1.000279856,1.00025878,1.010179757
835,1.000266554,1.000255772,1.00019787,1.000199139,1.000215696,1.00030032,1.000261672,1.010195782
836,1.000275405,1.000255772,1.00019787,1.000199139,1.000215696,1.00030032,1.000288373,1.010195782
837,1.000310481,1.000257646,1.000214029,1.000200594,1.000250124,1.000324104,1.00030268,1.010208287
838,1.000310481,1.000287993,1.000214029,1.000215951,1.000251447,1.000346876,1.00030268,1.010215202
839,1.000327356,1.000297219,1.000223074,1.000225152,1.000267604,1.000346876,1.000307902,1.010223449
840,1.000327356,1.000297219,1.0002471,1.000247049,1.000290784,1.000370579,1.000315341,1.010249078
841,1.000350678,1.000301332,1.000257459,1.000250956,1.000300035,1.000418134,1.000330062,1.01025312
842,1.000370198,1.000301332,1.000267539,1.000284978,1.000300035,1.000418134,1.000354088,1.010275934
843,1.000402509,1.000321901,1.000304747,1.000291158,1.000301963,1.000418213,1.000366881,1.010286173
844,1.000420187,1.000332979,1.000304747,1.000291158,1.000307612,1.000418213,1.00037041,1.010286173
845,1.000420187,1.000341592,1.000314371,1.00030131,1.000324946,1.000458562,1.000413979,1.01029489
846,1.000438062,1.000380964,1.000314371,1.00030131,1.000324946,1.000458562,1.000413979,1.010304468
847,1.000438062,1.000380964,1.000315801,1.000308968,1.00035409,1.000480218,1.000439608,1.010321813
848,1.000483525,1.000404151,1.00033612,1.000322314,1.00035409,1.00049372,1.000439608,1.010321813
849,1.000544678,1.000444088,1.00033612,1.000322314,1.000360978,1.00049372,1.000466517,1.010324984
850,1.000551381,1.000444088,1.000355827,1.000353943,1.000383475,1.000552653,1.000527843,1.010332335
851,1.000582533,1.000473417,1.000362319,1.000353943,1.000422204,1.000552653,1.000549205,1.010354477
852,1.000582533,1.000473417,1.000402292,1.000369097,1.000435523,1.000564117,1.000559802,1.010370603
853,1.000590375,1.000505623,1.000402292,1.000407092,1.000452502,1.000599295,1.000559802,1.010399783
854,1.000667606,1.000521127,1.000441382,1.000421499,1.00049116,1.00060195,1.000589902,1.010419086
855,1.000667606,1.000521127,1.000457414,1.000421499,1.00049116,1.00060195,1.000660261,1.010421118
856,1.000713186,1.000549054,1.000457414,1.000446488,1.000500391,1.000718231,1.000660261,1.010421118
857,1.000735085,1.000557632,1.000487821,1.000446488,1.000500391,1.00075677,1.000708682,1.010437215
858,1.000735085,1.00062316,1.000525413,1.000473578,1.000523873,1.00075677,1.000728993,1.010467905
859,1.00073846,1.000639946,1.000525413,1.00049658,1.000529271,1.000758507,1.000745124,1.010491555
860,1.000779852,1.000669678,1.000533624,1.000535034,1.000576202,1.000758507,1.000745124,1.010531706
861,1.000779852,1.000704965,1.000573715,1.000535034,1.000585526,1.000790298,1.000750462,1.010531706
862,1.000892318,1.000722896,1.000585627,1.000574637,1.000641608,1.000839038,1.000761293,1.010565837
863,1.000939142,1.000722896,1.000622364,1.000574637,1.00067389,1.000889484,1.000869452,1.01057114
864,1.000966071,1.000729759,1.000622364,1.000593046,1.000676101,1.00092547,1.000906878,1.01057114
865,1.001069965,1.00076441,1.000635424,1.000619849,1.000718806,1.00096279,1.000963884,1.010630193
866,1.001131562,1.000824506,1.000691483,1.000653322,1.000724188,1.001036351,1.000963884,1.010654867
867,1.001131562,1.000824506,1.000725523,1.000710345,1.000759982,1.001102925,1.001094158,1.010716257
868,1.001199191,1.000916679,1.000725523,1.000727366,1.000840467,1.001136174,1.001094158,1.010723549
869,1.001267323,1.000938611,1.000770126,1.000771457,1.000876884,1.001189047,1.001141859,1.010771282
870,1.001332954,1.001028689,1.000840644,1.000771457,1.000909762,1.00125173,1.001215521,1.010787292
871,1.00136563,1.001040144,1.000895526,1.000786693,1.000909762,1.001267919,1.001337999,1.010787292
872,1.001433527,1.00108784,1.000895526,1.000786693,1.000957578,1.001363156,1.001337999,1.010834143
873,1.001433527,1.001122002,1.000934867,1.000865803,1.000995734,1.001433717,1.001377781,1.010880311
874,1.001612344,1.001164682,1.000934867,1.000907802,1.001047827,1.001578413,1.001377781,1.010880311
875,1.001635593,1.001319658,1.000966039,1.001013232,1.001169613,1.001628063,1.001594274,1.011006422
876,1.001700261,1.0013953,1.001062791,1.001013232,1.001169613,1.001671631,1.001608435,1.011006422
877,1.00180746,1.001412051,1.001120551,1.001092685,1.001282193,1.001755748,1.001699254,1.011098173
878,1.001914205,1.001512879,1.001190146,1.001182536,1.001326164,1.001798828,1.001738995,1.011169233
879,1.001932117,1.001512879,1.001271856,1.001182536,1.001426472,1.001885862,1.001785146,1.011208512
880,1.001980081,1.001585556,1.001308939,1.001279663,1.001426472,1.001913074,1.001823702,1.011269482
881,1.002100906,1.001723707,1.001387339,1.001303663,1.001497282,1.002182641,1.001885045,1.011309786
882,1.002191731,1.001752048,1.001473095,1.001367595,1.00151289,1.002349394,1.001976739,1.01135585
883,1.002258044,1.001840969,1.001530956,1.001406224,1.001644125,1.002506189,1.002084413,1.011435445
884,1.002369024,1.001968568,1.001572186,1.001463965,1.00173835,1.002628254,1.00214958,1.011489293
885,1.002369024,1.002000264,1.001596127,1.00156883,1.001799549,1.002739551,1.002251322,1.011567424
886,1.002406007,1.002061532,1.001672688,1.001618743,1.001843282,1.002853288,1.002375735,1.011591251
887,1.002518291,1.002061532,1.001742745,1.001636958,1.001955343,1.002853288,1.002388358,1.011628368
888,1.002651241,1.002190875,1.00179403,1.001766083,1.002007089,1.002891335,1.002498314,1.011736516
889,1.002707615,1.002244548,1.001934705,1.001828226,1.002105348,1.003176897,1.002573426,1.011819141
890,1.00301299,1.002346614,1.001968697,1.001843886,1.00230733,1.003319353,1.002655091,1.011876745
891,1.003208088,1.002538524,1.002093579,1.001949959,1.002333653,1.003374358,1.002914407,1.011912287
892,1.003208088,1.002674776,1.002148226,1.002061425,1.002452281,1.003475401,1.003078464,1.012052296
893,1.003320899,1.002786736,1.002206127,1.002090149,1.002530494,1.003507898,1.003164706,1.012101263
894,1.00362557,1.00290734,1.002352159,1.002264469,1.002643412,1.003603168,1.003281286,1.012250315
895,1.003657696,1.003024171,1.002431969,1.002264469,1.002711086,1.003814251,1.003515152,1.012291535
896,1.003742202,1.003109502,1.002624967,1.002464442,1.002827414,1.003949877,1.003549839,1.012439679
897,1.003854192,1.003281469,1.002662817,1.002491181,1.002965824,1.004112668,1.003634346,1.01253761
898,1.003908354,1.003488617,1.002781996,1.002642544,1.003023565,1.004270966,1.003719497,1.012680846
899,1.003987115,1.003507594,1.003012035,1.00271017,1.003195924,1.004587623,1.003845509,1.012705508
900,1.004181304,1.003556534,1.003012035,1.002817887,1.003195924,1.004620392,1.003897719,1.01282385
901,1.004575088,1.003590929,1.003059216,1.002928653,1.003424248,1.004781427,1.004039697,1.012834629
902,1.004575088,1.003711743,1.003225221,1.00305907,1.003563199,1.004987718,1.004311701,1.012994595
903,1.004849784,1.003892409,1.00333401,1.003187016,1.0035869,1.005049419,1.004463553,1.013188646
904,1.004937244,1.003892409,1.003470107,1.003236987,1.003718534,1.005256741,1.004723483,1.013285428
905,1.005239228,1.004254236,1.003526027,1.003298544,1.003718534,1.005328302,1.004903397,1.013285428
906,1.005351035,1.004462757,1.003638481,1.003554875,1.003937859,1.005412832,1.005098591,1.013554137
907,1.005480808,1.004766969,1.003662769,1.003617031,1.004182509,1.005887268,1.005220017,1.01361548
908,1.005702772,1.004766969,1.00400638,1.003866553,1.004229589,1.006316809,1.005322253,1.013868945
909,1.006013396,1.00480483,1.004140287,1.003976311,1.004368449,1.006523148,1.005551983,1.013910333
910,1.006143697,1.005050565,1.004414411,1.004101476,1.004728959,1.006578227,1.005773654,1.014075439
911,1.006143697,1.005076798,1.004477521,1.004188686,1.004846194,1.006855438,1.005956331,1.014243103
912,1.006502602,1.005135312,1.004611906,1.004399281,1.004971091,1.007064835,1.006173619,1.014366035
913,1.006753587,1.005368361,1.004691575,1.004509734,1.005114121,1.007130719,1.006397607,1.014371174
914,1.006907242,1.005685344,1.004914288,1.004569378,1.00523868,1.007388899,1.006606238,1.014530095
915,1.00743523,1.005916723,1.005038467,1.004797933,1.005320905,1.007620403,1.006698414,1.01476646
916,1.007696612,1.006105569,1.005108072,1.005079072,1.005320905,1.007831944,1.007230953,1.015088288
917,1.007890831,1.006187135,1.005190946,1.005209547,1.005968153,1.00797261,1.007484239,1.015268156
918,1.008094256,1.006379026,1.005295995,1.005209547,1.006109113,1.008272531,1.007586261,1.015268156
919,1.008439857,1.006761749,1.005535204,1.005348885,1.006208197,1.008571524,1.007737113,1.015375893
920,1.008748538,1.007136701,1.005669631,1.005530892,1.006520283,1.008794196,1.008141666,1.015548423
921,1.008853823,1.007146097,1.005991378,1.005692405,1.006702562,1.009586424,1.008449024,1.015713949
922,1.008978126,1.007252312,1.006250006,1.005801551,1.006785936,1.010031183,1.008583485,1.015859131
923,1.009518204,1.007383906,1.006385496,1.006183974,1.007406258,1.010093761,1.008819042,1.016155142
924,1.009737013,1.007547145,1.006584232,1.006419864,1.007486852,1.010483675,1.009110858,1.016384496
925,1.010229457,1.008106005,1.006727244,1.006511826,1.00757991,1.010599785,1.00944757,1.016504166
926,1.010700368,1.008106005,1.006727244,1.006654651,1.007773952,1.010814058,1.010002553,1.016659675
927,1.010874413,1.008185545,1.00742802,1.006842379,1.007894554,1.011026321,1.010454619,1.01675867
928,1.011339739,1.008681852,1.007431086,1.007046986,1.008016369,1.011837273,1.010775846,1.01704713
929,1.011915056,1.009113463,1.007431086,1.00715131,1.008233265,1.012317852,1.011203112,1.017191775
930,1.012168126,1.009535383,1.00781775,1.007748967,1.008283114,1.012884178,1.011512892,1.017704064
931,1.012568484,1.009737565,1.00795074,1.007836173,1.009055438,1.012951739,1.01203102,1.017836865
932,1.012869909,1.010291032,1.008130413,1.007963413,1.009509344,1.013045806,1.012296241,1.017914002
933,1.013167378,1.010477139,1.008590978,1.00816976,1.009737216,1.013509685,1.012527373,1.018074682
934,1.013311644,1.010513088,1.008683383,1.008534818,1.010005228,1.013791384,1.012914284,1.018570451
935,1.013476968,1.010862434,1.008929033,1.008641129,1.010206182,1.014238663,1.013052207,1.018792021
936,1.013697088,1.011171259,1.009233077,1.008833607,1.010644921,1.014967518,1.013052207,1.018870301
937,1.014225291,1.011311601,1.009580376,1.009415701,1.010773249,1.015235451,1.013309348,1.019466698
938,1.014776636,1.011804298,1.00997829,1.009791871,1.01105954,1.015448273,1.013951685,1.019732193
939,1.015634765,1.012060733,1.010486482,1.010141253,1.011800639,1.015854127,1.014252572,1.020008134
940,1.016292433,1.012428306,1.010856175,1.010433222,1.011890313,1.016654798,1.015329308,1.020199524
941,1.016509925,1.012708536,1.010973295,1.01067485,1.012118672,1.016834163,1.015699067,1.020602908
942,1.017262544,1.012992252,1.011204769,1.01067485,1.012247346,1.017217074,1.016044185,1.020678323
943,1.017574908,1.012992252,1.011609157,1.010980113,1.012440503,1.017329212,1.016352658,1.020937187
944,1.018079241,1.013360582,1.011800222,1.011176336,1.012715775,1.017762837,1.01709207,1.021034666
945,1.01823218,1.014276959,1.01201468,1.011390873,1.012917716,1.017965815,1.017680091,1.021433374
946,1.019052704,1.014834343,1.01247658,1.011635743,1.013493129,1.018921132,1.018061302,1.021572202
947,1.019679286,1.015288497,1.012682553,1.012013948,1.014029234,1.020046442,1.018205222,1.022013873
948,1.020235733,1.015543471,1.012935322,1.012240096,1.014415805,1.020556963,1.019277029,1.022370236
949,1.020664918,1.016392212,1.012980279,1.012890528,1.014576659,1.020626887,1.019560685,1.02287846
950,1.021244478,1.016435556,1.013715772,1.013047912,1.014706967,1.021110432,1.020216855,1.022885236
951,1.021958752,1.017433938,1.013975598,1.013391688,1.015190457,1.021283816,1.020934599,1.02346985
952,1.022341116,1.017991444,1.014981829,1.013777733,1.015542677,1.022175865,1.021066712,1.02356742
953,1.022740397,1.018531044,1.015269913,1.014275596,1.01578317,1.023570846,1.021681689,1.024241093
954,1.024190223,1.018963604,1.015897466,1.014329397,1.016480389,1.024407178,1.022611243,1.024352497
955,1.024390061,1.019329339,1.016875231,1.015495742,1.017012616,1.024818881,1.023138313,1.025421831
956,1.025431082,1.019913085,1.017299001,1.015756257,1.017220597,1.025321549,1.023888402,1.025679363
957,1.025692885,1.020159501,1.017653025,1.016503796,1.017860342,1.026276382,1.02482839,1.026692284
958,1.026342153,1.020892654,1.017828078,1.016810379,1.018225698,1.026345331,1.02507207,1.026764899
959,1.027429109,1.021333225,1.018362746,1.016897789,1.019270738,1.02846952,1.026011913,1.027124517
960,1.028176967,1.022960421,1.018739074,1.017245024,1.019801737,1.028889758,1.026957983,1.027307628
961,1.030083099,1.023312747,1.019686752,1.017633135,1.020459247,1.029554762,1.027939734,1.02760029
962,1.030525334,1.023678111,1.020463897,1.018244674,1.021105037,1.030010237,1.029325936,1.028425946
963,1.031436748,1.024119639,1.021569989,1.019600327,1.022356361,1.03098678,1.030251522,1.030025507
964,1.032653373,1.025123689,1.021717425,1.019941109,1.023063248,1.03104974,1.031276292,1.030112748
965,1.03327617,1.025205189,1.022310439,1.020302899,1.023433518,1.032989589,1.032057404,1.030278091
966,1.03379137,1.026704547,1.022537618,1.021020553,1.023951943,1.033616597,1.032786434,1.030976206
967,1.035739878,1.028512314,1.022986889,1.021622969,1.024419041,1.034217302,1.033008177,1.031736407
968,1.037714358,1.028810118,1.023586256,1.022082541,1.024798189,1.034869883,1.03525035,1.031879993
969,1.037907414,1.029109318,1.023888604,1.022166874,1.025241078,1.040421314,1.037107804,1.03224875
970,1.038777111,1.029847822,1.025325211,1.02239973,1.026972068,1.040587413,1.03761004,1.03238288
971,1.039468163,1.030736775,1.025682891,1.024081719,1.027514499,1.040893925,1.038059502,1.034106482
972,1.040147938,1.032123656,1.025792732,1.024789013,1.028129964,1.041905254,1.038657309,1.03439627
973,1.041035999,1.034366487,1.026902491,1.025504147,1.028820707,1.043604811,1.039876935,1.034855106
974,1.041919356,1.03497093,1.028413944,1.025818618,1.029124374,1.044743407,1.041000225,1.035740174
975,1.044171595,1.036123666,1.02876597,1.026275776,1.030027916,1.045584465,1.041121157,1.036404734
976,1.044564975,1.036528772,1.030028498,1.027562694,1.033844175,1.046171377,1.0427053,1.037240566
977,1.045203372,1.037754067,1.031233772,1.02803902,1.034410182,1.048827261,1.044193077,1.038085843
978,1.046331624,1.038995705,1.032118994,1.028950335,1.035798785,1.051711453,1.044490716,1.039229891
979,1.048819892,1.039176425,1.033818156,1.029928505,1.036154648,1.052597234,1.045799965,1.040670602
980,1.049596431,1.040488772,1.035013055,1.032401766,1.03729235,1.053591798,1.047195393,1.041062767
981,1.050720823,1.041762773,1.035862107,1.032953748,1.037987634,1.055308407,1.048601435,1.043145101
982,1.051873154,1.042769649,1.035951768,1.033337049,1.038706865,1.057010111,1.050215185,1.044096968
983,1.054356158,1.043782321,1.036773248,1.033337049,1.039692955,1.058135657,1.051278649,1.044514136
984,1.055031737,1.044277338,1.037851565,1.03419515,1.040882249,1.059071751,1.052503727,1.044714063
985,1.056484518,1.045608643,1.038875574,1.0347216,1.04178456,1.05944275,1.05460614,1.045935878
986,1.057002671,1.047090338,1.040142976,1.036245,1.043189877,1.064048519,1.055760514,1.046446161
987,1.057845078,1.047980888,1.040642382,1.038021195,1.045078578,1.066730209,1.056237202,1.048722165
988,1.060731137,1.050372932,1.042032699,1.038691612,1.04543908,1.066906535,1.056465854,1.048991794
989,1.063554626,1.051822737,1.044332585,1.040360522,1.045615457,1.068284644,1.060232019,1.05029025
990,1.06609663,1.052223668,1.044874811,1.041063803,1.047425071,1.070507635,1.062519285,1.05097308
991,1.067025792,1.05354996,1.045240126,1.041462926,1.048861324,1.074039334,1.06492109,1.051336624
992,1.068775866,1.054425858,1.046240389,1.042159891,1.04995705,1.079010824,1.065063684,1.052290732
993,1.071770636,1.057364866,1.04777647,1.043790207,1.051384231,1.081344254,1.06677251,1.053668779
994,1.072962307,1.058928012,1.049275454,1.044476969,1.052271285,1.083930779,1.070998673,1.054319799
995,1.077282825,1.060409532,1.050172085,1.046040994,1.053439475,1.085946322,1.071995589,1.055648793
996,1.079072719,1.063136573,1.051299835,1.04768769,1.055266854,1.088650648,1.076780803,1.057933265
997,1.08101028,1.064721058,1.053532853,1.048115527,1.0560751,1.091292191,1.078386064,1.058083787
998,1.083599512,1.065471346,1.054520835,1.048758922,1.05830897,1.095823925,1.079752343,1.058786255
999,1.085466568,1.068825345,1.056910077,1.049990735,1.059850461,1.099800822,1.082662485,1.060557025
1000,1.086519382,1.07084623,1.059591164,1.051543222,1.060802797,1.103854113,1.084620325,1.062142884
1001,1.090770924,1.07602371,1.059751229,1.055079722,1.064438295,1.10686614,1.085551958,1.065013494
1002,1.091885471,1.076671799,1.06262512,1.055338501,1.065572944,1.108105823,1.089941187,1.066559352
1003,1.096357823,1.077517923,1.063848755,1.055973348,1.066875866,1.11078528,1.090464941,1.067127104
1004,1.099459751,1.080153944,1.066205461,1.058292938,1.071487578,1.120402623,1.094993996,1.067983849
1005,1.100071998,1.08100528,1.072187095,1.060443115,1.074340199,1.125833544,1.098583733,1.070963928
1006,1.10319748,1.084994885,1.07333554,1.060863095,1.076661614,1.127691215,1.099367047,1.073311389
1007,1.105727005,1.087052081,1.075219942,1.062486695,1.077809465,1.13281547,1.102069817,1.076176648
1008,1.106169654,1.09045367,1.075774593,1.064293173,1.078979312,1.137668087,1.103488817,1.077238094
1009,1.107506346,1.092393171,1.07710118,1.067832125,1.080344881,1.143146766,1.105586982,1.079796779
1010,1.111974813,1.095483258,1.078917464,1.070763564,1.081712963,1.146916898,1.106016514,1.080612663
1011,1.113889499,1.096649633,1.081522747,1.072454458,1.083640997,1.150780797,1.107960146,1.081640705
1012,1.119304083,1.099267471,1.082888378,1.073821481,1.084761638,1.158941572,1.112958296,1.082810775
1013,1.122513358,1.099531659,1.086192666,1.074043573,1.088979261,1.167230599,1.115358452,1.084949561
1014,1.123838801,1.100887694,1.087560804,1.075881854,1.090638191,1.171423524,1.118008248,1.086160266
1015,1.127676092,1.103532203,1.09085085,1.076492826,1.093015758,1.172327482,1.120696036,1.088318951
1016,1.134231233,1.108123041,1.093557315,1.078767923,1.095253208,1.176066364,1.125832953,1.0894309
1017,1.138487627,1.109950333,1.095555151,1.08063449,1.098433951,1.180314313,1.129863666,1.090479716
1018,1.139390621,1.112915435,1.097164118,1.083604168,1.104063074,1.183252701,1.134150646,1.093538195
1019,1.143708663,1.116275395,1.098477842,1.084013903,1.106563326,1.189523417,1.137353197,1.094332438
1020,1.14826296,1.119492917,1.103866831,1.086973272,1.107164773,1.194697425,1.141527168,1.100159044
1021,1.156312139,1.122856688,1.104425754,1.090344815,1.108444114,1.200852066,1.14726138,1.100813098
1022,1.166143787,1.130104298,1.10593942,1.094633068,1.110557797,1.212117272,1.151938005,1.102814956
1023,1.166814007,1.133025604,1.109417346,1.098109883,1.112104491,1.213665818,1.160999434,1.108035681
1024,1.170750123,1.134645774,1.11295054,1.09885843,1.118808177,1.22816962,1.162140004,1.108338
1025,1.174806308,1.143343085,1.1146095,1.1020308,1.125750295,1.230250107,1.169385892,1.111435505
1026,1.180891537,1.147463871,1.117414393,1.103695215,1.132615045,1.237536708,1.171757204,1.11403208
1027,1.186096788,1.152988191,1.121346798,1.107790466,1.134809325,1.243628227,1.175450287,1.117110537
1028,1.190073807,1.156139941,1.126942228,1.108606215,1.137751965,1.248623763,1.181842537,1.119471931
1029,1.195036334,1.160339647,1.129235272,1.110111371,1.141761534,1.253021765,1.18686456,1.12133003
1030,1.197122978,1.166185542,1.137358889,1.112975706,1.147019609,1.263517264,1.194834907,1.127644934
1031,1.208428759,1.167872053,1.137902244,1.11946764,1.154297938,1.268114146,1.196753945,1.129577193
1032,1.21812035,1.172820382,1.145159228,1.121435381,1.154743928,1.276737056,1.208061238,1.132356552
1033,1.220751643,1.17402744,1.148060786,1.123791823,1.161029243,1.284846244,1.2161471,1.137940906
1034,1.227218109,1.18318103,1.149509194,1.132353635,1.171268118,1.300736511,1.217250951,1.145196159
1035,1.229752983,1.188781257,1.151908397,1.136143447,1.173866276,1.309964933,1.226383195,1.147431867
1036,1.237726185,1.19884243,1.159522447,1.140523062,1.178081577,1.321104562,1.227825744,1.151966458
1037,1.252268166,1.201701523,1.161112393,1.144820902,1.181398659,1.323210304,1.236296448,1.154814109
1038,1.256340699,1.206972962,1.166848118,1.147631721,1.188127552,1.326183693,1.244432221,1.156288218
1039,1.265616824,1.209332007,1.171308858,1.150377729,1.188957466,1.333710815,1.254599364,1.159149908
1040,1.267213256,1.216284003,1.176429358,1.152754562,1.197014292,1.341835088,1.263939413,1.16198635
1041,1.280861136,1.225762719,1.179001275,1.154123395,1.201353452,1.355022514,1.266493504,1.169870483
1042,1.288555595,1.231497228,1.185016807,1.157108682,1.214609259,1.362279526,1.276469086,1.173378293
1043,1.299583688,1.23919564,1.19507728,1.163107937,1.220010533,1.387455918,1.282802256,1.176349135
1044,1.307821609,1.249309434,1.198445318,1.166978918,1.230843381,1.392248157,1.29368941,1.178581329
1045,1.314148188,1.24976397,1.199934925,1.167739105,1.232119654,1.399010035,1.300601839,1.179261784
1046,1.3196305,1.256748439,1.208506952,1.170221046,1.235176534,1.403474242,1.310339223,1.183668709
1047,1.330287788,1.261505935,1.215574503,1.175743439,1.244714003,1.43248924,1.315603032,1.188592634
1048,1.336457581,1.271906674,1.226640367,1.18276019,1.246335987,1.437793472,1.326657332,1.193381162
1049,1.34300902,1.283418731,1.234566101,1.187448124,1.250496463,1.4458369,1.329657737,1.196441037
1050,1.349612574,1.287073942,1.236262155,1.191035599,1.257756763,1.467661879,1.333525594,1.202133856
1051,1.352040189,1.298692824,1.244572463,1.194340422,1.275587073,1.481800251,1.345529947,1.207211287
1052,1.357497027,1.300191571,1.250798315,1.198482452,1.282273839,1.496316216,1.348906322,1.209098831
1053,1.371999276,1.300808186,1.255730196,1.203649672,1.285542669,1.508888614,1.354161386,1.220225107
1054,1.377610434,1.313633643,1.259494111,1.209851337,1.29975596,1.513122715,1.367903128,1.223479027
1055,1.382180852,1.314872634,1.264832659,1.216025367,1.304885867,1.523126125,1.368526162,1.228730302
1056,1.389873973,1.318215683,1.267552173,1.221560254,1.311777742,1.525179367,1.373881469,1.230716176
1057,1.409575935,1.331473557,1.28492921,1.229835073,1.318619747,1.54934328,1.383033783,1.235117268
1058,1.417365063,1.337658112,1.290668163,1.235027661,1.330594566,1.556390714,1.402231253,1.242105283
1059,1.438221901,1.345023639,1.291225519,1.241884621,1.341424308,1.558912454,1.403217056,1.245855902
1060,1.442271462,1.353423856,1.292913122,1.245795804,1.352170675,1.577853513,1.415067531,1.247482658
1061,1.482713136,1.354796333,1.304909346,1.249403139,1.381278345,1.580074074,1.436690657,1.261536256
1062,1.498011028,1.363007296,1.309242545,1.256589669,1.39978808,1.593624758,1.479999504,1.26276427
1063,1.510165616,1.36612408,1.313870231,1.259771167,1.404988531,1.595061826,1.494053094,1.269000044
1064,1.519788796,1.382916907,1.316295738,1.266079024,1.421212695,1.615733461,1.505838149,1.276718845
1065,1.543774717,1.396400327,1.32799089,1.274688163,1.427379781,1.625312261,1.516524671,1.282663297
1066,1.556968556,1.42440794,1.339238583,1.280023982,1.432459339,1.639539297,1.532648024,1.287294853
1067,1.583770415,1.443620105,1.344936388,1.283884493,1.439642441,1.646230882,1.541929714,1.291234726
1068,1.597011761,1.450861915,1.349847247,1.289314976,1.450257296,1.65775837,1.553910687,1.294720153
1069,1.610100526,1.460987426,1.36133465,1.292993016,1.456084843,1.667078984,1.560689949,1.298612093
1070,1.618902686,1.463502712,1.372566939,1.299603994,1.47128566,1.685912685,1.576232556,1.313422808
1071,1.6378229,1.471721754,1.393028607,1.30299388,1.477368235,1.69074034,1.611131711,1.3172623
1072,1.655548942,1.488833433,1.402629097,1.305470619,1.479637641,1.698277339,1.614715983,1.322764885
1073,1.668856334,1.502992391,1.406086248,1.311916354,1.498243736,1.708713716,1.62675496,1.32449208
1074,1.709408715,1.518519098,1.418638139,1.320010805,1.50902069,1.718853751,1.656097142,1.342365249
1075,1.719272233,1.525685712,1.423667365,1.335859373,1.524605967,1.722347841,1.66090088,1.347016688
1076,1.746791079,1.529949308,1.434686455,1.342476665,1.534180385,1.724933832,1.702482276,1.35047095
1077,1.771988565,1.548320142,1.453009676,1.368347176,1.542155331,1.732746754,1.711371429,1.373163091
1078,1.806848021,1.575354976,1.471945872,1.375781323,1.553769802,1.738157434,1.722576072,1.379969666
1079,1.833374598,1.584479816,1.474864279,1.380734949,1.561032989,1.747948138,1.745946673,1.38262372
1080,1.859597645,1.606232083,1.487295156,1.395082954,1.569913341,1.754006695,1.7660527,1.397941747
1081,1.870355467,1.613594121,1.498063119,1.406995903,1.573200596,1.759511941,1.787855438,1.408920275
1082,1.893645245,1.635001226,1.507414641,1.429132635,1.590265115,1.767248104,1.813574763,1.418925806
1083,1.932302964,1.647185246,1.527818472,1.437933329,1.595612869,1.780057508,1.820125159,1.437910492
1084,2.015502964,1.662527553,1.539879595,1.441541031,1.606706205,1.79078169,1.83077075,1.440919314
1085,2.097876137,1.690426852,1.552034862,1.445432191,1.631172256,1.798762417,1.879009745,1.451264375
1086,2.114750698,1.699856804,1.561666342,1.450318776,1.63661359,1.805948371,1.912045102,1.46381291
1087,2.14687589,1.702478553,1.566011938,1.457360419,1.640184127,1.817802064,1.927741642,1.472877719
1088,2.1666465,1.70749153,1.579795441,1.480957897,1.652250208,1.820765725,1.96935776,1.475806779
1089,2.203495807,1.732073578,1.593327208,1.487238009,1.665760719,1.827849378,1.999951926,1.485058335
1090,2.269206694,1.740060237,1.609958734,1.498043308,1.672879696,1.832481578,2.013000944,1.498100171
1091,2.309585192,1.755271384,1.619465315,1.511196958,1.683071012,1.841769199,2.022120605,1.503044403
1092,2.321229522,1.77385363,1.626967642,1.517897541,1.708301219,1.844860077,2.028604678,1.512118116
1093,2.353724952,1.785427148,1.636277239,1.519447333,1.711111543,1.849408515,2.041326949,1.531700974
1094,2.354647436,1.801841179,1.660599511,1.523803588,1.714914004,1.860431158,2.076603392,1.545263518
1095,2.377336375,1.822361381,1.665167795,1.541752477,1.733775721,1.868621021,2.114182208,1.551349186
1096,2.383696342,1.839979518,1.675266881,1.547157297,1.735318032,1.876864804,2.127483116,1.556144593
1097,2.53555959,1.857091595,1.679937147,1.553296468,1.748341228,1.87898474,2.160318562,1.567330355
1098,2.584948349,1.868633265,1.710028914,1.581439826,1.753397646,1.884403777,2.214375812,1.5867476
1099,2.608596588,1.880821047,1.71584885,1.589173633,1.757149314,1.887150076,2.25266493,1.601862603
1100,2.682836372,1.88388075,1.731782024,1.605125241,1.765031687,1.906527212,2.275995373,1.60787805
1101,2.757528653,1.903942247,1.744299189,1.614542468,1.787408948,1.908904906,2.322467602,1.625455985
1102,2.963411144,1.913724661,1.751439908,1.625207787,1.790371872,1.91663103,2.359397416,1.631293078
1103,2.972857276,1.927147617,1.757894667,1.637070584,1.791635931,1.917175177,2.36145405,1.638939436
1104,2.999748082,1.9381505,1.774364161,1.647416972,1.799817389,1.922589736,2.399201646,1.647254441
1105,3.095187085,1.956624478,1.779009664,1.655944997,1.804972128,1.930682218,2.424437843,1.668127369
1106,3.138734683,1.965673794,1.785606085,1.661521556,1.810649376,1.933637952,2.471532918,1.685527548
1107,3.358112732,1.970335066,1.822971281,1.672243962,1.816429079,1.939194142,2.543770261,1.69653367
1108,3.504423925,1.979393198,1.825116413,1.681537648,1.819596607,1.942834311,2.590541899,1.70686901
1109,3.627837679,1.983826587,1.835112887,1.698389816,1.832341457,1.94605585,2.615895333,1.718940065
1110,3.743033723,1.989867767,1.85004427,1.713522725,1.841526809,1.954670688,2.701961972,1.736912045
1111,3.769591823,1.992476225,1.851816025,1.723400227,1.846609994,1.959363021,2.799572315,1.740730037
1112,3.781373621,1.997876236,1.853281634,1.743948156,1.852067581,1.96732089,2.976716689,1.756814697
1113,3.910982502,2.002507172,1.856704458,1.748702433,1.858142288,1.974923182,2.986997184,1.765116818
1114,4.068886503,2.004631141,1.864501958,1.761347308,1.864320851,1.977687984,3.003518672,1.767676471
1115,4.112778373,2.006893289,1.872470072,1.763431371,1.867716468,1.985897288,3.103265722,1.775381415
1116,4.139897399,2.017813352,1.881212477,1.766142946,1.871701395,1.991618435,3.140419089,1.77808095
1117,4.204395644,2.01936154,1.894360179,1.770735792,1.878355987,1.996672734,3.385802949,1.791930396
1118,4.314789237,2.020654544,1.899208641,1.776190803,1.882964679,1.997526596,3.513441056,1.794141227
1119,4.484775097,2.028370613,1.904879674,1.785263367,1.887960242,2.00368017,3.628583023,1.796527195
1120,4.596544854,2.041848006,1.908764376,1.807901058,1.891704293,2.005108076,3.75023742,1.804750604
1121,4.762981776,2.046420008,1.914964474,1.812511655,1.89791513,2.014693218,3.770617085,1.812908001
1122,5.027160346,2.064494464,1.922766268,1.824424363,1.903171232,2.017561206,3.799615104,1.817751975
1123,5.478398583,2.072898122,1.934263663,1.833605571,1.908649768,2.024501564,3.92298567,1.835411398
1124,5.703679049,2.083810805,1.93697293,1.839287726,1.912404732,2.027852016,4.07425255,1.836215216
1125,5.830509849,2.091182106,1.940484375,1.846516307,1.916836266,2.033974212,4.149283707,1.846288566
1126,5.837518862,2.094831617,1.943822834,1.851989022,1.932720794,2.037114956,4.155606996,1.855926785
1127,6.34347185,2.104662189,1.948522677,1.858132323,1.935594705,2.045406636,4.208070771,1.86267807
1128,6.378491933,2.146070879,1.953634442,1.862982443,1.941466397,2.052705551,4.324243457,1.865710263
1129,6.508836435,2.150903063,1.957359011,1.871096938,1.944794828,2.058697956,4.489244677,1.871459893
1130,6.555821156,2.153149221,1.964248251,1.879898467,1.947686371,2.065387412,4.600592765,1.878988122
1131,6.895061633,2.160780694,1.969889003,1.883523149,1.952420666,2.068188872,4.763666512,1.890437178
1132,7.125792009,2.172631333,1.974112211,1.894058319,1.957039849,2.082085905,5.07912625,1.892061053
1133,7.548648103,2.188248157,1.977269694,1.897204141,1.958885586,2.095003589,5.606350637,1.900739225
1134,7.892047534,2.228019879,1.978061405,1.902207104,1.961760423,2.109175235,5.707185272,1.901239579
1135,8.248567023,2.233220874,1.979417704,1.907744917,1.966812159,2.122481396,5.838681885,1.907728441
1136,8.368055991,2.31830665,1.982534024,1.916871301,1.969146198,2.126991383,6.095674624,1.914479784
1137,8.755336288,2.336456639,1.98905113,1.920005889,1.969599193,2.139241099,6.343545018,1.925194443
1138,8.805250726,2.384093039,1.992218282,1.921454805,1.975413034,2.17365416,6.495694373,1.932765825
1139,9.192801254,2.394906719,1.993188422,1.923298766,1.979674356,2.187105682,6.530531362,1.934858348
1140,10.90447569,2.405101976,1.997088712,1.928352612,1.98125632,2.21055034,6.62763136,1.939015299
1141,11.00505616,2.42217798,1.997940134,1.933048461,1.984470669,2.221452586,6.901734309,1.945867394
1142,11.56929387,2.435580694,1.999892604,1.937332118,1.985548257,2.244534456,7.126033693,1.950466003
1143,12.19171834,2.491141509,2.003937603,1.943755576,1.986430654,2.262296492,7.559406542,1.96124209
1144,12.27872762,2.501487313,2.006889434,1.950253876,1.991143033,2.285000924,7.897931147,1.96244947
1145,12.6399838,2.520395164,2.008989277,1.953449169,1.993178095,2.292832905,8.330919715,1.968436165
1146,13.03313195,2.567448732,2.010867342,1.954129311,1.994057238,2.346524097,8.487031903,1.970890855
1147,13.08130826,2.599709103,2.012050583,1.958745748,1.996454348,2.371147002,8.762925698,1.973472274
1148,14.00517238,2.637299754,2.01337598,1.968759649,1.997514372,2.388919818,8.806591992,1.976241308
1149,16.18412873,2.747360828,2.019654801,1.969141806,2.001610768,2.40064911,9.196474658,1.978625346
1150,17.37828445,2.85097553,2.020953468,1.970884119,2.00305506,2.464259807,10.93603055,1.979732533
1151,17.93874777,2.969311557,2.024198712,1.974145048,2.003926629,2.500951165,11.02499826,1.983222175
1152,18.04012119,3.029667562,2.027344223,1.975431704,2.004211594,2.529211806,11.57754999,1.985536
1153,19.50748405,3.082186895,2.030210039,1.977102089,2.005239532,2.532859892,12.19241605,1.987736612
1154,19.94068516,3.125264699,2.035105708,1.97900516,2.006911079,2.585999433,12.28106997,1.99149433
1155,20.01200473,3.181236689,2.037793063,1.982726381,2.008833785,2.607017621,12.64011038,1.99424368
1156,20.29684674,3.233249888,2.0396478,1.984353327,2.011946358,2.668816312,13.07363366,1.996437045
1157,20.3629111,3.495973932,2.042332082,1.989276787,2.013366842,2.738731598,13.11278498,1.998151857
1158,20.87191261,3.573492461,2.044179638,1.990890037,2.018047529,2.754828459,14.03223023,1.999496411
1159,21.21332513,3.740098842,2.046831729,1.991310374,2.018979269,2.865600661,16.36578002,2.001288265
1160,21.81571864,3.777671325,2.051087135,1.993572121,2.02075353,2.907297254,17.39969559,2.003883961
1161,22.51808247,3.822035022,2.061747973,1.994529483,2.023165508,2.984127566,17.96223139,2.004761401
1162,22.57823093,3.883976655,2.063007112,1.996272502,2.02593219,3.010452,18.04682735,2.008806154
1163,23.01964716,4.074377013,2.065462036,2.000088794,2.029319109,3.019543832,19.58592275,2.009014569
1164,28.47240453,4.088405619,2.072213865,2.001884819,2.032039856,3.177796038,19.94807748,2.010289051
1165,29.54665769,4.176248777,2.080663289,2.002317552,2.033557018,3.201102082,20.02419893,2.010460834
1166,29.62756311,4.206355375,2.084745584,2.003489388,2.036655004,3.216416764,20.33741926,2.011527645
1167,36.0913811,4.287778457,2.09736128,2.005404255,2.041770787,3.221328639,20.60092415,2.013370646
1168,37.13415197,4.392330021,2.102812203,2.006806966,2.044038883,3.334550062,20.8795778,2.014534066
1169,38.48633025,4.528504636,2.113184009,2.007071718,2.045334447,3.35503088,21.22035126,2.015662506
1170,39.068522,4.625574453,2.119829013,2.008430427,2.052376464,3.523360799,21.81765607,2.018730923
1171,41.73441667,4.786157678,2.122934028,2.013320441,2.055563789,3.558430344,22.5295436,2.019729742
1172,43.60237753,5.140238491,2.124529874,2.014884678,2.062588236,3.647586569,23.02866211,2.021130781
1173,44.79137502,5.71650134,2.131464498,2.016320122,2.064383977,3.725806009,23.08973158,2.022898405
1174,48.14367845,5.739505056,2.147053038,2.017710653,2.06953071,3.831038269,28.55527094,2.025766486
1175,54.26307053,5.888603364,2.15001113,2.018243093,2.077686785,4.000180028,29.63562266,2.027575107
1176,54.95397159,6.116517411,2.154464336,2.019133311,2.084699055,4.04849407,30.0676179,2.028505907
1177,55.48790172,6.348515263,2.163397739,2.021087174,2.098455568,4.088427496,36.12402873,2.031248707
1178,58.63431286,6.53784647,2.183679678,2.023915547,2.107160932,4.197564111,37.13485692,2.031955874
1179,59.15529453,6.568427876,2.190465122,2.024281383,2.125009084,4.210030448,38.48716606,2.03352233
1180,63.57156428,6.664513821,2.217397719,2.027712336,2.135726527,4.341407423,39.08976195,2.034208626
1181,65.5973958,6.94804112,2.221036902,2.028975581,2.146488503,4.400344888,41.73755575,2.036534808
1182,66.53010755,7.145220511,2.232284027,2.030983856,2.150501019,4.554934366,43.60575219,2.038950289
1183,68.32015962,7.590195441,2.23280314,2.032152572,2.158581992,4.584593041,44.85032489,2.040672406
1184,71.81613084,8.128799205,2.271729584,2.033527956,2.179269413,5.063394867,48.14711993,2.041296742
1185,72.3804635,8.570231754,2.297298378,2.034282454,2.202104591,5.1638184,54.26455586,2.043004647
1186,73.00928521,8.690568137,2.334386474,2.03701539,2.202809442,5.277645027,54.96404806,2.04504517
1187,74.00726842,8.81619018,2.41121971,2.038300545,2.232019718,5.469217647,55.48860174,2.046483375
1188,76.36427709,8.848254289,2.441045179,2.039656244,2.239318501,5.661703777,58.68357009,2.047588475
1189,77.9498453,9.322267662,2.493377998,2.041480888,2.249567931,5.786938507,59.28398319,2.049515758
1190,82.0488289,11.20054231,2.496589591,2.04389818,2.267875241,5.844982148,63.57240216,2.053369245
1191,86.47025038,11.32070155,2.529304753,2.047101776,2.315132946,5.852551267,65.59973876,2.055601815
1192,86.85770376,11.61523167,2.577867913,2.047391922,2.32385277,5.984671722,66.53467462,2.057294344
1193,89.64767407,12.29778252,2.586188798,2.050926373,2.328489919,6.195284579,68.34965739,2.05980381
1194,92.59995166,12.39191039,2.606783205,2.054966208,2.339103369,6.484283007,71.85364546,2.061075414
1195,93.24078909,12.64524048,2.620417926,2.057506539,2.369570856,6.711400284,72.39596877,2.06275053
1196,94.56092684,13.17341901,2.63531007,2.060845526,2.428517417,6.767692532,73.02507016,2.064422675
1197,94.6230206,13.17410987,2.695305463,2.061937559,2.452192776,6.803579098,74.05671542,2.066409349
1198,94.97818312,14.09438914,2.838581936,2.063565936,2.482776016,6.819499239,76.61683463,2.070144197
1199,95.77507813,16.54848344,2.882016948,2.071587255,2.491055104,6.960127244,77.95109369,2.074446181
1200,105.0510326,17.74755247,2.913182175,2.074957986,2.530834536,7.551461384,82.06961155,2.077912729
1201,108.3540386,18.05276359,3.056485758,2.078345845,2.580382278,7.555208991,86.62084523,2.083032743
1202,109.3596756,18.74379197,3.109140585,2.082239652,2.623133015,7.965931654,86.98135584,2.085377428
1203,111.8923977,20.00729268,3.139420341,2.085055757,2.673607823,8.180163256,89.73458757,2.087166004
1204,114.5855408,20.22711054,3.1920704,2.092624744,2.704683563,8.436119949,92.63585456,2.089200061
1205,115.6146925,20.37130252,3.219438926,2.094603321,2.740882681,8.477825342,93.31347438,2.094526194
1206,117.4197675,20.4241354,3.329182723,2.098386387,2.749991682,8.555531632,94.63871809,2.097343351
1207,119.7971251,20.67553132,3.554909322,2.103481837,2.839785233,8.860205555,94.84613475,2.10222636
1208,121.642735,20.93633584,3.643733387,2.115622619,2.891354411,8.908486123,95.57751953,2.104744941
1209,122.0918169,21.41635045,3.784435772,2.119275251,2.916464254,9.093367271,95.78131238,2.106836769
1210,125.1266291,21.87636227,3.82197704,2.120029447,2.956791484,9.166281925,105.1188331,2.113461974
1211,126.0700954,22.84697011,3.901749964,2.129913366,3.095891156,9.236422048,108.567291,2.116197207
1212,126.6321069,23.12520788,3.956987302,2.134571907,3.099404017,9.651383161,109.5203321,2.124405211
1213,127.4678741,23.22813835,4.122838728,2.141432744,3.157963953,9.810556019,111.9349676,2.132600806
1214,127.4937697,28.72870909,4.286496973,2.145947997,3.279551103,10.55703197,114.5938328,2.137723995
1215,128.7345624,29.89656604,4.307590434,2.153129692,3.327209665,10.61167299,115.6245177,2.143409823
1216,136.0997724,31.29657509,4.404696204,2.176314456,3.422219777,10.72842011,117.4694474,2.146955125
1217,137.4935617,36.14790826,4.454742309,2.178178596,3.442076702,11.37933867,119.8034469,2.162566992
1218,139.9320041,37.24872175,4.504301441,2.190036021,3.452789756,11.55061638,121.8092665,2.168042814
1219,142.386753,39.5244782,4.569343689,2.194799831,3.510222285,12.12230247,122.4436064,2.182578312
1220,143.7420043,40.14441708,4.689836568,2.208338598,3.615776398,12.27294876,126.0703433,2.187652802
1221,144.9053856,42.35409828,4.999099006,2.210169789,3.709756339,12.34634882,126.9090028,2.193690108
1222,145.3793563,44.82198824,5.241649881,2.220540234,3.787416315,12.93771407,127.0496647,2.198924452
1223,145.8164384,45.01192424,5.762345478,2.235545733,3.861475861,13.32239161,127.4682918,2.20034414
1224,147.7258391,48.23740945,5.867827473,2.257740239,4.09171172,13.42327382,127.8383692,2.208583979
1225,151.0007955,54.72921447,6.014515766,2.266302824,4.102676874,14.36020451,128.7436282,2.219043036
1226,153.7254054,55.00233138,6.273396888,2.278302839,4.226924416,14.38522677,137.2538204,2.226320753
1227,153.9513496,55.78920187,6.36356653,2.311824329,4.247684606,14.61497002,138.169623,2.228868632
1228,156.3295006,62.27844481,6.591195726,2.327848006,4.423614392,15.24290902,139.953788,2.231037729
1229,159.8077341,62.781966,6.766509484,2.352987424,4.444163657,15.39487047,142.3895553,2.237283573
1230,160.2557538,64.89958938,6.901385651,2.36732683,4.657100664,15.8104968,144.79576,2.258313034
1231,162.0212999,66.74978878,7.106256213,2.386352741,4.700470409,17.50944509,144.9595213,2.261989218
1232,164.9589658,68.15939731,7.24605067,2.43649685,5.148967264,17.7079463,145.6951447,2.290162925
1233,165.8258643,73.34714812,7.841929229,2.458383641,5.186652667,18.07546363,148.5609099,2.292559161
1234,167.9741316,76.66686605,8.222617957,2.517795426,5.263716433,18.85639957,150.9998547,2.311906371
1235,174.0567814,78.74013769,8.615384175,2.590297273,5.427913783,19.27253957,153.7259744,2.317748562
1236,175.8064385,78.79975812,8.777475324,2.622540632,5.544106763,19.83751957,154.0010924,2.367083295
1237,180.3839886,81.09767129,8.843437614,2.626755904,5.666456413,20.01635282,156.3366598,2.390299304
1238,182.624075,82.99794867,9.1415848,2.643725415,5.789236641,20.82955221,156.9840789,2.424252758
1239,187.9224434,86.37657904,9.968407404,2.685933947,5.946455303,21.37218344,160.2573926,2.467330534
1240,189.9701784,89.95660552,11.64234688,2.702189473,6.283128693,22.12754076,162.0866801,2.501395716
1241,195.1275975,94.31234729,11.65700739,2.722939454,6.38277668,22.29968689,165.0300521,2.516115583
1242,198.0051694,96.38799279,11.70758075,2.742880612,6.404611607,22.31357951,166.1156517,2.560165865
1243,206.0363516,99.11212966,12.42098874,2.776563658,6.743734968,23.40739592,168.4638666,2.562217781
1244,210.0029984,101.8670477,12.56223785,2.794620127,6.848194587,24.65302223,174.0746019,2.579850437
1245,217.9837542,106.2662619,13.59309787,2.851515114,6.990251857,25.02954102,176.2842073,2.662503841
1246,220.3673484,108.9048345,13.83497023,2.890076817,7.170937284,25.08210656,182.6349718,2.673133617
1247,234.0897132,111.4395972,14.71221488,2.979751898,7.251304568,25.182605,187.9217653,2.704979211
1248,234.9924351,112.2959506,14.76469006,3.041523712,7.617897345,27.20476055,189.9728191,2.744420198
1249,248.38905,114.6801722,16.48806829,3.111862935,8.26107269,27.3377504,190.4101051,2.770838731
1250,276.3451614,118.6586339,18.01603247,3.25837939,8.696757936,29.01119615,195.5483956,2.820748422
1251,278.2418211,119.2509117,19.07017365,3.303481288,8.882931638,30.19150943,196.6700143,2.862582814
1252,300.644292,124.1434343,20.30879547,3.407023439,9.033122821,31.5969075,198.0095011,2.874079967
1253,326.1034282,125.0184181,20.64657536,3.423092601,9.156562032,33.56941473,206.039348,3.049532974
1254,333.2432352,127.0058341,20.67420165,3.764615159,9.216329183,34.04291611,218.9440909,3.065353114
1255,339.7730154,128.4609241,21.59215046,3.826338598,9.463219499,36.49101998,234.0910792,3.157699895
1256,354.9115712,131.0256003,21.61444092,3.934411127,9.863463364,37.62888659,236.0378444,3.288321856
1257,359.8801036,133.0524186,22.34650383,3.938997008,9.9731436,37.89421748,237.4497936,3.301592062
1258,391.4581968,134.9594067,22.70932858,4.119420844,10.5826552,38.02755111,276.3666495,3.403260143
1259,425.6357335,137.7673779,23.13133999,4.143227848,11.04097536,38.06307852,278.2485746,3.526727826
1260,452.8986438,139.9351371,23.50019962,4.251782579,11.30132182,38.86595504,300.7776101,3.657235039
1261,475.1287434,143.1146208,35.23447311,4.291987514,11.31766389,40.21226992,326.1802279,3.808366982
1262,475.1956705,143.5240013,46.33358898,4.537063141,12.07755424,43.32232225,355.1263221,3.911993639
1263,630.1125385,148.210119,47.19863485,4.708723,12.83542071,44.93898086,358.7318093,3.922631482
1264,652.1378327,150.5593839,49.37813894,4.817064866,13.01969602,46.52673413,369.5115,4.235621729
1265,922.9934886,161.5957109,59.29363548,6.063295543,13.59187093,51.34846829,385.2097015,4.454413823
1266,991.7176702,161.9519182,90.12936543,6.288395958,14.16477665,52.02378129,432.0793397,4.624037936
1267,1072.09701,173.3755648,90.49674574,7.073585746,15.51158092,74.70339084,456.1408996,4.86679138
1268,1131.503106,185.8682175,91.11791513,7.409574429,15.97160286,74.95585982,479.0770124,4.981441905
1269,2256.989293,203.9504063,91.74918342,7.670168278,16.4898191,79.61189577,635.8418281,5.534293227
1270,3785.537731,206.343989,97.57122429,11.77759628,18.27902334,79.88347946,1003.549538,7.739351782


==> KS_effect_no_sigma/res.csv <==
no.,no_pc,1,5,10,15,20,25,30
1,384.2527,374.9595749,228.1430964,67.82437919,35.11955392,34.92072596,138.2258864,857.7491567
2,247.7231,191.0879816,76.86915582,43.21947679,21.84211038,14.18844578,44.76350367,334.5207683
3,183.7398,108.8296131,50.50590358,33.20600698,10.81484805,8.264756336,27.20097241,116.0878456
4,139.085,76.05877845,37.60966146,28.09252321,7.219739826,5.59598953,19.11263555,63.96703543
5,110.8482,58.75885802,31.1992685,25.97998346,4.550953032,2.836846282,12.04005445,40.18565671
6,72.7637,44.39240227,27.19336748,18.90391501,2.595491942,1.955274127,7.34533479,28.47424748
7,57.9353,36.91474955,24.59234227,13.98998535,1.95918614,1.540088074,5.434544648,21.17368687
8,48.1842,29.47327258,22.34088034,11.50764756,1.540232801,1.248411914,4.12489181,16.74678759
9,40.1429,25.36487297,20.49125145,9.573158755,1.314053145,1.055590894,2.98461523,14.292228
10,36.3022,22.97646526,18.75181103,8.16285924,1.109449234,0.916645704,2.248035259,12.32651683
11,31.8268,20.94314106,16.44412598,6.906542208,0.9849677,0.803122363,1.796216493,9.930000546
12,26.3253,19.28771034,14.4240462,6.417948466,0.888252914,0.718251839,1.662735373,7.935577679
13,24.3743,17.97391376,12.70084933,5.860806806,0.785714476,0.639762582,1.466045496,6.738496591
14,22.571,16.86730063,10.8170892,5.22585741,0.711954897,0.590511143,1.253428409,5.511767334
15,21.1237,15.98695769,9.687165532,3.842403226,0.662982099,0.527405734,1.065048861,4.560415011
16,19.8071,15.08920688,8.591796713,3.445374828,0.610311149,0.474178797,1.007148886,3.960897878
17,18.4292,14.25230108,7.672378211,2.943121822,0.539356225,0.426373489,0.937764477,3.215272673
18,17.1828,13.25954629,6.97484272,2.639308088,0.471551104,0.414452805,0.882443866,2.757222533
19,16.1778,12.32890219,6.253707145,2.26707338,0.440179762,0.386949353,0.821029742,2.415015493
20,15.5022,11.65483008,5.630093635,2.045305464,0.417447733,0.35051311,0.766893837,2.124455159
21,14.7293,10.85640541,5.299918563,1.867575083,0.393137066,0.327050346,0.710022442,1.893708375
22,13.9863,10.07061965,5.011867557,1.684625486,0.362181604,0.302264939,0.674342291,1.735315066
23,13.0248,9.432796607,4.539043055,1.527314697,0.336888622,0.28080316,0.626268921,1.644697543
24,12.3436,8.808294203,4.028535843,1.409014312,0.313629758,0.257921387,0.576947891,1.583623289
25,11.7322,8.121964422,3.64615559,1.297222317,0.287498432,0.234807137,0.556334683,1.485462027
26,11.0136,7.529973858,3.367130088,1.205610777,0.268659502,0.214305984,0.523730193,1.375483779
27,10.2307,6.801448013,3.067753147,1.110708119,0.245815266,0.190145148,0.487584284,1.231513147
28,9.5141,6.106818908,2.855868457,1.049046206,0.22056924,0.168803563,0.472249455,1.15321969
29,9.0692,5.529811448,2.675932837,0.985124679,0.200271472,0.148702168,0.446605533,1.075087086
30,8.5595,4.936709263,2.484179635,0.925871406,0.181894539,0.132443296,0.425837169,1.003988951
31,7.9088,4.537786655,2.338971037,0.878142863,0.162035159,0.119458016,0.403583573,0.957787578
32,7.2056,4.313179301,2.218641372,0.836937495,0.141171496,0.104892354,0.393390822,0.948477451
33,6.5015,4.094881638,2.13424877,0.795029616,0.128257326,0.094956101,0.382154265,0.903147762
34,5.9463,3.86151857,2.071828801,0.765530654,0.117783627,0.085667854,0.348663249,0.83612341
35,5.3823,3.569050276,1.995388576,0.733852311,0.106853988,0.079605696,0.325164929,0.814881643
36,4.8196,3.267588569,1.921256037,0.69919332,0.096031298,0.073269774,0.320698334,0.791940891
37,4.3003,3.076137904,1.85235247,0.66337889,0.086925246,0.064858527,0.307516124,0.721094233
38,4.0977,2.902201665,1.781383074,0.640892214,0.080252249,0.058799911,0.28000829,0.706886625
39,3.9515,2.763542231,1.701764386,0.602362384,0.074543721,0.053439721,0.263040469,0.678396055
40,3.7731,2.613682003,1.631470646,0.566737612,0.067146694,0.047259561,0.253308882,0.654357001
41,3.574,2.52318198,1.580635426,0.541722455,0.060479352,0.043139256,0.240532934,0.638486641
42,3.313,2.452718531,1.520850087,0.523690046,0.054305238,0.040023799,0.22374579,0.616118476
43,3.1036,2.354414771,1.48236823,0.507637564,0.049727511,0.036095967,0.206404798,0.581429952
44,2.9916,2.23344768,1.439121391,0.489162877,0.045533619,0.032662093,0.195624552,0.570179166
45,2.8752,2.15634033,1.396856222,0.47956032,0.041884279,0.028272042,0.179556288,0.556246495
46,2.7594,2.095791954,1.360405756,0.46162708,0.037951463,0.02558525,0.167444751,0.523371057
47,2.6381,2.047567635,1.332969567,0.440400007,0.034453255,0.022626671,0.154356036,0.503435553
48,2.5405,1.996765019,1.284196748,0.413985292,0.030943128,0.02010213,0.14553364,0.492790165
49,2.4654,1.94375487,1.240180057,0.392804119,0.027409051,0.017911867,0.129164526,0.477535968
50,2.3659,1.890968716,1.22024145,0.371302959,0.024746458,0.016084034,0.120055863,0.468858551
51,2.2497,1.838795344,1.19769168,0.349880975,0.02221008,0.014193089,0.115116895,0.457239263
52,2.1811,1.774643354,1.170803668,0.331702004,0.02017045,0.012434803,0.10659942,0.443753157
53,2.1325,1.729540903,1.146181694,0.315923715,0.018012684,0.010497448,0.096515801,0.42533382
54,2.0867,1.663564717,1.123155081,0.300854916,0.015977519,0.009316338,0.091618184,0.411338468
55,2.0413,1.611614755,1.085854362,0.278069624,0.013948055,0.008133827,0.08728634,0.402025542
56,1.9896,1.572785246,1.05892841,0.256710796,0.012296067,0.007221298,0.080577683,0.395723248
57,1.947,1.535278127,1.035760799,0.239669756,0.010576595,0.006433865,0.074511732,0.381636865
58,1.9074,1.496410682,1.004219874,0.222773237,0.009511245,0.005598813,0.069488737,0.367494489
59,1.8593,1.470816274,0.979129963,0.207109992,0.00838888,0.004866487,0.06661204,0.349491844
60,1.8039,1.443818374,0.964439615,0.196048146,0.007320569,0.004158684,0.061900974,0.336120466
61,1.7621,1.416381577,0.933391009,0.18463873,0.006500367,0.003669284,0.057198765,0.32110743
62,1.7026,1.392751249,0.918806205,0.171910282,0.005934811,0.003262478,0.052996271,0.308579863
63,1.6638,1.369193356,0.896379927,0.161340755,0.005045123,0.002889851,0.048839502,0.291211121
64,1.6265,1.340910015,0.868151365,0.148773484,0.004297252,0.00264194,0.046486289,0.284645688
65,1.5888,1.302770635,0.847799753,0.139243112,0.003791797,0.002412532,0.044862156,0.278743017
66,1.5523,1.262072725,0.824988965,0.131010728,0.003378935,0.002130334,0.042292877,0.274016972
67,1.5256,1.238281855,0.806733141,0.122233709,0.003099021,0.001895226,0.039487832,0.262435032
68,1.4993,1.214578512,0.791341719,0.114219618,0.002784248,0.001677564,0.035383818,0.241452633
69,1.4757,1.186165711,0.779646791,0.104819699,0.002520246,0.001480087,0.032348651,0.229598857
70,1.4543,1.159750143,0.745546192,0.096139519,0.002302106,0.001353791,0.02824858,0.220551507
71,1.4312,1.139556687,0.733120008,0.08992904,0.002040829,0.001243299,0.026633635,0.210465806
72,1.4003,1.116834489,0.707084732,0.084075393,0.001795498,0.00108704,0.024054188,0.202138071
73,1.3633,1.088452056,0.682954018,0.07993738,0.001655188,0.00099087,0.021244545,0.185017724
74,1.3277,1.064587274,0.67092817,0.075013525,0.001449363,0.000888786,0.020122904,0.174755196
75,1.3052,1.044477147,0.65175165,0.069195109,0.001259625,0.000770104,0.017994334,0.167785136
76,1.2815,1.026529251,0.638833334,0.062858657,0.001149094,0.000661292,0.016921732,0.166536898
77,1.2558,0.996747399,0.6208336,0.059407686,0.001023791,0.00060182,0.015581817,0.158127279
78,1.2376,0.982056275,0.605321109,0.055958094,0.000926036,0.000514167,0.013276971,0.1463492
79,1.2217,0.96839944,0.59829142,0.052323999,0.000809751,0.000442593,0.012133073,0.145108513
80,1.2032,0.943951001,0.586716465,0.04795517,0.000707436,0.000400003,0.010902185,0.134330728
81,1.1788,0.932410215,0.57066752,0.043259591,0.000616361,0.00036264,0.010126971,0.129908819
82,1.1601,0.918203926,0.561123307,0.039791922,0.000537749,,0.008975379,0.11961736
83,1.1451,0.898694773,0.542658421,0.037159522,0.000477703,,0.008181615,0.112494408
84,1.1266,0.881049511,0.530100543,0.034541212,0.00041058,,0.007341648,0.107732367
85,1.0968,0.863258388,0.512351955,0.031503579,0.00037219,,0.006628402,0.09662142
86,1.0842,0.847864287,0.496355089,0.028516464,,,0.006028273,0.095321176
87,1.0693,0.833453646,0.472902868,0.025448559,,,0.005217884,0.092364753
88,1.048,0.822607027,0.450951384,0.022631817,,,0.004657643,0.087467115
89,1.0398,0.813366043,0.432122932,0.020193517,,,0.004075042,0.081134871
90,1.0287,0.799183771,0.411834496,0.018090669,,,0.003860293,0.078252854
91,1.0128,0.788524426,0.392054202,0.016464947,,,0.003591648,0.074920646
92,0.9983,0.7818065,0.382535819,0.014749206,,,0.003213651,0.072349898
93,0.9848,0.773535415,0.37004368,0.013185487,,,0.002940261,0.067927975
94,0.9732,0.75906188,0.359323815,0.011833429,,,0.002721712,0.064345347
95,0.9616,0.750730539,0.348277422,0.0108452,,,0.002571518,0.060615668
96,0.9528,0.74350433,0.332946607,0.009991078,,,0.002297673,0.058199137
97,0.9445,0.731558913,0.320429026,0.008616296,,,0.001983,0.054227986
98,0.9321,0.72486764,0.300272247,0.007495904,,,0.001792664,0.05038799
99,0.9227,0.716418216,0.279993626,0.006856394,,,0.001690497,0.04872826
100,0.9176,0.708820469,0.267345704,0.006168523,,,0.001509993,0.046803751
101,0.9114,0.700060264,0.250570119,0.005542775,,,,0.045509185
102,0.9009,0.691888369,0.238396524,0.005016964,,,,0.040082296
103,0.8952,0.686070905,0.226840841,0.004654726,,,,0.038705813
104,0.891,0.674701474,0.219794818,0.004215609,,,,0.035043723
105,0.8827,0.66664644,0.208295167,0.003832398,,,,0.032566799
106,0.878,0.658655583,0.198049512,0.003524421,,,,0.030714186
107,0.8723,0.646497427,0.188846313,0.00322643,,,,0.028685231
108,0.8677,0.63866464,0.182544228,0.002865919,,,,0.026908496
109,0.8609,0.632374477,0.172304218,0.002585084,,,,0.024555876
110,0.855,0.626804591,0.16261072,0.002418133,,,,0.022173623
111,0.851,0.616442141,0.152311419,0.002035514,,,,0.020533119
112,0.8423,0.607260037,0.141408983,0.001764334,,,,0.019820744
113,0.8369,0.597066567,0.134435227,0.001619206,,,,0.017848977
114,0.83,0.588399173,0.129047346,0.001511648,,,,0.016576755
115,0.8211,0.58273609,0.120003713,0.001377515,,,,0.015730513
116,0.8155,0.572463832,0.113948411,0.001247071,,,,0.014074451
117,0.8118,0.562533796,0.106375855,0.001106349,,,,0.012969871
118,0.8081,0.54664224,0.100317419,0.000959106,,,,0.011817596
119,0.8019,0.539597601,0.09439542,0.000827092,,,,0.010636291
120,0.7955,0.527838503,0.088909414,0.000730416,,,,0.009879304
121,0.7888,0.518356901,0.082462234,,,,,0.009000041
122,0.7836,0.512373051,0.076746837,,,,,0.008606148
123,0.7799,0.501666933,0.071857087,,,,,
124,0.7731,0.490334829,0.06666138,,,,,
125,0.7685,0.467438417,0.062408787,,,,,
126,0.7629,0.463594012,0.058087838,,,,,
127,0.7572,0.449539599,0.053886871,,,,,
128,0.7531,0.440634369,0.049251422,,,,,
129,0.7476,0.430894927,0.044420442,,,,,
130,0.7418,0.417563849,0.040625876,,,,,
131,0.7384,0.400442,0.038290296,,,,,
132,0.7339,0.373116847,0.035818057,,,,,
133,0.7283,0.353815991,0.033453264,,,,,
134,0.7222,0.33403348,0.03061174,,,,,
135,0.7107,0.315232141,0.02670956,,,,,
136,0.6968,0.299730752,0.023905795,,,,,
137,0.6937,0.285324383,0.021659098,,,,,
138,0.6883,0.275743054,0.019153814,,,,,
139,0.6783,0.268291834,0.016874198,,,,,
140,0.6675,0.255401506,0.015037145,,,,,
141,0.6635,0.246927613,0.013910104,,,,,
142,0.6458,0.239983484,0.012828368,,,,,
143,0.6311,0.228119156,0.011439689,,,,,
144,0.6157,0.218190153,0.010355343,,,,,
145,0.6043,0.210594816,0.009349021,,,,,
146,0.593,0.198570177,0.00838869,,,,,
147,0.5833,0.190343926,0.00762647,,,,,
148,0.575,0.18015683,0.007039498,,,,,
149,0.5688,0.174027439,0.006401465,,,,,
150,0.5602,0.166444869,0.00581485,,,,,
151,0.5544,0.157148138,0.005320879,,,,,
152,0.5473,0.149772956,0.004898351,,,,,
153,0.5381,0.142626529,0.004410639,,,,,
154,0.5297,0.13587574,0.003964896,,,,,
155,0.5235,0.12528464,0.003520549,,,,,
156,0.5127,0.117978247,0.003181262,,,,,
157,0.5064,0.108289871,0.002910694,,,,,
158,0.4988,0.102021032,0.002613282,,,,,
159,0.4947,0.095932255,0.002326982,,,,,
160,0.4878,0.089413975,,,,,,
161,0.4795,0.084189013,,,,,,
162,0.4729,0.07795913,,,,,,
163,0.4677,0.07178964,,,,,,
164,0.4632,0.066842101,,,,,,
165,0.4533,0.060797253,,,,,,
166,0.4472,0.054926392,,,,,,
167,0.4399,0.051030956,,,,,,
168,0.4333,0.045744912,,,,,,
169,0.4275,0.04138576,,,,,,
170,0.4202,0.037756207,,,,,,
171,0.4122,0.033975461,,,,,,
172,0.4042,0.030284098,,,,,,
173,0.3952,0.026926134,,,,,,
174,0.387,0.024720734,,,,,,
175,0.3782,0.022290712,,,,,,
176,0.3687,0.020433295,,,,,,
177,0.3625,0.018764337,,,,,,
178,0.3529,0.016896236,,,,,,
179,0.3426,0.015707578,,,,,,
180,0.3348,0.01447131,,,,,,
181,0.3248,0.013452136,,,,,,
182,0.3137,0.012414628,,,,,,
183,0.3033,0.011319728,,,,,,
184,0.2956,0.01040119,,,,,,
185,0.287,0.009406023,,,,,,
186,0.2795,0.008600115,,,,,,
187,0.2712,0.007832561,,,,,,
188,0.2635,0.00698023,,,,,,
189,0.2575,0.006208482,,,,,,
190,0.2521,0.005647284,,,,,,
191,0.2466,0.005043481,,,,,,
192,0.2401,0.004579575,,,,,,
193,0.2356,0.004159513,,,,,,
194,0.2309,0.00381449,,,,,,
195,0.2266,,,,,,,
196,0.2226,,,,,,,
197,0.2178,,,,,,,
198,0.2131,,,,,,,
199,0.2088,,,,,,,
200,0.2044,,,,,,,
201,0.1996,,,,,,,
202,0.1944,,,,,,,
203,0.1893,,,,,,,
204,0.1854,,,,,,,
205,0.1817,,,,,,,
206,0.1778,,,,,,,
207,0.1745,,,,,,,
208,0.171,,,,,,,
209,0.1681,,,,,,,
210,0.1651,,,,,,,
211,0.1625,,,,,,,
212,0.1589,,,,,,,
213,0.1551,,,,,,,
214,0.1512,,,,,,,
215,0.1476,,,,,,,
216,0.1443,,,,,,,
217,0.1413,,,,,,,
218,0.1387,,,,,,,
219,0.136,,,,,,,
220,0.1337,,,,,,,
221,0.1315,,,,,,,
222,0.1294,,,,,,,
223,0.1273,,,,,,,
224,0.1249,,,,,,,
225,0.1225,,,,,,,
226,0.1205,,,,,,,
227,0.1184,,,,,,,
228,0.1164,,,,,,,
229,0.1138,,,,,,,
230,0.111,,,,,,,
231,0.1084,,,,,,,
232,0.106,,,,,,,
233,0.1032,,,,,,,
234,0.1007,,,,,,,
235,0.0985,,,,,,,
236,0.0957,,,,,,,
237,0.0931,,,,,,,
238,0.0911,,,,,,,
239,0.0895,,,,,,,
240,0.0876,,,,,,,
241,0.0855,,,,,,,
242,0.0837,,,,,,,
243,0.0821,,,,,,,
244,0.0805,,,,,,,
245,0.0785,,,,,,,
246,0.0768,,,,,,,
247,0.0755,,,,,,,
248,0.0743,,,,,,,
249,0.0732,,,,,,,
250,0.0719,,,,,,,
251,0.0707,,,,,,,
252,0.0694,,,,,,,
253,0.0681,,,,,,,
254,0.0669,,,,,,,
255,0.0657,,,,,,,
256,0.0643,,,,,,,
257,0.063,,,,,,,
258,0.0617,,,,,,,
259,0.0605,,,,,,,
260,0.0595,,,,,,,
261,0.0585,,,,,,,
262,0.0573,,,,,,,
263,0.0562,,,,,,,
264,0.0552,,,,,,,
265,0.0542,,,,,,,
266,0.0533,,,,,,,
267,0.0523,,,,,,,
268,0.0513,,,,,,,
269,0.0504,,,,,,,
270,0.0495,,,,,,,
271,0.0486,,,,,,,
272,0.0477,,,,,,,
273,0.0468,,,,,,,
274,0.0457,,,,,,,
275,0.0447,,,,,,,
276,0.0437,,,,,,,
277,0.0426,,,,,,,
278,0.0414,,,,,,,
279,0.0405,,,,,,,
280,0.0396,,,,,,,
281,0.0387,,,,,,,
282,0.0378,,,,,,,
283,0.0367,,,,,,,
284,0.0358,,,,,,,
285,0.0349,,,,,,,
286,0.0339,,,,,,,
287,0.0327,,,,,,,
288,0.0319,,,,,,,
289,0.0311,,,,,,,
290,0.0304,,,,,,,
291,0.0298,,,,,,,
292,0.0294,,,,,,,
293,0.029,,,,,,,
294,0.0286,,,,,,,
295,0.0282,,,,,,,
296,0.0278,,,,,,,
297,0.0274,,,,,,,
298,0.027,,,,,,,
299,0.0266,,,,,,,
300,0.0263,,,,,,,
301,0.0258,,,,,,,
302,0.0256,,,,,,,
303,0.0252,,,,,,,
304,0.0248,,,,,,,
305,0.0244,,,,,,,
306,0.0241,,,,,,,
307,0.0237,,,,,,,
308,0.0233,,,,,,,
309,0.0229,,,,,,,
310,0.0225,,,,,,,
311,0.0222,,,,,,,
312,0.0217,,,,,,,
313,0.0211,,,,,,,
314,0.0206,,,,,,,
315,0.02,,,,,,,
316,0.0194,,,,,,,
317,0.0188,,,,,,,
318,0.018,,,,,,,
319,0.0172,,,,,,,
320,0.0165,,,,,,,
321,0.0158,,,,,,,
322,0.015,,,,,,,
323,0.0145,,,,,,,
324,0.0139,,,,,,,
325,0.0135,,,,,,,
326,0.013,,,,,,,
327,0.0126,,,,,,,
328,0.0121,,,,,,,
329,0.0115,,,,,,,
330,0.011,,,,,,,
331,0.0105,,,,,,,
332,0.0101,,,,,,,
333,0.0096,,,,,,,
334,0.0092,,,,,,,
335,0.0086,,,,,,,
336,0.0082,,,,,,,
337,0.0079,,,,,,,
338,0.0076,,,,,,,
339,0.0073,,,,,,,
340,0.0071,,,,,,,
341,0.0069,,,,,,,
342,0.0067,,,,,,,
343,0.0065,,,,,,,
344,0.0064,,,,,,,
345,0.0062,,,,,,,
346,0.0061,,,,,,,
347,0.0059,,,,,,,
348,0.0058,,,,,,,
349,0.0057,,,,,,,
350,0.0055,,,,,,,
351,0.0054,,,,,,,
352,0.0052,,,,,,,
353,0.0051,,,,,,,
354,0.005,,,,,,,
355,0.0049,,,,,,,
356,0.0049,,,,,,,
357,0.0048,,,,,,,
358,0.0047,,,,,,,
359,0.0046,,,,,,,
360,0.0046,,,,,,,
361,0.0045,,,,,,,
362,0.0045,,,,,,,
363,0.0044,,,,,,,
364,0.0044,,,,,,,
365,0.0043,,,,,,,
366,0.0043,,,,,,,
367,0.0042,,,,,,,
368,0.0042,,,,,,,
369,0.0041,,,,,,,
370,0.004,,,,,,,
371,0.004,,,,,,,
372,0.0039,,,,,,,
373,,,,,,,,


==> KS_validation/sensitivities.csv <==
c,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20
0,-0.994742646,-0.986324692,-0.98754533,-0.98828045,-0.990653327,-0.990361285,-0.986163482,-0.985759371,-0.995314137,-0.985394489,-0.986600437,-0.989090261,-0.982362415,-0.986314915,-0.990224442,-0.990362209,-0.986834871,-0.988064045,-0.98350614,-0.980630378
0.1,-0.990918932,-0.987564302,-0.989470524,-0.990174196,-0.994484907,-0.988298191,-0.98070192,-0.987099319,-0.993476073,-0.993508475,-0.985804483,-0.989543217,-0.990042072,-0.990848525,-0.990414313,-0.994182511,-0.986713118,-0.987421207,-0.986693517,-0.987211353
0.2,-0.983608186,-0.989246436,-0.988406128,-0.988051254,-0.985128447,-0.992437655,-0.987065514,-0.991142989,-0.992655035,-0.99090668,-0.987649573,-0.989240697,-0.99184147,-0.994772367,-0.986849938,-0.977391259,-0.982924113,-0.988933383,-0.982847289,-0.992181391
0.3,-0.991078715,-0.981817998,-0.98579161,-0.996456651,-1.002752296,-0.989036889,-0.982818641,-0.99042031,-0.990141603,-0.988836448,-0.987203884,-0.984822861,-0.988003748,-0.983937194,-0.986970592,-0.987091524,-0.982289613,-0.98398709,-0.985414401,-0.986204056
0.4,-0.987246696,-0.985342332,-0.994028233,-0.985522208,-0.993775774,-0.993578446,-0.982204936,-0.98755782,-0.988485342,-0.995798573,-0.98582949,-0.987263995,-0.985856964,-0.986753808,-0.983347895,-0.978538787,-0.985260872,-0.990465867,-0.98790292,-0.986634466
0.5,-0.996512753,-0.986018266,-0.98341206,-0.994463477,-0.991699788,-0.988902216,-0.986662749,-0.993135682,-0.985325726,-0.986183816,-0.991947795,-0.989905167,-0.995829708,-0.988076096,-0.982236721,-1.003499463,-0.983774584,-0.987174847,-0.990612287,-0.987998079
0.6,-0.984172006,-0.988928905,-0.997727338,-0.983901317,-0.98291355,-0.992475533,-0.985519944,-0.982453419,-0.976024229,-0.984670817,-0.990436157,-0.984288293,-0.99012622,-0.987153734,-0.9898595,-0.985354403,-0.992882334,-0.993330557,-0.986091725,-0.990289631
0.7,-0.984946382,-0.988155946,-0.985961796,-0.992662447,-0.988625462,-0.975135292,-0.981662191,-0.983920929,-0.987680967,-0.990309672,-0.989768303,-0.981892722,-1.003481274,-0.985712402,-1.00512118,-0.993185839,-0.994930479,-0.982525681,-0.98578411,-0.982288668
0.8,-0.984823714,-0.997208074,-0.97247177,-0.981050828,-0.981852349,-0.985991999,-0.979499602,-0.983863038,-0.999140803,-0.981984587,-0.987938358,-0.984083368,-0.983875463,-0.984188347,-0.994371894,-0.985693153,-0.994696606,-0.97655129,-0.983547862,-0.996041096
0.9,-0.993809671,-0.988756773,-0.986665059,-0.985846354,-0.987194414,-1.023237967,-0.990991683,-0.968300698,-0.991704435,-0.985083121,-0.987771923,-0.986694579,-0.988128143,-0.985312964,-0.980997582,-0.983438537,-0.984352943,-0.991774318,-0.985147172,-0.983898869
1,-0.986980438,-0.976566794,-0.993338438,-0.986566846,-0.986216914,-0.977269346,-0.983037823,-0.982026864,-0.979209812,-0.983802379,-0.991873377,-0.980526706,-1.000401539,-0.987713463,-0.98419828,-0.983557804,-0.986345701,-0.984525139,-0.983363584,-0.986112946
1.1,-0.980519946,-0.990498885,-0.965756409,-0.980611088,-0.976227015,-0.990071932,-0.979376269,-0.979142921,-0.993053979,-0.991175991,-0.980117742,-0.958683174,-0.983778953,-0.990540392,-0.963227544,-0.981835159,-0.979808368,-0.991366773,-0.982278033,-0.984688216
1.2,-0.981556888,-0.980843718,-0.981614506,-0.98263609,-0.982286041,-0.978164725,-0.987175578,-0.979704104,-0.972408059,-0.973925281,-0.950960359,-1.002457345,-0.984437947,-0.98658799,-0.985837797,-0.980285466,-0.977167901,-0.982180551,-0.983734275,-0.980670266
1.3,-0.973865252,-0.975280005,-0.975815421,-0.978008408,-0.987228798,-0.980864442,-0.972767583,-0.985744771,-0.980219491,-0.979011242,-0.987821405,-0.982462263,-0.970736256,-0.976211024,-0.974662826,-0.975116315,-0.97569285,-0.984007144,-1.000167447,-0.979598364
1.4,-0.513110348,-0.901714164,0.23197092,-0.636902333,-0.548778939,-0.626503156,-0.734997609,-0.429284479,-0.107823996,-0.756263402,-0.179143735,-0.267728021,-0.895411787,-0.643069642,-0.865916942,-0.740427421,-0.962300145,-0.626043816,-0.809902382,-0.479203227
1.5,0.167480655,0.13754049,0.32796842,0.062951952,-0.155411475,0.048555022,-0.099212246,-0.235353974,0.032365103,0.112505823,0.020782498,0.211600067,-0.067953233,-0.043138793,0.072205379,-0.16751723,0.099846489,0.054920107,-0.108255142,-0.027009632
1.6,0.049581766,-0.225396177,0.101909196,-4.684697367,0.025018188,0.109522975,-0.084133187,0.051766793,0.10853131,0.091284907,-0.148316193,-0.111813858,0.092346582,0.17757975,0.122691782,-0.113546412,0.376837645,0.12731134,0.156408953,-0.004520409
1.7,0.234450892,-0.020498492,0.072820068,0.155379293,-0.220203885,0.112048432,-0.008121721,0.133242053,0.057012228,-0.065640525,0.158030705,0.107554365,0.145324032,0.119491482,0.179626251,0.127868204,-0.025199056,0.096455874,0.098627933,0.214712783
1.8,-0.154217114,0.086076385,1.875379905,-0.074896396,-0.286393452,0.324971584,-2.088945283,-0.479443418,-0.33667496,0.07485157,0.004788428,-0.635673389,-0.099096241,8.429783695,0.562932609,1.834300135,-0.72650373,0.362219708,0.426322358,-0.362167859
1.9,-0.227247705,-0.28156155,-0.136365899,0.110387682,-0.308664561,0.56526392,0.215630284,-2.201469703,-0.787890053,-0.196853707,0.316438509,-0.111211317,0.043902087,-0.289429312,-0.347074256,-1.34873497,0.172714854,-0.022277355,1.284558618,-0.320764646
2,0.271618186,-0.073859323,-0.034825858,-1.220135503,0.219641321,-0.256068201,0.011771823,-10.0586234,-0.522047427,0.230805601,1.39722445,-0.15013061,-0.008382194,-0.269799991,-0.178242386,0.142266668,-0.031155426,0.158846349,-0.276505077,-0.020375437


==> KS_validation/sensitivities_u2.csv <==
c,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16
0,0.0416,0.0521,0.066,-0.0764,0.0419,-0.129,-0.0807,-0.0365,-0.0614,0.1095,-0.0541,0.0554,-0.1303,0.1294,0.0486,0.2491
0.1,0.341,0.2295,0.1937,0.1033,0.2807,0.1462,0.3353,0.3479,0.2006,0.2289,0.2495,0.221,0.0705,0.1485,0.4991,0.1349
0.2,0.4246,0.2756,0.3911,0.1703,0.3655,0.2355,0.392,0.429,0.1401,0.2905,0.4704,0.3547,0.4478,0.2401,0.4423,0.2328
0.3,0.3634,0.4826,0.6493,0.5242,0.5456,0.6503,0.5962,0.5641,0.5148,0.5975,0.4263,0.5574,0.6561,0.6848,0.6054,0.6248
0.4,0.8111,0.8521,0.6939,0.858,0.6007,0.5921,0.7046,0.8592,0.7102,0.7249,0.6635,0.7488,0.7988,0.7591,0.8708,0.8675
0.5,0.9098,1.0193,1.0838,0.967,0.9992,0.854,1.1296,1.2108,0.8898,0.982,0.9461,0.923,0.9578,1.0506,0.9703,0.8676
0.6,0.9572,1.1569,1.0795,0.9621,0.9436,0.9225,1.2153,1.1292,1.1549,1.0761,1.2256,1.0325,1.2298,1.2026,0.9318,1.2317
0.7,1.2038,1.2635,1.3355,1.1439,1.1264,1.2512,1.1608,1.1892,1.2032,1.3064,1.2367,1.2844,1.193,1.3493,1.1709,1.5021
0.8,1.521,1.3825,1.5466,1.496,1.4971,1.501,1.5211,1.236,1.239,1.3937,1.4949,1.5572,1.4358,1.3403,1.5728,1.441
0.9,1.6409,1.6379,1.4189,1.6699,1.6567,1.8508,1.3959,1.6277,1.6292,1.6027,1.5485,1.666,1.7373,1.6329,1.7293,1.6261
1,1.6071,1.8628,1.8127,2.0288,1.9842,1.8303,2.0109,1.8541,1.8081,1.7053,1.7911,1.9917,1.7011,1.8062,1.8609,1.9207
1.1,1.8362,2.0884,2.2109,2.0292,2.0449,1.9492,1.9628,2.1465,1.8232,1.9604,2.0958,1.9729,2.0238,2.0462,2.0101,2.1385
1.2,2.045,2.2299,2.1892,2.2297,2.0619,1.7746,2.302,2.2782,2.325,2.0909,2.2945,2.1584,2.192,2.3229,2.1923,2.2138


==> KS_validation/sigma_T_100.csv <==
no.,c0_sigma,c0_a,c0_b,c0_8_sigma,c0_8_a,c0_8_b,no.sens,sensitivity_c0,sensitivity_c0_8
1,33.62063748,8.11260854,0.241298475,61.5267024,2.264220342,0.036800613,0,-0.0697,-0.0524
2,31.66270831,8.482448026,0.267900267,47.50775513,15.17301251,0.319379698,10,-0.0793,-0.0596
3,31.15288951,15.04189377,0.482841046,33.6377355,10.75468975,0.31972098,20,-0.1145,-0.1148
4,27.28800206,12.10296991,0.443527154,32.74288197,41.38554029,1.263955333,30,-0.2728,-0.1668
5,26.15531215,19.31303953,0.738398357,31.49158378,5.896163591,0.187229821,40,-0.4392,-0.3649
6,25.72573528,37.47819137,1.456836548,30.38080923,35.77972454,1.177708081,50,-0.5062,-0.4238
7,23.29968188,14.24638603,0.611441225,25.53691399,17.39308185,0.681095682,60,-0.6291,-0.528
8,22.83107515,38.8277839,1.700655078,25.10204285,48.94274567,1.949751499,70,-0.7463,-0.6035
9,22.32429502,17.68968751,0.792396243,21.7989473,21.26935518,0.97570561,80,-0.7507,-0.7029
10,20.20299698,48.05596327,2.378655172,21.79741433,22.3673117,1.026145182,90,-0.7902,-0.7256
11,20.06179885,34.97238641,1.743232831,21.28134083,51.90493074,2.438987805,100,-0.811,-0.7487
12,19.74961214,37.30552771,1.888924574,20.63087659,60.14171279,2.915131236,110,-0.8311,-0.8025
13,19.1224907,3.080278635,0.161081456,19.78525186,15.42457063,0.779599408,120,-0.8428,-0.8256
14,18.36157935,10.236138,0.557475902,18.97050834,52.36882966,2.760539081,130,-0.8597,-0.8604
15,17.36425313,46.63772528,2.685846891,18.83899406,77.83382391,4.131527599,140,-0.8678,-0.8692
16,15.26786616,36.46099765,2.388087324,18.43285576,44.14206686,2.394749215,150,-0.8758,-0.8886
17,15.14261167,35.48318175,2.343266969,18.25499273,30.74999597,1.684470458,160,-0.8824,-0.8977
18,14.92749726,34.59667528,2.317647404,18.05832604,37.13105914,2.056173925,170,-0.8889,-0.8986
19,14.75132941,36.89076119,2.500843156,17.33906819,29.26264833,1.687671333,180,-0.9005,-0.9023
20,14.6873255,39.12839651,2.664092691,16.68055735,7.528523221,0.451335232,190,-0.9025,-0.9065
21,14.50304446,44.23666,3.050163717,16.62360287,63.60442284,3.826151486,200,-0.9031,-0.9101
22,14.37323277,45.33927004,3.154423975,15.76037562,7.61119721,0.482932475,210,-0.9044,-0.9135
23,14.36704995,33.89712037,2.359365388,15.32947228,6.012848663,0.392241074,220,-0.9064,-0.9146
24,13.97963237,59.9406773,4.287714849,15.299989,18.66268469,1.21978419,230,-0.9079,-0.9154
25,13.79457902,81.04646426,5.875240131,14.844844,37.51733168,2.527297132,240,-0.9085,-0.9158
26,13.76198716,43.55866512,3.165143567,14.764273,31.78372627,2.152745772,250,-0.912,-0.9162
27,13.52190799,103.1537106,7.628635745,14.49148482,65.00563907,4.485781816,260,-0.9127,-0.9169
28,13.45667564,18.32233157,1.361579342,14.35391741,53.20494546,3.706649826,270,-0.9125,-0.9184
29,13.06321162,84.26570685,6.450611786,14.07139149,39.52472533,2.808871131,280,-0.9129,-0.9187
30,13.02890774,28.45879513,2.184280962,13.96881222,13.07751215,0.936193568,290,-0.9137,-0.9187
31,12.91766683,27.4781556,2.127176368,13.78296819,75.23440701,5.458505453,300,-0.9143,-0.9196
32,12.80356885,45.16166289,3.527271454,13.70845466,86.32343574,6.297094595,310,-0.9146,-0.9209
33,12.70760602,74.42664433,5.856858029,13.51383688,74.37136698,5.503349466,320,-0.9153,-0.9215
34,12.41691014,46.01076509,3.705492314,13.43065249,48.43587514,3.606367985,330,-0.9156,-0.9221
35,12.28244856,24.27773679,1.976620271,13.25916456,77.89238778,5.874607516,340,-0.9159,-0.9227
36,12.26959681,3.251332717,0.264990999,13.19303507,27.84215823,2.11036794,350,-0.9162,-0.9228
37,12.23633689,31.94638921,2.610780456,12.96047382,78.526215,6.058900013,360,-0.9167,-0.9232
38,12.2021609,79.68502473,6.530402717,12.87733649,45.74486989,3.55235494,370,-0.917,-0.9231
39,12.16269332,59.92035419,4.926569519,12.84367963,72.71161329,5.661275846,380,-0.9176,-0.9233
40,12.10618328,100.1069131,8.269072986,12.72871909,52.00766526,4.085852227,390,-0.9179,-0.9237
41,11.84357325,8.924899476,0.753564764,12.65914212,16.20964843,1.280469741,400,-0.918,-0.9241
42,11.82649171,3.642761883,0.308017117,12.64147809,8.094151076,0.64028518,410,-0.9182,-0.9242
43,11.64737982,8.162211318,0.700776608,12.5031869,3.335706343,0.266788489,420,-0.9183,-0.9242
44,11.61481858,27.25542053,2.346607512,12.40767019,49.58598713,3.996397902,430,-0.9183,-0.9242
45,11.60384109,4.160176499,0.35851719,12.39858425,35.94629911,2.899226104,440,-0.9183,-0.9242
46,11.58089197,9.624299941,0.831049972,12.288227,48.15642134,3.918907205,450,-0.9184,-0.9243
47,11.44778257,55.79021115,4.873451327,12.15424856,10.38861974,0.854731553,460,-0.9184,-0.9243
48,11.3801507,27.31419124,2.400160768,12.07542209,0.077458161,0.00641453,470,-0.9184,-0.9243
49,11.3300149,38.17481874,3.369352915,12.05731654,32.75780128,2.716840117,480,-0.9184,-0.9243
50,11.32268538,68.00072674,6.005706637,12.0376652,62.04107911,5.153912995,490,-0.9184,-0.9243
51,11.26275566,6.151264816,0.546159839,11.98923214,64.64376119,5.391818295,500,-0.9184,-0.9243
52,11.16824621,54.93442747,4.918805192,11.93255476,40.22276807,3.370842947,510,-0.9184,-0.9243
53,11.1510398,63.74801824,5.716777931,11.82928982,17.252272,1.458436835,520,-0.9184,-0.9243
54,10.99254261,43.66607007,3.972335757,11.72590441,38.88431884,3.316104026,530,-0.9184,-0.9243
55,10.98609573,7.013374535,0.638386439,11.66615256,32.82928944,2.8140631,540,-0.9184,-0.9243
56,10.86771092,84.36515374,7.762918461,11.34611169,61.51596081,5.421765843,550,-0.9184,-0.9243
57,10.73472471,21.93818552,2.043665404,11.29128423,18.38312462,1.628080938,560,-0.9184,-0.9243
58,10.68172366,19.27286962,1.804284612,11.29012569,3.322427034,0.294277241,570,-0.9184,-0.9243
59,10.60040949,4.863689936,0.458820948,11.25310061,22.10397283,1.964256217,580,-0.9184,-0.9243
60,10.52695635,41.4185249,3.934520436,11.22811469,69.62492673,6.200945453,590,-0.9184,-0.9243
61,10.49605602,48.71621266,4.641382686,11.1859948,15.46559972,1.382585992,600,-0.9184,-0.9243
62,10.35419826,54.5758262,5.270888663,11.0495246,37.53198503,3.396705867,610,-0.9184,-0.9243
63,10.33665278,6.300135738,0.609494763,11.02917568,31.9251896,2.894612483,620,-0.9184,-0.9243
64,10.21458169,27.18240754,2.661137614,10.94515776,23.63144924,2.159077993,630,-0.9184,-0.9243
65,10.14327585,52.51651715,5.177471057,10.83604289,39.2012513,3.617672216,640,-0.9184,-0.9243
66,9.972761971,34.72933374,3.482418796,10.75235885,39.94653623,3.715141652,650,-0.9184,-0.9243
67,9.918145149,33.03798778,3.331065162,10.70445207,18.67758802,1.744842977,660,-0.9184,-0.9243
68,9.750696891,47.1385602,4.834378581,10.57795168,38.01744151,3.59402677,670,-0.9184,-0.9243
69,9.711563443,42.07047082,4.331997734,10.45748154,47.80808382,4.571663229,680,-0.9184,-0.9243
70,9.467339484,13.47313035,1.42311685,10.40934573,24.05738601,2.311133344,690,-0.9184,-0.9243
71,9.45401839,6.793313247,0.718563574,10.24941243,76.03125153,7.418108312,700,-0.9184,-0.9243
72,9.408132403,0.675927975,0.071845075,9.786444129,16.39711977,1.675493116,710,-0.9184,-0.9243
73,9.327922024,2.496854174,0.267675284,9.745640326,41.12193527,4.219521128,720,-0.9184,-0.9243
74,9.045244751,5.778005113,0.63878925,9.727424179,19.52912565,2.007635864,730,-0.9184,-0.9243
75,8.959224516,5.140397352,0.57375472,9.724273093,15.64186478,1.608538205,740,-0.9184,-0.9243
76,8.908731081,4.97236397,0.558145029,9.656156656,24.334167,2.520067545,750,-0.9184,-0.9243
77,8.34588706,6.531830835,0.782640693,9.622852604,51.2962718,5.330672089,760,-0.9184,-0.9243
78,8.166680313,7.029977734,0.860812162,9.468226955,26.46311804,2.794939133,770,-0.9184,-0.9243
79,7.917966842,0.719625678,0.090885159,9.319719403,2.367335717,0.254013626,780,-0.9184,-0.9243
80,7.903167005,12.92161195,1.634991636,9.298901316,4.111391845,0.442137378,790,-0.9184,-0.9243
81,7.824515607,0.151032708,0.019302499,9.058088472,3.350057232,0.369841523,800,-0.9184,-0.9243
82,7.74321253,7.927915032,1.023853472,8.828923374,7.822503391,0.886008753,810,-0.9184,-0.9243
83,7.593798047,10.88985814,1.43404632,8.738631426,17.04727874,1.950795028,820,-0.9184,-0.9243
84,7.482980614,15.09931755,2.017821284,8.602706199,17.50427004,2.034739956,830,-0.9184,-0.9243
85,7.25814197,12.14369035,1.673112815,8.544572652,5.747837471,0.6726887,840,-0.9184,-0.9243
86,6.895800291,29.10670451,4.220932058,8.507674109,22.73104969,2.671828916,850,-0.9184,-0.9243
87,6.873180664,12.00358068,1.746437533,8.474420249,12.48329339,1.473055739,860,-0.9185,-0.9243
88,6.849977004,14.75686749,2.154294457,8.265595523,10.418872,1.260510748,870,-0.9185,-0.9243
89,6.795901583,21.00546581,3.090902001,8.156614343,9.662583296,1.184631624,880,-0.9185,-0.9243
90,6.615884223,14.13052228,2.135847879,8.09919377,20.17962448,2.49155966,890,-0.9185,-0.9243
91,6.140232242,3.180033342,0.51790115,7.973152277,14.56855259,1.827201098,900,-0.9185,-0.9243
92,6.021897105,11.9353899,1.981998312,7.691221186,3.197969838,0.415794808,910,-0.9186,-0.9244
93,5.846773931,4.103931089,0.701913763,7.657301573,7.403884867,0.966905221,920,-0.9187,-0.9244
94,5.628905931,6.956334627,1.235823571,7.449011637,12.28159511,1.648754991,930,-0.9188,-0.9245
95,5.451909387,7.229950423,1.326131803,7.413227359,7.550549504,1.018523935,940,-0.9191,-0.9246
96,5.425312444,6.648760946,1.225507473,7.366337737,1.281747689,0.174000668,950,-0.9196,-0.9248
97,5.199705254,16.37502248,3.149221288,6.93853393,9.392791842,1.35371419,960,-0.9201,-0.925
98,5.138659264,2.696979719,0.524841127,6.692591148,11.96869967,1.788350641,970,-0.9205,-0.9255
99,5.085593966,9.815464843,1.930052794,6.603229775,1.711814573,0.259238983,980,-0.9207,-0.9259
100,4.936869987,6.972687062,1.41237,6.46022414,26.96000148,4.173230045,990,-0.9213,-0.9261
101,4.642654198,12.04443176,2.594298702,6.250470506,30.12647222,4.81987271,1000,-0.9221,-0.9263
102,4.588033528,9.861690291,2.149437277,6.203713953,16.43356334,2.648987923,1010,-0.9234,-0.9278
103,4.401649468,10.40950792,2.364910699,6.093763231,9.476679007,1.555143948,1020,-0.9239,-0.9287
104,4.28556231,5.258183018,1.22695288,6.00755576,3.034104994,0.505048162,1030,-0.9271,-0.9292
105,4.139713321,5.287493719,1.277260841,5.443100087,1.556161413,0.28589616,1040,-0.9284,-0.9297
106,4.117376932,1.648518754,0.40038082,5.435723787,14.13872124,2.601074263,1050,-0.933,-0.9323
107,4.085495815,8.917999122,2.182843778,5.3359702,26.08242155,4.888037334,1060,-0.9352,-0.9344
108,3.991476757,0.311959708,0.078156464,4.797904404,2.022797615,0.421600233,1070,-0.9409,-0.9365
109,3.976449139,1.907825324,0.479781146,4.75168245,3.263087812,0.686722618,1080,-0.9435,-0.941
110,3.887381073,2.301138268,0.591950782,4.745309223,3.754368422,0.791174662,1090,-0.9491,-0.944
111,3.87637473,2.192489972,0.565603205,4.670700678,7.202566857,1.542074167,1100,-0.9503,-0.9482
112,3.82804247,1.135103072,0.296523114,4.60576453,3.496961801,0.759257617,1110,-0.9513,-0.9504
113,3.740672602,7.168665862,1.916410931,4.568581327,2.690741884,0.588966616,1120,-0.9529,-0.9527
114,3.551291839,5.520087599,1.554388614,4.512542102,5.789208568,1.282915137,1130,-0.9539,-0.9568
115,3.531915008,8.000791863,2.26528437,4.505217551,18.07706083,4.012472344,1140,-0.9604,-0.9601
116,3.449833965,1.975417052,0.57261221,4.473466826,10.17723656,2.27502225,1150,-0.9635,-0.9665
117,3.185551387,0.484421406,0.152068307,4.465516391,4.509240089,1.009791409,1160,-0.9655,-0.9676
118,3.125674841,5.580063983,1.785234955,4.41677702,2.906396339,0.65803556,1170,-0.9708,-0.9713
119,3.071248507,4.915524318,1.600497096,4.247380159,4.214240753,0.992197683,1180,-0.9715,-0.9729
120,3.049536927,3.382849303,1.109299341,4.235439355,5.412443627,1.277894257,1190,-0.973,-0.977
121,3.001471503,2.852613265,0.950404914,4.168740516,7.117309212,1.707304445,1200,-0.975,-0.9798
122,2.9535077,5.433960452,1.839832837,4.022985792,8.822805736,2.193098905,1210,-0.978,-0.981
123,2.921889334,3.496416956,1.196628809,3.742457537,6.031700285,1.611695049,1220,-0.9785,-0.9823
124,2.904796401,2.53847469,0.873890745,3.616817564,10.02794171,2.772587097,1230,-0.9825,-0.9828
125,2.859255828,1.19001331,0.416196864,3.610099678,0.271529814,0.075213938,1240,-0.9841,-0.9866
126,2.765788242,9.534876556,3.447435494,3.555283809,11.67682112,3.284356959,1250,-0.9864,-0.9888
127,2.732945228,3.626464246,1.326943624,3.504121798,7.403029673,2.112663343,1260,-0.9891,-0.9896
128,2.696918874,1.025135701,0.380113659,3.491653198,8.75056862,2.506139105,1270,-0.9912,-0.9863
129,2.62197266,4.738910712,1.807383724,3.401347274,2.022470229,0.594608567,,,
130,2.606164485,0.384774242,0.147640045,3.317398148,3.064708151,0.923828861,,,
131,2.557219519,1.676841199,0.655728297,3.302176814,6.113721588,1.851421633,,,
132,2.553528065,1.346802066,0.527427948,3.032012849,1.128151098,0.37207992,,,
133,2.521997227,0.501835129,0.19898322,2.967363798,0.374686861,0.12626927,,,
134,2.508390616,0.675908504,0.269459031,2.958984611,0.93916705,0.317395044,,,
135,2.394962553,5.236620867,2.186514716,2.892773867,1.349829977,0.466621326,,,
136,2.35230588,0.990124406,0.42091652,2.872028214,1.213056995,0.422369456,,,
137,2.323908921,4.212827345,1.812819473,2.809301441,0.001616692,0.000575478,,,
138,2.288509741,0.197222032,0.086179241,2.747488365,5.238523825,1.906659148,,,
139,2.286144335,0.43401175,0.189844422,2.669420083,1.025118805,0.384023036,,,
140,2.227808281,4.437047316,1.991664792,2.625866956,4.514058993,1.719073764,,,
141,2.211279889,3.092578237,1.398546721,2.560437054,7.119164122,2.780448795,,,
142,2.198859153,1.136823744,0.517006168,2.551247301,1.746239341,0.684464944,,,
143,2.184161906,1.454899254,0.666113281,2.52561203,2.027010048,0.80258172,,,
144,2.182068133,2.720745664,1.246865587,2.518633664,2.521735022,1.001231365,,,
145,2.154365118,0.369070182,0.171312735,2.416176043,5.657331617,2.341440158,,,
146,2.100708992,1.266552241,0.602916561,2.41466635,2.520160024,1.043688716,,,
147,2.082801453,3.97480037,1.908391395,2.388243697,5.757212798,2.410647124,,,
148,2.054337052,2.548978707,1.240779211,2.340602951,0.44430568,0.189825309,,,
149,2.036542237,3.296148596,1.618502448,2.242128462,4.398128393,1.961586264,,,
150,2.011687172,0.353449998,0.175698291,2.182431356,0.342433158,0.156904435,,,
151,2.008372318,5.907326603,2.941350341,2.143976169,0.124715074,0.058169991,,,
152,1.96043892,0.321610702,0.164050356,2.117743734,0.092497844,0.043677543,,,
153,1.940446024,0.059507578,0.030666959,2.07720906,2.860191481,1.376939633,,,
154,1.921354234,0.485225682,0.252543583,2.050467027,3.506771173,1.710230463,,,
155,1.905257649,0.795513436,0.417535884,2.034684754,2.935149502,1.442557377,,,
156,1.892905409,2.037809978,1.076551405,2.027996184,3.479263919,1.715616601,,,
157,1.888818238,1.383387086,0.732408793,2.017143004,2.328399973,1.154305851,,,
158,1.860514212,2.4497774,1.316720606,1.977537302,2.510018066,1.269264586,,,
159,1.833772995,0.006360985,0.003468796,1.944594571,0.793198007,0.407898911,,,
160,1.809784085,0.557156163,0.307857809,1.941540131,0.340005636,0.175121611,,,
161,1.800620977,0.329671408,0.183087619,1.93470961,0.075672462,0.039113085,,,
162,1.788961621,2.289957201,1.280048255,1.904688596,0.270053436,0.141783511,,,
163,1.777074261,1.578989318,0.888533109,1.872030813,1.251221622,0.668376617,,,
164,1.751060495,0.195303751,0.111534554,1.832530682,0.230619356,0.125847473,,,
165,1.71906719,3.14584233,1.829970549,1.771662835,0.474314364,0.267722703,,,
166,1.717007564,1.356727663,0.790169881,1.75931332,0.926681875,0.526729301,,,
167,1.681775781,2.299344197,1.3672121,1.73199901,0.773370206,0.44651885,,,
168,1.657177933,1.809733997,1.092057745,1.72420156,0.256849042,0.148966947,,,
169,1.649138804,0.414472151,0.25132642,1.721460834,0.193953297,0.112667854,,,
170,1.647709942,1.318760158,0.800359411,1.660589921,1.12437901,0.677096131,,,
171,1.638537849,2.24923425,1.372708144,1.637951869,1.31810586,0.804728078,,,
172,1.627641197,0.451069014,0.277130497,1.615104364,1.007806794,0.623988651,,,
173,1.613243742,0.511149356,0.316845708,1.607756778,0.111899265,0.069599623,,,
174,1.600853578,5.223606886,3.26301353,1.592331502,0.667554665,0.419230961,,,
175,1.59648569,3.541763885,2.218475184,1.54392621,0.98474023,0.637815605,,,
176,1.576664115,1.749078883,1.109354152,1.541880018,0.268466902,0.174116597,,,
177,1.570171069,0.119791682,0.076292121,1.534484953,0.721755797,0.470357038,,,
178,1.552826402,0.433315337,0.279049439,1.53415998,0.41265909,0.268980481,,,
179,1.547773966,1.375187937,0.888494036,1.523556973,1.721674965,1.130036484,,,
180,1.53699892,1.406294642,0.914961373,1.519730642,2.062842246,1.357373595,,,
181,1.50819013,2.330092509,1.544959393,1.506379576,0.200966411,0.133410207,,,
182,1.482639269,1.176666043,0.793629353,1.484428523,1.622387513,1.092937443,,,
183,1.477787827,0.626604239,0.424015023,1.471960447,0.894931435,0.607986062,,,
184,1.47160977,1.273567926,0.865425027,1.465225669,2.64330823,1.804028066,,,
185,1.46168891,1.486451979,1.016941409,1.454209454,0.867765842,0.59672686,,,
186,1.449221999,1.052678645,0.726375011,1.448406587,0.715702892,0.494131205,,,
187,1.448899518,0.117730657,0.081255225,1.41967933,1.563236701,1.101119576,,,
188,1.44166265,0.07438271,0.051595087,1.390099154,0.899160125,0.646831647,,,
189,1.416444346,0.430086488,0.303638112,1.376108851,1.227217569,0.891802685,,,
190,1.406015395,0.032884521,0.02338845,1.367606267,0.489688552,0.358062524,,,
191,1.395628649,0.133580104,0.095713214,1.363669932,0.264573478,0.194015774,,,
192,1.390027729,0.084112026,0.060511042,1.354092591,2.065999657,1.525744747,,,
193,1.37752963,0.583909821,0.42388186,1.344204631,1.648298079,1.226225561,,,
194,1.372088782,0.851294111,0.620436609,1.331180371,0.680420258,0.511140543,,,
195,1.368528423,0.848744983,0.620188057,1.321669195,0.425628343,0.322038483,,,
196,1.358550802,1.688183835,1.24263578,1.311255894,0.043447301,0.033134113,,,
197,1.352204132,1.034356417,0.764941027,1.307482944,2.189180522,1.674347289,,,
198,1.342692101,0.053894071,0.040138816,1.291847345,0.187412604,0.145073336,,,
199,1.327543377,1.328158167,1.000463103,1.286714901,0.056506091,0.043915005,,,
200,1.324777574,0.883634746,0.667006118,1.279778194,0.750561941,0.586478144,,,
201,1.318706784,1.193770722,0.905258649,1.272355601,0.079047721,0.062127067,,,
202,1.308406806,0.785840684,0.600608832,1.268900879,3.080991573,2.428078996,,,
203,1.304080581,1.247305941,0.956463856,1.263730858,1.113216527,0.880896845,,,
204,1.29675669,0.926822818,0.714723761,1.258501932,0.396026929,0.314681225,,,
205,1.290731265,0.58425492,0.452654194,1.247758544,0.201694552,0.161645499,,,
206,1.285075014,0.055383497,0.043097481,1.24249577,0.350599045,0.282173231,,,
207,1.281330351,1.177839681,0.91923186,1.23278228,0.766284165,0.621589211,,,
208,1.276842288,0.427874961,0.335104002,1.228881428,0.243810875,0.198400651,,,
209,1.26428674,0.794857652,0.628700457,1.223939175,0.931577229,0.761130331,,,
210,1.258452538,0.286902865,0.227980679,1.217689607,0.278437915,0.228660829,,,
211,1.256528872,1.339103998,1.065716855,1.200977762,0.763738261,0.635930394,,,
212,1.253681224,0.575717802,0.459221843,1.199271217,0.305820932,0.255005647,,,
213,1.249301161,0.587974803,0.470642965,1.190561025,0.010984031,0.009225929,,,
214,1.23563613,0.107642479,0.08711503,1.187252813,0.013229502,0.011142953,,,
215,1.229426277,0.53001786,0.431109917,1.178947227,1.66903332,1.415698075,,,
216,1.225851391,0.641687374,0.523462615,1.175683584,1.244239567,1.058311594,,,
217,1.223733806,0.973968934,0.795899344,1.173738155,0.843818841,0.718915746,,,
218,1.221747653,0.706791562,0.578508631,1.171359014,0.395347783,0.337512051,,,
219,1.210946157,0.124387186,0.102719007,1.165115954,2.039356558,1.750346437,,,
220,1.209952509,2.075492,1.71534997,1.162774518,0.706137002,0.607286271,,,
221,1.208939074,0.560999386,0.464042728,1.161728314,0.665457516,0.572816818,,,
222,1.20067747,2.136106041,1.779083971,1.158892633,0.40955179,0.353399252,,,
223,1.198739826,2.065805156,1.723314025,1.156050935,0.179600458,0.155356873,,,
224,1.193122667,0.783430802,0.656622177,1.153378102,0.771300475,0.668731679,,,
225,1.186964118,1.164146611,0.980776582,1.148759684,0.470688092,0.409735908,,,
226,1.184442368,0.388685048,0.328158683,1.146366758,0.860049331,0.750239245,,,
227,1.179228905,0.483833429,0.410296447,1.143549995,1.872409813,1.637365941,,,
228,1.176695686,0.169681879,0.144202006,1.139993296,0.152794999,0.134031489,,,
229,1.174495512,1.592941704,1.356277386,1.135124068,0.952382841,0.839012111,,,
230,1.167886527,1.375837399,1.178057429,1.131752615,0.863606972,0.763070445,,,
231,1.159997671,0.318080786,0.274208125,1.125705885,0.462268951,0.410648072,,,
232,1.156732416,0.315138088,0.272438192,1.124981919,0.540274113,0.480251374,,,
233,1.154193614,1.455789595,1.261304497,1.12089061,0.604398745,0.539212961,,,
234,1.151074715,0.756053764,0.656824231,1.119069264,0.314267553,0.280829403,,,
235,1.147978767,1.022532945,0.890724614,1.112529134,0.423239041,0.380429625,,,
236,1.139262948,1.137726816,0.998651644,1.108952569,0.671890747,0.605878706,,,
237,1.127957008,1.012660694,0.89778306,1.107801572,0.894876838,0.807795241,,,
238,1.12759312,1.591404341,1.41132853,1.104946383,0.715849002,0.647858586,,,
239,1.123631453,1.477531655,1.314961103,1.103676184,1.826231611,1.654680637,,,
240,1.121212976,0.604578621,0.539218359,1.099278814,2.024854368,1.841984346,,,
241,1.113236874,1.376218495,1.236231503,1.094134584,0.22875041,0.209069719,,,
242,1.11142274,2.427654535,2.184276466,1.093189536,0.193538744,0.177040428,,,
243,1.107288385,1.568380162,1.416415257,1.090895843,0.853810873,0.782669472,,,
244,1.104126492,0.894599596,0.810232888,1.089060609,0.555232687,0.509827169,,,
245,1.101271684,0.719063093,0.652938874,1.086689637,0.425914131,0.391937234,,,
246,1.099312098,0.035862628,0.03262279,1.083899878,1.203789926,1.110609891,,,
247,1.095530288,1.243302116,1.134886118,1.082022673,0.470084799,0.434450045,,,
248,1.093951995,4.392933879,4.015655074,1.080200833,0.836522423,0.774413792,,,
249,1.090331595,0.222291391,0.203875034,1.079887247,0.903220511,0.836402609,,,
250,1.089483846,1.338418702,1.2284888,1.075317084,0.629625116,0.585525074,,,
251,1.086804724,0.490548291,0.451367463,1.071569034,2.16928301,2.024398748,,,
252,1.085193608,1.571477427,1.44810789,1.069467442,1.337464147,1.250588933,,,
253,1.082066824,0.898020872,0.829912582,1.067431362,1.263296239,1.183491776,,,
254,1.078887131,0.6069213,0.562543831,1.066990077,0.268991514,0.252103108,,,
255,1.078392905,1.540163281,1.428202351,1.065007075,0.580513523,0.545079499,,,
256,1.07635418,0.383927861,0.356692869,1.06192321,1.735755151,1.634539235,,,
257,1.07439852,1.052365419,0.979492617,1.060115761,0.73194747,0.690441079,,,
258,1.072884102,0.629784808,0.587001715,1.05949818,2.695724634,2.544340977,,,
259,1.0712902,0.503720658,0.470200006,1.057938208,1.256511478,1.187698363,,,
260,1.069450662,0.17614777,0.164708645,1.055391013,1.716496173,1.626407798,,,
261,1.066800144,0.95992293,0.899815149,1.054425605,0.03420903,0.032443284,,,
262,1.064084288,0.561195891,0.527397968,1.052399755,0.085380774,0.081129603,,,
263,1.062802639,1.940691416,1.826012982,1.051742657,0.337203862,0.32061442,,,
264,1.061328794,0.451455697,0.425368367,1.051541382,2.518732918,2.39527703,,,
265,1.059919799,0.406069546,0.383113464,1.050353507,2.001246535,1.905307614,,,
266,1.058431205,2.134025118,2.016215233,1.048861411,2.946457579,2.809196284,,,
267,1.057842736,2.03143296,1.920354407,1.048553594,2.419839721,2.307788305,,,
268,1.056772486,0.591448749,0.559674629,1.047064441,1.098651797,1.049268559,,,
269,1.055547752,1.688003647,1.599173173,1.044954341,0.692417975,0.662629886,,,
270,1.054229639,0.330925168,0.313902356,1.044406187,0.006791223,0.006502473,,,
271,1.053258378,0.026815957,0.025459999,1.042405423,1.901359414,1.824011437,,,
272,1.050012658,0.846136081,0.805834172,1.041875885,1.779108284,1.707600982,,,
273,1.049585802,0.008615775,0.008208738,1.040955632,0.09802954,0.09417264,,,
274,1.046779071,1.416357833,1.353062812,1.039733457,0.151472842,0.145684301,,,
275,1.046672695,0.170135325,0.162548737,1.038808848,1.043339314,1.004361213,,,
276,1.04560763,1.480476349,1.415900484,1.037935371,0.484960921,0.467236144,,,
277,1.042910758,0.816440598,0.782847997,1.035848907,0.145083776,0.140062682,,,
278,1.040991359,0.695169567,0.667795713,1.035285314,0.303774498,0.293421044,,,
279,1.04055005,1.998507506,1.920626025,1.033834095,0.179100914,0.173239512,,,
280,1.03846761,0.885016637,0.85223326,1.032950747,0.899310736,0.870623056,,,
281,1.037029491,1.665942862,1.606456592,1.03251425,0.354184152,0.343030764,,,
282,1.03602079,0.745833747,0.719902298,1.031300746,0.04229514,0.041011451,,,
283,1.034507718,0.242842239,0.234741834,1.029923747,0.178368554,0.173186175,,,
284,1.033098012,0.349646925,0.338445066,1.028494479,0.559497233,0.543996341,,,
285,1.032005521,0.380980272,0.369164955,1.028041545,0.426490911,0.414857661,,,
286,1.031282841,0.807794178,0.783290622,1.027867867,0.543051865,0.528328477,,,
287,1.030630428,0.112166912,0.108833302,1.02716654,0.694754018,0.676379137,,,
288,1.030306784,0.618769691,0.600568394,1.026840167,0.294161513,0.286472542,,,
289,1.029314307,0.148585221,0.144353596,1.02562139,0.701933674,0.684398435,,,
290,1.02850117,1.276053221,1.240692045,1.025092769,0.240139207,0.234260951,,,
291,1.028165067,0.722457402,0.702666746,1.024511943,0.422095873,0.411997026,,,
292,1.027379995,1.355198515,1.319082054,1.024137018,0.856122495,0.835945269,,,
293,1.026788942,0.046913883,0.045689899,1.022905198,0.816309243,0.798030203,,,
294,1.026123933,0.206150149,0.200901804,1.022390191,0.793544963,0.776166447,,,
295,1.02570897,0.476782571,0.464832213,1.022053084,0.675619468,0.661041465,,,
296,1.025582499,0.199360025,0.194387117,1.021840472,0.161707514,0.158251232,,,
297,1.024750127,0.25387855,0.247746786,1.020852807,0.462454759,0.453008266,,,
298,1.023781249,0.047769461,0.046659832,1.020359242,0.137330317,0.134590163,,,
299,1.023032303,0.017136632,0.016750822,1.019959149,0.166495663,0.163237579,,,
300,1.022255144,0.05709393,0.055850959,1.019598943,0.825205968,0.809343687,,,
301,1.022069987,0.321180603,0.314245215,1.019239512,0.331716719,0.325455122,,,
302,1.020651444,0.38599886,0.378188716,1.018799584,0.432472773,0.42449249,,,
303,1.020554532,0.204122324,0.200011188,1.018732632,0.036093639,0.035429943,,,
304,1.020411979,0.299856987,0.293858748,1.017734555,0.777699433,0.764147615,,,
305,1.019230608,0.315612667,0.30965776,1.016758011,0.350118947,0.344348354,,,
306,1.018793283,0.281101701,0.275916328,1.016425404,0.367894476,0.361949312,,,
307,1.018198022,0.050438836,0.049537355,1.016205282,0.323070908,0.317918942,,,
308,1.017501475,0.088289452,0.086770834,1.015618347,1.051278976,1.035112235,,,
309,1.017072229,0.512715514,0.504109246,1.015175907,1.499737885,1.47731824,,,
310,1.016222958,0.219679542,0.216172583,1.014939702,0.249135628,0.245468404,,,
311,1.015757268,0.071391291,0.07028381,1.014046179,1.108880337,1.093520552,,,
312,1.015325019,1.03086566,1.015306075,1.013624658,0.261168137,0.257657639,,,
313,1.014823678,0.074456699,0.073369099,1.013131493,0.347176471,0.342676616,,,
314,1.014585207,0.375440986,0.370043821,1.012758513,0.309303956,0.305407412,,,
315,1.014429555,0.222733061,0.219564838,1.012638379,0.314591673,0.310665367,,,
316,1.013792086,0.110359197,0.10885782,1.012261333,0.765068238,0.75580111,,,
317,1.013246678,0.242253626,0.239086523,1.012023737,0.703730097,0.695369161,,,
318,1.012881359,0.427024509,0.421593808,1.011338519,0.282644699,0.279475857,,,
319,1.012493615,0.157445125,0.155502339,1.011117697,0.084745502,0.083813687,,,
320,1.012462578,0.692555686,0.684030897,1.010938764,0.261211172,0.258384762,,,
321,1.012021108,0.52317308,0.516958664,1.01063059,0.049970751,0.04944512,,,
322,1.011712763,0.767674093,0.758786605,1.010304635,0.943560004,0.933936133,,,
323,1.011491051,0.215570557,0.213121566,1.01006454,0.137150882,0.135784275,,,
324,1.010851987,0.61904557,0.612399815,1.009802248,0.003249624,0.00321808,,,
325,1.010346781,0.090173913,0.089250458,1.009509895,0.141338623,0.14000717,,,
326,1.010031735,0.198881609,0.196906297,1.009083794,0.024148065,0.023930683,,,
327,1.009933206,0.36052633,0.35698037,1.009006202,0.352810157,0.349661039,,,
328,1.009700974,0.303067429,0.300155627,1.008760882,0.383136442,0.37980898,,,
329,1.009173532,0.173038966,0.171466017,1.008610347,0.739756846,0.733441658,,,
330,1.009070311,0.116480322,0.115433306,1.008214689,0.526751888,0.522460042,,,
331,1.00881706,0.123373062,0.122294782,1.00811601,0.372815383,0.369813969,,,
332,1.008126419,0.202887258,0.201251802,1.007786186,1.107757738,1.099199169,,,
333,1.007964434,0.220417609,0.218675979,1.007359999,0.02645719,0.026263888,,,
334,1.007780506,0.534358246,0.530232767,1.007090265,0.778467183,0.772986504,,,
335,1.007683788,0.226023983,0.224300505,1.006743821,0.313040578,0.31094363,,,
336,1.007422396,0.407379383,0.40437793,1.006645266,0.419270418,0.416502648,,,
337,1.007072609,0.281009967,0.279036451,1.006579672,0.581053569,0.577255417,,,
338,1.006915562,0.20126265,0.199880365,1.006563056,0.321908636,0.319809707,,,
339,1.006745844,0.222881624,0.221388174,1.006469063,0.169107456,0.168020521,,,
340,1.006586142,0.337360016,0.335152654,1.006277271,0.332062651,0.329991207,,,
341,1.00640573,0.298184139,0.296286209,1.006102707,0.325432343,0.323458371,,,
342,1.006031118,0.079988626,0.079509097,1.005975248,0.406678084,0.404262515,,,
343,1.005833681,0.247354422,0.245919804,1.005659196,0.373716511,0.371613477,,,
344,1.005719794,0.082382352,0.081913822,1.005423891,0.531650082,0.528782026,,,
345,1.005594141,0.680148564,0.676364884,1.005346152,0.355998174,0.354105074,,,
346,1.005562852,0.059391573,0.059063014,1.00511302,0.372938242,0.371041101,,,
347,1.005434538,0.035921555,0.035727393,1.004858956,0.17125212,0.170424037,,,
348,1.005230066,0.513294246,0.510623651,1.004724176,0.04343208,0.043227864,,,
349,1.005127842,0.485345227,0.48286915,1.004481328,0.061819142,0.061543346,,,
350,1.0048895,0.248940055,0.247728785,1.004466888,0.053551022,0.053312879,,,
351,1.004745693,0.304681776,0.303242679,1.004361511,0.353842799,0.352306212,,,
352,1.004612996,0.473102119,0.470929722,1.004207911,0.616412055,0.613829116,,,
353,1.00450685,0.069781052,0.069467971,1.004015269,0.234435776,0.233498218,,,
354,1.004409705,0.389696464,0.387985563,1.003923278,0.463226071,0.461415809,,,
355,1.004197666,0.254910132,0.253844577,1.003837176,0.275206596,0.274154617,,,
356,1.004043933,0.278373366,0.277252177,1.003726502,0.223563119,0.222733104,,,
357,1.003878039,0.126851907,0.126361871,1.00341542,0.403621254,0.402247411,,,
358,1.003683591,0.29411453,0.293035108,1.003370697,0.187271555,0.18664244,,,
359,1.003577806,0.227044859,0.226235432,1.003187928,0.227600336,0.226877069,,,
360,1.003408675,0.338584748,0.337434544,1.003022141,0.270878419,0.270062253,,,
361,1.003277937,0.173300169,0.172733958,1.002989319,0.239090286,0.238377699,,,
362,1.00309546,0.296767377,0.295851581,1.002849557,0.008899001,0.008873715,,,
363,1.003056014,0.245783266,0.245034438,1.002747111,0.366874863,0.365869778,,,
364,1.002902093,0.248189031,0.247470848,1.002683911,0.247058063,0.246396757,,,
365,1.00275907,0.138361854,0.137981154,1.002646369,0.190438929,0.189936288,,,
366,1.002615198,0.162062396,0.161639677,1.002566364,0.216123754,0.215570521,,,
367,1.002561313,0.102968914,0.102705852,1.002461862,0.154323977,0.153944986,,,
368,1.002492792,0.482191644,0.480992629,1.002395586,0.262262869,0.261636097,,,
369,1.002371415,0.142121552,0.141785321,1.002312894,0.204210366,0.203739139,,,
370,1.002257424,0.283414066,0.282775721,1.002148726,0.450527817,0.449561832,,,
371,1.002197803,0.57446077,0.573200987,1.002085372,0.405000195,0.404157376,,,
372,1.002111141,0.014026894,0.013997343,1.00199571,0.431077058,0.430218467,,,
373,1.002034297,0.471334247,0.47037736,1.001958581,0.007391258,0.00737681,,,
374,1.001967734,0.397440354,0.396659833,1.001900548,0.435106939,0.434281567,,,
375,1.001863877,0.412879603,0.412111478,1.001871273,0.219070888,0.218661712,,,
376,1.001827735,0.124460391,0.124233325,1.001842114,0.200601459,0.200232607,,,
377,1.001739405,0.240949378,0.240530997,1.001824525,0.516414957,0.515474461,,,
378,1.00160349,0.312112355,0.311612687,1.001652936,0.486751256,0.485948015,,,
379,1.001591879,0.061451483,0.061353815,1.001617606,0.068652503,0.068541629,,,
380,1.001459065,0.482413771,0.481710924,1.0015903,0.129355999,0.12915061,,,
381,1.0014392,0.053081695,0.05300541,1.001517735,0.178877299,0.178606222,,,
382,1.001320515,0.126018577,0.125852387,1.001363618,0.562604357,0.561838224,,,
383,1.001285054,0.168293056,0.168077067,1.001322189,0.23760354,0.237289798,,,
384,1.001223703,0.371396559,0.370942636,1.001279773,0.41811569,0.417581281,,,
385,1.001179793,0.324494361,0.324111976,1.001241325,0.600113665,0.599369653,,,
386,1.001120862,0.019708587,0.019686521,1.001198391,0.656046502,0.655261243,,,
387,1.001078418,0.215539389,0.215307197,1.00117699,0.075455631,0.075366925,,,
388,1.00099381,0.029558965,0.029529618,1.001128411,0.02743936,0.027408432,,,
389,1.000981603,0.29123833,0.29095273,1.001112209,0.353392177,0.352999568,,,
390,1.000935155,0.193638589,0.193457676,1.001089227,0.718454781,0.717673072,,,
391,1.000839186,0.070900161,0.070840713,1.001003759,0.316707452,0.316389873,,,
392,1.000829826,0.0106115,0.010602701,1.000975497,0.003316547,0.003313315,,,
393,1.000801143,0.089485625,0.089413991,1.000946285,0.102712368,0.102615265,,,
394,1.000751538,0.179997644,0.17986247,1.000918861,0.075823649,0.075754041,,,
395,1.000741373,0.199053098,0.198905635,1.000872121,0.919606904,0.918805594,,,
396,1.000703109,0.13059842,0.130506659,1.000834404,0.525876966,0.525438538,,,
397,1.000689852,0.196973668,0.196837879,1.000804275,0.175114878,0.174974151,,,
398,1.000649054,0.236876026,0.23672238,1.000786704,0.343445047,0.34317507,,,
399,1.000634858,0.265379265,0.265210893,1.000722983,0.506355294,0.505989472,,,
400,1.000598173,0.006163667,0.006159982,1.000698589,0.062532423,0.062488769,,,
401,1.00057628,0.307685505,0.307508294,1.000684638,0.343553522,0.343318473,,,
402,1.000550691,0.032538431,0.032520523,1.00063901,0.176275528,0.176162958,,,
403,1.000527979,0.034631823,0.034613547,1.000600773,0.190805303,0.190690741,,,
404,1.000517479,0.021143758,0.021132822,1.000588834,0.094475882,0.094420284,,,
405,1.000458968,0.312027978,0.311884832,1.000573934,0.06830651,0.068267329,,,
406,1.000456319,0.073541125,0.073507582,1.000538515,0.134700947,0.134628448,,,
407,1.000443085,0.13110074,0.131042677,1.000486182,0.096029675,0.09598301,,,
408,1.000411236,0.122354447,0.122304151,1.00048385,0.206758346,0.206658355,,,
409,1.000391671,0.122755717,0.122707656,1.00047371,0.076492264,0.076456046,,,
410,1.000379988,0.129233614,0.129184525,1.000429484,0.272111204,0.271994387,,,
411,1.000369309,0.184290792,0.184222757,1.000388345,0.050832893,0.05081316,,,
412,1.000354011,0.01777357,0.01776728,1.000358593,0.226954565,0.22687321,,,
413,1.000325147,0.323675712,0.323570504,1.000352848,0.076428066,0.076401108,,,
414,1.000311782,0.007727571,0.007725162,1.000343624,0.089604582,0.089573802,,,
415,1.000293344,0.03719199,0.037181083,1.000336713,0.12871428,0.128670955,,,
416,1.000293031,0.214394227,0.214331421,1.000320947,0.058578855,0.05856006,,,
417,1.000271518,0.082037287,0.082015018,1.00030072,0.152124164,0.152078431,,,
418,1.000247034,0.130451322,0.130419104,1.000288196,0.108851673,0.108820312,,,
419,1.000227923,0.223215845,0.22316498,1.000278058,0.00821666,0.008214376,,,
420,1.000220187,0.236320027,0.236268004,1.000265738,0.10477267,0.104744835,,,
421,1.000191596,0.056454426,0.056443611,1.000246852,0.074341153,0.074322807,,,
422,1.000180065,0.015377575,0.015374806,1.000237024,0.051955711,0.051943399,,,
423,1.000176015,0.035959702,0.035953374,1.000228593,0.197524512,0.197479369,,,
424,1.000173126,0.106722178,0.106703705,1.000208821,0.033600541,0.033593526,,,
425,1.000165752,0.008436822,0.008435424,1.000204662,0.006114191,0.00611294,,,
426,1.000159107,0.183671597,0.183642378,1.000203718,0.03671155,0.036704072,,,
427,1.000155111,0.007251897,0.007250773,1.000198751,0.048859243,0.048849534,,,
428,1.000151512,0.066752355,0.066742243,1.000194228,0.106982828,0.106962053,,,
429,1.000146798,0.12698441,0.126965772,1.000185623,0.017100287,0.017097113,,,
430,1.000141318,0.07737843,0.077367497,1.000183877,0.025142086,0.025137463,,,
431,1.000137545,0.05820339,0.058195385,1.000181981,0.014336267,0.014333658,,,
432,1.000134961,0.05018237,0.050175599,1.000180057,0.03734027,0.037333547,,,
433,1.000133385,0.033291131,0.033286691,1.000176672,0.018081979,0.018078785,,,
434,1.000127166,0.072658347,0.072649108,1.0001663,0.06147686,0.061466638,,,
435,1.000123245,0.073421578,0.07341253,1.000160509,0.025381638,0.025377565,,,
436,1.000119676,0.033316935,0.033312948,1.000153817,0.152471568,0.152448119,,,
437,1.000117851,0.07303421,0.073025604,1.000150924,0.061095774,0.061086554,,,
438,1.000107228,0.198839708,0.198818389,1.000149017,0.014572942,0.01457077,,,
439,1.000106627,0.038770375,0.038766241,1.000145344,0.016804736,0.016802293,,,
440,1.00010451,0.06360502,0.063598373,1.000143219,0.005975868,0.005975012,,,
441,1.000103659,0.154995956,0.154979891,1.000138133,0.063586079,0.063577297,,,
442,1.000101481,0.183777276,0.183758628,1.00013542,0.109088432,0.109073662,,,
443,1.000100744,0.022106689,0.022104462,1.000130485,0.11384469,0.113829836,,,
444,1.000100135,0.053381041,0.053375696,1.000127044,0.03658106,0.036576414,,,
445,1.00009804,0.006396801,0.006396174,1.000124904,0.009136121,0.00913498,,,
446,1.000097748,0.13813497,0.138121469,1.000119247,0.079350134,0.079340673,,,
447,1.000095413,0.063797248,0.063791161,1.000117953,0.057053466,0.057046737,,,
448,1.000093436,0.0812481,0.081240509,1.000116843,0.000537206,0.000537143,,,
449,1.000092684,0.00135008,0.001349955,1.000112132,0.026049807,0.026046886,,,
450,1.000090021,0.076896514,0.076889592,1.000111224,0.045217669,0.04521264,,,
451,1.000088638,0.009516534,0.00951569,1.000109168,0.034568689,0.034564916,,,
452,1.000085617,0.019685329,0.019683644,1.00010527,0.097694226,0.097683942,,,
453,1.000083977,0.191429265,0.19141319,1.000102588,0.058120795,0.058114833,,,
454,1.00008238,0.036665516,0.036662495,1.000100081,0.000424606,0.000424563,,,
455,1.000079085,0.138348225,0.138337285,1.000098883,0.066473895,0.066467322,,,
456,1.000078312,0.083868188,0.083861621,1.00009813,0.005960015,0.00595943,,,
457,1.000077029,0.026700573,0.026698516,1.000093685,0.014649892,0.014648519,,,
458,1.000075693,0.057778612,0.057774239,1.000092319,0.088517959,0.088509788,,,
459,1.000075053,0.115228844,0.115220197,1.000090093,0.08652781,0.086520015,,,
460,1.000074419,0.06486575,0.064860923,1.000089851,0.04380732,0.043803385,,,
461,1.000073306,0.026626435,0.026624483,1.000085916,0.022542341,0.022540404,,,
462,1.000072399,0.043400924,0.043397782,1.00008311,0.00529874,0.0052983,,,
463,1.000070344,0.053316489,0.053312739,1.000081926,0.017606687,0.017605245,,,
464,1.000069451,0.0308501,0.030847958,1.000078742,0.127585742,0.127575697,,,
465,1.000066419,0.077102699,0.077097578,1.000077175,0.043190492,0.043187159,,,
466,1.000065498,0.065913665,0.065909348,1.000076745,0.073400907,0.073395275,,,
467,1.000064519,0.029801216,0.029799293,1.000074044,0.052206664,0.052202799,,,
468,1.000062438,0.010883131,0.010882452,1.000072592,0.056102951,0.056098879,,,
469,1.000061675,0.039225416,0.039222997,1.000070003,0.029347754,0.0293457,,,
470,1.000059983,0.028714231,0.028712509,1.000068881,0.030450429,0.030448332,,,
471,1.000059762,0.021098067,0.021096806,1.000068195,0.018526631,0.018525367,,,
472,1.000058444,0.034793638,0.034791605,1.000066942,0.034697316,0.034694994,,,
473,1.000056997,0.041952424,0.041950033,1.000065001,0.033950977,0.03394877,,,
474,1.000056347,0.133442208,0.133434689,1.000063619,0.053816258,0.053812835,,,
475,1.000055252,0.057133424,0.057130267,1.000063255,0.058867231,0.058863507,,,
476,1.000053257,0.013624213,0.013623488,1.00006183,0.00856043,0.008559901,,,
477,1.000052586,0.059925071,0.05992192,1.000060323,0.066308589,0.06630459,,,
478,1.000052007,0.050701496,0.050698859,1.000058359,0.037254371,0.037252197,,,
479,1.000050812,0.02847771,0.028476263,1.000057488,0.009078885,0.009078363,,,
480,1.000049554,0.075386833,0.075383098,1.000056011,0.001697929,0.001697834,,,
481,1.000048531,0.018048314,0.018047438,1.000055449,0.091535623,0.091530548,,,
482,1.000048057,0.095004089,0.094999524,1.000054912,0.026094822,0.026093389,,,
483,1.000047592,0.033517389,0.033515794,1.000054002,0.046509398,0.046506887,,,
484,1.000046526,0.074980341,0.074976852,1.000052701,0.009817059,0.009816542,,,
485,1.000045577,0.067450259,0.067447185,1.000051139,0.053557032,0.053554294,,,
486,1.000044851,0.060707953,0.060705231,1.000050179,0.053145593,0.053142926,,,
487,1.00004426,0.023007263,0.023006245,1.000048872,0.036895869,0.036894066,,,
488,1.000043761,0.012108454,0.012107925,1.000048619,0.000429,0.000428979,,,
489,1.000042606,0.011899422,0.011898915,1.000048079,0.016719154,0.01671835,,,
490,1.0000418,0.059844285,0.059841783,1.00004746,0.074958056,0.074954499,,,
491,1.000041106,0.094263796,0.094259922,1.00004709,0.015766292,0.015765549,,,
492,1.000040259,0.005964395,0.005964155,1.000045798,0.038559614,0.038557848,,,
493,1.000039229,0.024221091,0.024220141,1.000045085,0.022713099,0.022712075,,,
494,1.000039063,0.00779274,0.007792436,1.000044541,0.024075425,0.024074353,,,
495,1.000038364,0.055810739,0.055808598,1.000044034,0.01739619,0.017395424,,,
496,1.00003797,0.035364744,0.035363402,1.000043652,0.083279995,0.08327636,,,
497,1.000037246,0.025746002,0.025745043,1.000043216,0.038210046,0.038208395,,,
498,1.000036217,0.046349569,0.046347891,1.000041488,0.036680761,0.036679239,,,
499,1.00003566,0.00568748,0.005687278,1.000040951,0.095043992,0.0950401,,,
500,1.000035088,0.044043933,0.044042388,1.000040868,0.044544134,0.044542314,,,
501,1.000034424,0.01800107,0.01800045,1.000039888,0.045433298,0.045431486,,,
502,1.000033681,0.040917993,0.040916615,1.000038978,0.008030932,0.008030619,,,
503,1.000032707,0.007383137,0.007382896,1.000038332,0.014156977,0.014156435,,,
504,1.000032608,0.03678106,0.036779861,1.00003776,0.019570954,0.019570215,,,
505,1.000031712,0.035928693,0.035927554,1.00003716,0.035778732,0.035777402,,,
506,1.000031141,0.011758996,0.01175863,1.000036352,0.014973323,0.014972779,,,
507,1.000030838,0.088548867,0.088546136,1.000035934,0.002579282,0.002579189,,,
508,1.000030177,0.022096015,0.022095349,1.000035513,0.006480967,0.006480737,,,
509,1.000029948,0.0019857,0.00198564,1.000034901,0.070248076,0.070245624,,,
510,1.000029536,0.026282622,0.026281846,1.000034289,0.035880326,0.035879096,,,
511,1.000029082,0.03058939,0.0305885,1.000033498,0.024602035,0.024601211,,,
512,1.000028204,0.116708934,0.116705642,1.000032307,0.004841286,0.00484113,,,
513,1.000027757,0.022208289,0.022207673,1.0000314,0.098804271,0.098801169,,,
514,1.000027533,0.028478635,0.028477851,1.000031048,0.10263604,0.102632853,,,
515,1.000026969,0.031554036,0.031553185,1.000030311,0.075213783,0.075211503,,,
516,1.000026114,0.056971297,0.056969809,1.000029646,0.051934053,0.051932514,,,
517,1.000025751,0.004004153,0.00400405,1.000028911,0.01440433,0.014403913,,,
518,1.000025637,0.009374611,0.009374371,1.000028658,0.051053014,0.051051551,,,
519,1.000024776,0.025118378,0.025117756,1.000028343,0.064525599,0.064523771,,,
520,1.000024025,0.022765444,0.022764897,1.000026979,0.043410305,0.043409134,,,
521,1.000023288,0.040737545,0.040736596,1.000026119,0.020354896,0.020354364,,,
522,1.000023049,0.04499489,0.044993853,1.000026027,0.044545905,0.044544746,,,
523,1.000022467,0.021260637,0.021260159,1.000025888,0.002939947,0.002939871,,,
524,1.000022224,0.001424281,0.001424249,1.000025266,0.001268369,0.001268337,,,
525,1.000021605,0.025929596,0.025929036,1.00002509,0.016556009,0.016555593,,,
526,1.000021596,0.053218062,0.053216913,1.000024549,0.013047317,0.013046997,,,
527,1.00002109,0.011436415,0.011436174,1.0000245,0.013851001,0.013850662,,,
528,1.000020833,0.012776284,0.012776018,1.000024024,0.059089106,0.059087686,,,
529,1.000020641,0.173225117,0.173221542,1.000023384,0.027778638,0.027777988,,,
530,1.00002009,0.016874586,0.016874247,1.000022907,0.042405383,0.042404411,,,
531,1.000019755,0.001094264,0.001094242,1.000022009,0.005625827,0.005625703,,,
532,1.000019029,0.030430145,0.030429566,1.000021956,0.063347496,0.063346105,,,
533,1.000018818,0.021325925,0.021325523,1.000021399,0.099130239,0.099128118,,,
534,1.00001842,0.004756202,0.004756115,1.000021169,0.032074773,0.032074094,,,
535,1.000018052,0.089449541,0.089447926,1.000020524,0.043713995,0.043713098,,,
536,1.000017884,0.060843442,0.060842354,1.000020275,0.0237221,0.023721619,,,
537,1.000017406,0.077144449,0.077143106,1.000019877,0.04774746,0.047746511,,,
538,1.000017178,0.020740631,0.020740275,1.000019485,0.113308555,0.113306347,,,
539,1.000017054,0.006827215,0.006827099,1.000018831,0.00850153,0.00850137,,,
540,1.000016426,0.054203476,0.054202586,1.00001811,0.027141609,0.027141118,,,
541,1.000016178,0.014992599,0.014992357,1.000017812,0.041213794,0.04121306,,,
542,1.000015773,0.036062728,0.036062159,1.000017545,0.07776081,0.077759445,,,
543,1.000015679,0.071827167,0.07182604,1.000017152,0.052406381,0.052405482,,,
544,1.000015465,0.017598747,0.017598475,1.000016756,0.011886587,0.011886387,,,
545,1.000015022,0.069135087,0.069134049,1.000016642,0.058100094,0.058099127,,,
546,1.000014823,0.011442418,0.011442249,1.00001635,0.004500161,0.004500087,,,
547,1.000014599,0.063150697,0.063149775,1.000016067,0.003497989,0.003497933,,,
548,1.000013986,0.048209987,0.048209313,1.000015817,0.024488454,0.024488067,,,
549,1.000013499,0.043271088,0.043270504,1.000015188,0.042431735,0.042431091,,,
550,1.000013418,0.005767793,0.005767716,1.000015048,0.0813444,0.081343176,,,
551,1.000012943,0.141792813,0.141790978,1.000014522,0.015867861,0.015867631,,,
552,1.000012844,0.009767411,0.009767286,1.000014367,0.002244805,0.002244773,,,
553,1.000012457,0.030346845,0.030346467,1.000014175,0.009449534,0.0094494,,,
554,1.000012455,0.002247619,0.002247591,1.000013367,0.003024817,0.003024776,,,
555,1.000012115,0.033984298,0.033983886,1.00001305,0.043978963,0.04397839,,,
556,1.000011926,0.009991262,0.009991142,1.000012845,0.038982666,0.038982165,,,
557,1.000011706,0.031882974,0.031882601,1.000012743,0.003271292,0.00327125,,,
558,1.000011149,0.004845872,0.004845818,1.000012424,0.038811657,0.038811175,,,
559,1.000011075,0.0146878,0.014687638,1.000012285,0.010237875,0.010237749,,,
560,1.000010885,0.036412899,0.036412502,1.000011921,0.02813137,0.028131035,,,
561,1.000010676,0.022242421,0.022242184,1.000011546,0.020928691,0.020928449,,,
562,1.000010526,0.048405505,0.048404995,1.000011059,0.050356388,0.050355832,,,
563,1.000010167,0.018676845,0.018676655,1.000010984,0.057686881,0.057686248,,,
564,1.000010031,0.034441149,0.034440804,1.000010713,0.003878352,0.00387831,,,
565,1.000009923,0.042648939,0.042648516,1.000010026,0.005228206,0.005228154,,,
566,1.000009723,0.022860287,0.022860065,1.000009727,0.001687338,0.001687321,,,
567,1.000009381,0.03483236,0.034832033,1.000009498,0.005265311,0.005265261,,,
568,1.000009077,0.057215886,0.057215367,1.000009372,0.018990967,0.018990789,,,
569,1.000008861,0.022702869,0.022702668,1.000009236,0.018699455,0.018699282,,,
570,1.00000867,0.051609534,0.051609087,1.000009133,0.014950193,0.014950056,,,
571,1.000008405,0.02989362,0.029893369,1.000008672,8.29E-05,8.29E-05,,,
572,1.000008142,0.01156655,0.011566455,1.000008521,0.057006151,0.057005665,,,
573,1.000007969,0.07408811,0.07408752,1.000008316,0.044148567,0.0441482,,,
574,1.000007851,0.006262848,0.006262799,1.000008211,0.046950839,0.046950454,,,
575,1.000007777,0.004172154,0.004172122,1.000008076,0.00991092,0.00991084,,,
576,1.000007424,0.070679774,0.070679249,1.000007921,0.047629002,0.047628625,,,
577,1.00000721,0.034143764,0.034143518,1.000007571,0.027330237,0.02733003,,,
578,1.000007059,0.025801747,0.025801565,1.000007296,0.008730456,0.008730392,,,
579,1.000006822,0.05753997,0.057539577,1.000007243,0.009868698,0.009868627,,,
580,1.000006758,0.021671577,0.02167143,1.000006938,0.033231499,0.033231269,,,
581,1.000006552,0.032088998,0.032088788,1.000006711,0.022177614,0.022177465,,,
582,1.00000625,0.070462616,0.070462176,1.000006548,0.04624964,0.046249338,,,
583,1.000006144,0.056579579,0.056579232,1.00000652,0.021546317,0.021546177,,,
584,1.000006079,0.008607529,0.008607476,1.000006392,0.008943492,0.008943434,,,
585,1.000005981,0.014184922,0.014184837,1.000006307,0.026962636,0.026962466,,,
586,1.000005725,0.038010725,0.038010507,1.000006213,0.004996648,0.004996617,,,
587,1.0000056,0.004412292,0.004412268,1.000006018,0.01579006,0.015789965,,,
588,1.000005491,0.075381465,0.075381051,1.000005698,0.010486984,0.010486924,,,
589,1.000005339,0.005670728,0.005670697,1.000005565,0.007753847,0.007753804,,,
590,1.000005117,0.019464102,0.019464003,1.000005409,0.035221522,0.035221332,,,
591,1.00000503,0.037364967,0.037364779,1.000005323,0.054785787,0.054785496,,,
592,1.000004928,0.031828148,0.031827991,1.000005078,0.012537176,0.012537112,,,
593,1.000004732,0.003238821,0.003238805,1.000005001,0.039928451,0.039928251,,,
594,1.000004587,0.026727224,0.026727102,1.000004789,0.051390216,0.05138997,,,
595,1.000004243,0.01267425,0.012674196,1.000004415,0.033804827,0.033804678,,,
596,1.000004214,0.009526477,0.009526437,1.000004287,0.079229191,0.079228851,,,
597,1.000004062,0.078880081,0.078879761,1.000004128,0.009635579,0.009635539,,,
598,1.000003769,0.03822506,0.038224916,1.000003887,0.001234521,0.001234516,,,
599,1.00000365,0.059893185,0.059892966,1.000003808,0.002828091,0.00282808,,,
600,1.00000353,0.038993796,0.038993658,1.000003654,0.02865364,0.028653535,,,
601,1.000003322,0.05371953,0.053719352,1.000003419,0.046505138,0.046504979,,,
602,1.000003286,0.034332731,0.034332618,1.000003254,0.008702086,0.008702058,,,
603,1.000003227,0.032555762,0.032555657,1.000003152,0.008419543,0.008419516,,,
604,1.0000031,0.134827293,0.134826876,1.000003001,0.007682046,0.007682023,,,
605,1.000002949,0.022831956,0.022831889,1.000002885,0.063947705,0.06394752,,,
606,1.000002756,0.018963985,0.018963933,1.000002863,0.007310205,0.007310184,,,
607,1.000002722,0.050189198,0.050189061,1.000002497,0.007643608,0.007643589,,,
608,1.000002577,0.016419194,0.016419151,1.000002469,0.008615786,0.008615764,,,
609,1.000002482,0.024458256,0.024458195,1.000002288,0.014372372,0.014372339,,,
610,1.000002292,0.082527374,0.082527185,1.00000223,0.105060701,0.105060467,,,
611,1.000002128,0.000661754,0.000661753,1.000002127,0.00058789,0.000587889,,,
612,1.000002067,0.016479844,0.01647981,1.000002033,0.029882592,0.029882531,,,
613,1.000001942,0.003795903,0.003795896,1.000001943,0.007195027,0.007195013,,,
614,1.000001901,0.041424009,0.04142393,1.000001835,0.089813033,0.089812869,,,
615,1.000001713,0.058924243,0.058924142,1.000001732,0.02694197,0.026941923,,,
616,1.000001649,0.085291311,0.08529117,1.00000159,0.037970231,0.037970171,,,
617,1.000001604,0.014492084,0.014492061,1.000001508,0.008911775,0.008911762,,,
618,1.000001505,0.048674287,0.048674214,1.000001427,0.010602249,0.010602234,,,
619,1.000001354,0.075217671,0.075217569,1.0000014,0.024812251,0.024812216,,,
620,1.000001281,0.000858655,0.000858654,1.000001256,0.056783075,0.056783004,,,
621,1.00000117,0.034592289,0.034592249,1.000001101,0.009279589,0.009279579,,,
622,1.000001086,0.06643119,0.066431118,1.00000096,0.012108305,0.012108294,,,
623,1.000000989,0.119591224,0.119591106,1.000000923,0.019643417,0.019643399,,,
624,1.000000862,0.01303259,0.013032579,1.000000753,0.046159651,0.046159616,,,
625,1.000000844,0.092469162,0.092469084,1.000000684,0.029692507,0.029692486,,,
626,1.000000778,0.060868159,0.060868112,1.000000623,0.053133946,0.053133913,,,
627,1.000000695,0.140043516,0.140043419,1.00000049,0.007430913,0.007430909,,,
628,1.00000063,0.005402703,0.0054027,1.000000471,0.033241336,0.03324132,,,
629,1.000000546,0.028016137,0.028016122,1.000000397,0.007914009,0.007914006,,,
630,1.00000044,0.017209581,0.017209573,1.000000386,0.014375645,0.01437564,,,
631,1.000000396,0.057855184,0.057855161,1.000000348,0.029782124,0.029782114,,,
632,1.000000372,0.027152278,0.027152268,1.00000031,0.07288993,0.072889908,,,
633,1.000000331,0.047486013,0.047485997,1.000000276,0.050026756,0.050026742,,,
634,1.00000032,0.016542913,0.016542908,1.000000243,0.011760286,0.011760283,,,
635,1.000000246,0.020442759,0.020442754,1.000000224,0.074074606,0.074074589,,,
636,1.000000195,0.027139409,0.027139403,1.000000182,0.058962616,0.058962605,,,
637,1.000000176,0.039443384,0.039443377,1.000000161,0.028302302,0.028302298,,,
638,1.00000016,0.078024166,0.078024153,1.000000139,0.013470331,0.01347033,,,
639,1.000000133,0.065280861,0.065280852,1.000000133,0.023085424,0.023085421,,,
640,1.000000113,0.009482146,0.009482145,1.000000117,0.039684046,0.039684042,,,
641,1.000000093,0.200203015,0.200202997,1.000000086,0.053508951,0.053508946,,,
642,1.000000075,0.04206439,0.042064387,1.000000079,0.064267625,0.06426762,,,
643,1.000000068,0.021767183,0.021767181,1.000000068,0.059681164,0.05968116,,,
644,1.000000059,0.106420638,0.106420632,1.000000064,0.080763586,0.080763581,,,
645,1.000000055,0.106518216,0.106518211,1.000000052,0.011651527,0.011651527,,,
646,1.000000038,0.003638915,0.003638915,1.000000045,0.022631394,0.022631393,,,
647,1.000000033,0.02673232,0.026732319,1.000000037,0.045563081,0.045563079,,,
648,1.000000027,0.001387481,0.001387481,1.000000031,0.015558511,0.015558511,,,
649,1.000000019,0.010635882,0.010635882,1.000000026,0.019937465,0.019937465,,,
650,1.000000018,0.029202152,0.029202151,1.000000022,0.037019477,0.037019476,,,
651,1.000000015,0.015241503,0.015241503,1.000000018,0.008605427,0.008605427,,,
652,1.000000011,0.05926451,0.05926451,1.000000013,0.002789222,0.002789222,,,
653,1.00000001,0.004964005,0.004964005,1.00000001,0.090893493,0.090893492,,,
654,1.000000008,0.007641265,0.007641265,1.000000008,0.026073333,0.026073333,,,
655,1.000000006,0.002443569,0.002443569,1.000000007,0.012216017,0.012216017,,,
656,1.000000005,0.017075604,0.017075604,1.000000004,0.102206067,0.102206066,,,
657,1.000000003,0.004869699,0.004869699,1.000000003,0.021458564,0.021458564,,,
658,1.000000002,0.015497324,0.015497324,1.000000002,0.031568032,0.031568032,,,
659,1.000000002,0.010977316,0.010977316,1.000000002,0.054006683,0.054006683,,,
660,1.000000002,0.009608971,0.009608971,1.000000001,0.009539111,0.009539111,,,
661,1.000000001,0.078966561,0.078966561,1.000000001,0.001774662,0.001774662,,,
662,1.000000001,0.0309594,0.0309594,1,0.02576226,0.02576226,,,
663,1.000000001,0.024605088,0.024605088,1,0.009360687,0.009360687,,,
664,1.000000001,0.067729906,0.067729906,1,0.019082115,0.019082115,,,
665,1,0.026627663,0.026627663,1,0.033453853,0.033453853,,,
666,1,0.013505581,0.013505581,1,0.003968497,0.003968497,,,
667,1,0.02534992,0.02534992,1,0.038630826,0.038630826,,,
668,1,0.044552294,0.044552294,1,0.080152119,0.080152119,,,
669,1,0.044706153,0.044706153,1,0.031235666,0.031235666,,,
670,1,0.009616822,0.009616822,1,0.050655285,0.050655285,,,
671,1,0.046106132,0.046106132,1,0.042070186,0.042070186,,,
672,1,0.025957999,0.025957999,1,0.072784121,0.072784121,,,
673,1,0.019326653,0.019326653,1,0.020434049,0.020434049,,,
674,1,0.074059355,0.074059355,1,0.007903439,0.007903439,,,
675,1,0.050346593,0.050346593,1,0.020568947,0.020568947,,,
676,1,0.064343938,0.064343938,1,0.016448741,0.016448741,,,
677,1,0.013746174,0.013746174,1,0.019690438,0.019690438,,,
678,1,0.011220719,0.011220719,1,0.045402928,0.045402928,,,
679,1,0.065678652,0.065678652,1,0.050929145,0.050929145,,,
680,1,0.00293324,0.00293324,1,0.014231675,0.014231675,,,
681,1,0.008666377,0.008666377,1,0.08921595,0.08921595,,,
682,1,0.011943289,0.011943289,1,0.06759902,0.06759902,,,
683,1,0.053364798,0.053364798,1,0.004562849,0.004562849,,,
684,1,0.022933674,0.022933674,1,0.009515886,0.009515886,,,
685,1,0.00953451,0.00953451,1,0.018742988,0.018742988,,,
686,1,0.059618775,0.059618775,1,0.004989769,0.004989769,,,
687,1,0.053093983,0.053093983,1,0.038429181,0.038429181,,,
688,1,0.018687951,0.018687951,1,0.013989082,0.013989082,,,
689,1,0.023316064,0.023316064,1,0.002519458,0.002519458,,,
690,1,0.015119071,0.015119071,1,0.022586596,0.022586596,,,
691,1,0.011439877,0.011439877,1,0.054337862,0.054337862,,,
692,1,0.025683506,0.025683506,1,0.00313035,0.00313035,,,
693,1,0.016066915,0.016066915,1,0.057884643,0.057884643,,,
694,0.999999999,0.100435792,0.100435792,1,0.008249754,0.008249754,,,
695,0.999999997,0.00550871,0.00550871,1,0.06348885,0.06348885,,,
696,0.999999989,0.072603534,0.072603535,1,0.059891578,0.059891578,,,
697,0.999999959,0.017802486,0.017802487,0.999999997,0.001948461,0.001948461,,,
698,0.999999904,0.029555124,0.029555127,0.999999941,0.041230206,0.041230209,,,
699,0.999999839,0.004505912,0.004505913,0.999999931,0.065476363,0.065476368,,,
700,0.99999971,0.002803733,0.002803734,0.999999868,0.002242135,0.002242135,,,
701,0.999999654,0.010818227,0.010818231,0.999999757,0.036520589,0.036520598,,,
702,0.999999498,0.039033895,0.039033914,0.999999618,0.013979827,0.013979832,,,
703,0.999999319,0.063243624,0.063243667,0.999999559,0.033907488,0.033907503,,,
704,0.999999254,0.003086619,0.003086621,0.99999942,0.034830624,0.034830644,,,
705,0.999999117,0.035303451,0.035303482,0.999999268,0.009257349,0.009257356,,,
706,0.999999064,0.034674697,0.034674729,0.999999077,0.014693579,0.014693593,,,
707,0.999998885,0.007107029,0.007107037,0.999999,0.006728901,0.006728908,,,
708,0.999998784,0.031331992,0.03133203,0.999998666,0.01277973,0.012779747,,,
709,0.99999859,0.003059086,0.00305909,0.999998593,0.03366288,0.033662927,,,
710,0.999998475,0.023026981,0.023027016,0.999998519,0.027456144,0.027456185,,,
711,0.999998274,0.040362401,0.040362471,0.999998495,0.026888219,0.02688826,,,
712,0.999998105,0.014164263,0.01416429,0.99999824,0.027604388,0.027604437,,,
713,0.999998042,0.045396035,0.045396124,0.999997975,0.007692181,0.007692197,,,
714,0.99999793,0.002791743,0.002791749,0.99999797,0.02945882,0.029458879,,,
715,0.999997702,0.022741298,0.022741351,0.999997903,0.016427096,0.01642713,,,
716,0.999997428,0.057119201,0.057119348,0.999997788,0.031015342,0.03101541,,,
717,0.999997364,0.022290579,0.022290638,0.999997542,0.009235559,0.009235582,,,
718,0.999997275,0.003627106,0.003627115,0.999997451,0.039211129,0.039211229,,,
719,0.99999719,0.01108805,0.011088081,0.999997299,0.002076135,0.002076141,,,
720,0.999997113,0.00396638,0.003966391,0.999996953,0.025315866,0.025315944,,,
721,0.999996807,0.060271729,0.060271922,0.999996586,0.085008036,0.085008326,,,
722,0.999996769,0.003664177,0.003664189,0.99999654,0.02417123,0.024171313,,,
723,0.9999967,0.001429941,0.001429946,0.999996287,0.015944572,0.015944631,,,
724,0.999996437,0.036708606,0.036708737,0.999996155,0.038391229,0.038391377,,,
725,0.999996388,0.001816183,0.00181619,0.99999599,0.046057722,0.046057907,,,
726,0.999996265,0.017667406,0.017667472,0.999995861,0.018006151,0.018006226,,,
727,0.999996183,0.00447063,0.004470647,0.999995717,0.00341027,0.003410285,,,
728,0.999995903,0.049755977,0.049756181,0.999995572,0.018174739,0.018174819,,,
729,0.999995861,0.004556789,0.004556808,0.999995554,0.049991509,0.049991732,,,
730,0.999995703,0.023484717,0.023484817,0.999995314,0.021968789,0.021968892,,,
731,0.999995498,0.010149151,0.010149197,0.99999499,0.021460591,0.021460699,,,
732,0.999995351,0.004796532,0.004796554,0.999994863,0.014001906,0.014001978,,,
733,0.999995273,0.014556673,0.014556742,0.999994684,0.024665563,0.024665694,,,
734,0.999995175,0.052051549,0.0520518,0.99999451,0.00516098,0.005161008,,,
735,0.999994891,0.056772354,0.056772644,0.999994422,0.033456603,0.033456789,,,
736,0.999994756,0.038418326,0.038418527,0.99999425,0.042070639,0.042070881,,,
737,0.999994346,0.040367525,0.040367754,0.999994062,0.061445327,0.061445692,,,
738,0.999994118,0.013627474,0.013627554,0.999993767,0.02192132,0.021921457,,,
739,0.999994089,0.004717134,0.004717162,0.999993548,0.057788389,0.057788762,,,
740,0.999993903,0.024279521,0.024279669,0.999993382,0.012334878,0.012334959,,,
741,0.999993699,0.03645681,0.03645704,0.999992981,0.012342253,0.012342339,,,
742,0.99999363,0.0178497,0.017849814,0.999992871,0.018242465,0.018242595,,,
743,0.999993431,0.018631597,0.018631719,0.999992655,0.041025536,0.041025838,,,
744,0.999993308,0.009043466,0.009043526,0.999992631,0.006843365,0.006843416,,,
745,0.999993185,0.083531447,0.083532016,0.999992277,0.009014189,0.009014259,,,
746,0.999992961,0.032802406,0.032802637,0.999992165,0.019776918,0.019777073,,,
747,0.999992711,0.012599515,0.012599607,0.99999205,0.013849522,0.013849632,,,
748,0.999992585,0.009978675,0.009978749,0.999991932,0.050401808,0.050402215,,,
749,0.999992323,0.002036075,0.00203609,0.999991705,0.03444638,0.034446666,,,
750,0.999992221,0.049732722,0.049733109,0.999991175,0.030022198,0.030022463,,,
751,0.999992055,0.013666668,0.013666777,0.999991056,0.010425878,0.010425972,,,
752,0.999991924,0.065177665,0.065178191,0.999990963,0.017348383,0.01734854,,,
753,0.999991725,0.040625033,0.04062537,0.999990435,0.002083389,0.002083409,,,
754,0.999991596,0.058655396,0.058655889,0.999990254,0.047291873,0.047292334,,,
755,0.999991103,0.018407988,0.018408152,0.999989965,0.011347316,0.01134743,,,
756,0.999990945,0.035088436,0.035088754,0.999989886,0.000371415,0.000371419,,,
757,0.999990788,0.022772764,0.022772974,0.999989694,0.006126758,0.006126821,,,
758,0.999990346,0.002769082,0.002769109,0.99998944,0.021360449,0.021360675,,,
759,0.999990052,0.017356678,0.017356851,0.999989279,0.044592366,0.044592844,,,
760,0.999989836,0.039280233,0.039280633,0.999989047,0.002696697,0.002696727,,,
761,0.999989688,0.058122172,0.058122771,0.999989017,0.03204088,0.032041232,,,
762,0.999989205,0.106245888,0.106247035,0.999988763,0.036981111,0.036981527,,,
763,0.99998906,0.021687241,0.021687479,0.999988473,0.044775343,0.044775859,,,
764,0.999988961,0.032337586,0.032337943,0.999988216,0.015579092,0.015579275,,,
765,0.999988815,0.049016747,0.049017295,0.999987893,0.010146349,0.010146472,,,
766,0.999988683,0.010694583,0.010694704,0.999987643,0.020175357,0.020175607,,,
767,0.999988399,0.005970965,0.005971035,0.999987247,0.015223593,0.015223787,,,
768,0.99998811,0.034409298,0.034409707,0.999987223,0.001154186,0.001154201,,,
769,0.999987957,0.008575194,0.008575297,0.999986918,0.005297616,0.005297685,,,
770,0.999987417,0.008568702,0.00856881,0.999986544,0.051422129,0.051422821,,,
771,0.999987291,0.056779989,0.05678071,0.999986175,0.03151111,0.031511546,,,
772,0.999986926,0.007665191,0.007665291,0.999985646,0.0156914,0.015691626,,,
773,0.999986724,0.002414274,0.002414306,0.999985345,0.014738589,0.014738805,,,
774,0.999986298,0.004993361,0.004993429,0.999984967,0.018442042,0.018442319,,,
775,0.999986116,0.028164364,0.028164755,0.999984656,0.011992042,0.011992226,,,
776,0.999985988,0.026626203,0.026626576,0.999983941,0.005531611,0.0055317,,,
777,0.999985641,0.052821897,0.052822656,0.999983289,0.018742792,0.018743105,,,
778,0.999985279,0.03302059,0.033021076,0.999982881,0.071100556,0.071101773,,,
779,0.999984795,0.056846916,0.05684778,0.999982808,0.023776596,0.023777005,,,
780,0.999984567,0.002265814,0.002265849,0.999982445,0.009879647,0.009879821,,,
781,0.999984437,0.065097034,0.065098047,0.999982192,0.009729636,0.009729809,,,
782,0.999984054,0.005801996,0.005802088,0.999981706,0.00957465,0.009574825,,,
783,0.999983803,0.018903325,0.018903631,0.999981577,0.011622923,0.011623137,,,
784,0.999983587,0.00315614,0.003156192,0.999980926,0.019489804,0.019490175,,,
785,0.999983268,0.04345477,0.043455497,0.999980783,0.008842778,0.008842947,,,
786,0.999983095,0.010124661,0.010124833,0.999980365,0.004662983,0.004663075,,,
787,0.999982649,0.003297146,0.003297203,0.999980229,0.00138705,0.001387077,,,
788,0.999982142,0.015967801,0.015968086,0.999979436,0.062884969,0.062886262,,,
789,0.999981963,0.013807255,0.013807504,0.999979223,0.035999308,0.036000056,,,
790,0.999981756,0.016119068,0.016119362,0.999978941,0.042882476,0.042883379,,,
791,0.99998134,0.011368713,0.011368925,0.999978742,0.049919497,0.049920558,,,
792,0.999981255,0.047734342,0.047735237,0.99997848,0.003571727,0.003571803,,,
793,0.999980712,0.063060746,0.063061962,0.999977592,0.057884076,0.057885373,,,
794,0.999980305,0.056966898,0.05696802,0.999977139,0.021037963,0.021038444,,,
795,0.999979656,0.005537442,0.005537555,0.999976443,0.058487508,0.058488885,,,
796,0.999979341,0.003062987,0.00306305,0.999975697,0.013491253,0.013491581,,,
797,0.999979002,0.002872367,0.002872428,0.999975512,0.032403,0.032403793,,,
798,0.999978622,0.007995172,0.007995343,0.999975132,0.008206624,0.008206828,,,
799,0.999978343,0.007245214,0.007245371,0.999975001,0.025445634,0.02544627,,,
800,0.999978028,0.004867141,0.004867248,0.999974786,0.006469142,0.006469305,,,
801,0.999977781,0.055829469,0.055830709,0.999974219,0.014581314,0.01458169,,,
802,0.999977375,0.010519722,0.01051996,0.999974131,0.001832368,0.001832415,,,
803,0.999977004,0.021808513,0.021809014,0.999973184,0.001504341,0.001504381,,,
804,0.999976259,0.010318002,0.010318247,0.999972656,0.05558357,0.05558509,,,
805,0.999976094,0.028697437,0.028698123,0.999971884,0.025452483,0.025453199,,,
806,0.999975363,0.04901239,0.049013598,0.999970721,0.069882517,0.069884563,,,
807,0.999974805,0.035256204,0.035257092,0.999970061,0.039998362,0.039999559,,,
808,0.999974577,0.008226853,0.008227062,0.999969759,0.02392525,0.023925974,,,
809,0.999974359,0.02838035,0.028381078,0.999969133,0.061125396,0.061127283,,,
810,0.999974211,0.022872538,0.022873128,0.999968495,0.008964931,0.008965214,,,
811,0.999973203,0.019870823,0.019871356,0.999967801,0.005841043,0.005841231,,,
812,0.999972705,0.050907793,0.050909182,0.999967359,0.008724236,0.008724521,,,
813,0.999971869,0.040735523,0.040736668,0.999967177,0.006000848,0.006001045,,,
814,0.999971457,0.016982644,0.016983128,0.999966323,0.062710412,0.062712524,,,
815,0.999970787,0.000890236,0.000890262,0.999965563,0.001431506,0.001431555,,,
816,0.9999702,0.003245312,0.003245408,0.999964779,0.023435623,0.023436448,,,
817,0.999969317,0.032202952,0.03220394,0.999963953,0.049281747,0.049283523,,,
818,0.999969064,0.059981288,0.059983143,0.999963468,0.032110348,0.032111521,,,
819,0.999968373,0.026132687,0.026133514,0.9999628,0.054567293,0.054569323,,,
820,0.999968096,0.010322052,0.010322381,0.999962094,0.009576999,0.009577362,,,
821,0.999967266,0.015093091,0.015093585,0.999961232,0.049813755,0.049815686,,,
822,0.999966603,0.005235158,0.005235333,0.999960639,0.012812944,0.012813448,,,
823,0.999965976,0.013267991,0.013268443,0.999959828,0.05134534,0.051347403,,,
824,0.999965829,0.035072917,0.035074116,0.999959242,0.012960772,0.0129613,,,
825,0.999965514,0.013430028,0.013430491,0.999959185,0.023422986,0.023423942,,,
826,0.999964447,0.020263312,0.020264032,0.999958391,0.023751891,0.02375288,,,
827,0.999963798,0.026430844,0.026431801,0.999958016,0.015463541,0.01546419,,,
828,0.999963359,0.014240236,0.014240758,0.999956899,0.014330018,0.014330636,,,
829,0.9999624,0.024279633,0.024280546,0.999956485,0.050538714,0.050540913,,,
830,0.999961813,0.04550121,0.045502948,0.999955675,0.041298237,0.041300068,,,
831,0.999960575,0.041358686,0.041360317,0.999954687,0.062787734,0.062790579,,,
832,0.999959275,0.010766551,0.01076699,0.999954404,0.020982208,0.020983165,,,
833,0.999959244,0.025525519,0.025526559,0.999953135,0.051078409,0.051080803,,,
834,0.99995754,0.005310855,0.00531108,0.999952723,0.016470372,0.016471151,,,
835,0.999957351,0.040939924,0.04094167,0.999952003,0.010545808,0.010546315,,,
836,0.999955952,0.001987949,0.001988036,0.999951226,0.023990409,0.023991579,,,
837,0.999955337,0.007362992,0.007363321,0.999950102,0.036025006,0.036026804,,,
838,0.999954886,0.080547946,0.08055158,0.999948674,0.080359426,0.080363551,,,
839,0.999954022,0.066938029,0.066941107,0.99994819,0.017595766,0.017596677,,,
840,0.999953331,0.018029999,0.018030841,0.999947302,0.0550936,0.055096503,,,
841,0.999952921,0.010636968,0.010637469,0.999946628,0.028203471,0.028204977,,,
842,0.999951387,0.007638156,0.007638527,0.999945097,0.007338371,0.007338774,,,
843,0.999950551,0.019273254,0.019274207,0.999944154,0.022087112,0.022088346,,,
844,0.999949675,0.112270945,0.112276595,0.999942792,0.044056964,0.044059485,,,
845,0.999948834,0.015620855,0.015621654,0.999941209,0.052904676,0.052907786,,,
846,0.999948058,0.043042597,0.043044833,0.999940496,0.03618832,0.036190474,,,
847,0.999947844,0.046805127,0.046807568,0.999939882,0.027816015,0.027817687,,,
848,0.999947336,0.004368082,0.004368312,0.999938786,0.023632364,0.023633811,,,
849,0.999945447,0.009201743,0.009202245,0.999937337,0.04014921,0.040151726,,,
850,0.999945314,0.016278915,0.016279806,0.999936773,0.096208207,0.096214291,,,
851,0.999943903,0.001044582,0.00104464,0.999936001,0.053852504,0.053855951,,,
852,0.999943208,0.010993151,0.010993776,0.999933598,0.042172493,0.042175294,,,
853,0.999942393,0.003464141,0.003464341,0.999932564,0.049173149,0.049176465,,,
854,0.999941659,0.118766293,0.118773223,0.99993092,0.02555668,0.025558445,,,
855,0.999940533,0.057292063,0.05729547,0.999930745,0.042525891,0.042528836,,,
856,0.999938598,0.082678003,0.08268308,0.999929558,0.004213988,0.004214284,,,
857,0.999938422,0.035746395,0.035748596,0.999928477,0.07750106,0.077506604,,,
858,0.999936985,0.056099291,0.056102827,0.999928196,0.078545521,0.078551161,,,
859,0.999935604,0.038092945,0.038095398,0.999927749,0.036654455,0.036657104,,,
860,0.999935111,0.078046321,0.078051385,0.999925924,0.056468464,0.056472647,,,
861,0.99993361,0.040935753,0.040938471,0.999924461,0.001397489,0.001397595,,,
862,0.99993291,0.058046058,0.058049952,0.999922414,0.057182298,0.057186735,,,
863,0.999930023,0.080811307,0.080816962,0.999920263,0.080176737,0.080183131,,,
864,0.999928483,0.029023692,0.029025768,0.99991912,0.044500682,0.044504282,,,
865,0.99992693,0.075366797,0.075372304,0.999914932,0.034372842,0.034375766,,,
866,0.999925636,0.119334284,0.119343159,0.99991395,0.021085384,0.021087199,,,
867,0.999925169,0.076647295,0.076653031,0.999913067,0.00429539,0.004295763,,,
868,0.999922891,0.047881051,0.047884743,0.999909787,0.055590668,0.055595683,,,
869,0.999922674,0.119940246,0.119949521,0.999908017,0.039349255,0.039352875,,,
870,0.999921065,0.133581229,0.133591774,0.99990592,0.064061022,0.06406705,,,
871,0.999920269,0.058079057,0.058083688,0.999903208,0.025044369,0.025046794,,,
872,0.999919916,0.110432616,0.11044146,0.999901378,0.084180672,0.084188975,,,
873,0.999917532,0.02340915,0.023411081,0.9998985,0.07521027,0.075217905,,,
874,0.999916282,0.026989004,0.026991264,0.999896733,0.054293079,0.054298686,,,
875,0.999914109,0.068873591,0.068879507,0.999894933,0.011570145,0.011571361,,,
876,0.99991302,0.040686654,0.040690193,0.999892536,0.02856813,0.028571201,,,
877,0.999910415,0.044036671,0.044040617,0.999887961,0.021179717,0.02118209,,,
878,0.999908592,0.008032381,0.008033115,0.999886329,0.038949644,0.038954072,,,
879,0.999906832,0.020603036,0.020604955,0.999884107,0.015782088,0.015783918,,,
880,0.999905461,0.061843432,0.061849279,0.999880872,0.043549016,0.043554204,,,
881,0.999901932,0.040491994,0.040495965,0.999878433,0.035630428,0.03563476,,,
882,0.99990121,0.086089837,0.086098343,0.999876554,0.027831705,0.027835141,,,
883,0.99989802,0.004010662,0.004011071,0.999875286,0.034622914,0.034627233,,,
884,0.99989651,0.028786185,0.028789164,0.999870692,0.086871545,0.08688278,,,
885,0.999893099,0.122128017,0.122141074,0.99986924,0.097707094,0.097719872,,,
886,0.999890927,0.008335263,0.008336172,0.999865324,0.108923071,0.108937742,,,
887,0.999887145,0.005203847,0.005204435,0.99986198,0.063351668,0.063360413,,,
888,0.999881646,0.01974243,0.019744767,0.999861572,0.052542784,0.052550058,,,
889,0.999880775,0.026906904,0.026910112,0.999857257,0.078219127,0.078230293,,,
890,0.999879891,0.07233023,0.072338919,0.99985363,0.1424863,0.142507159,,,
891,0.999877697,0.056196607,0.056203481,0.999846945,0.002413712,0.002414081,,,
892,0.99987123,0.113245714,0.113260298,0.999843494,0.169263075,0.16928957,,,
893,0.999868392,0.045743357,0.045749378,0.999836294,0.016751337,0.01675408,,,
894,0.999863727,0.028369575,0.028373441,0.999830797,0.128474311,0.128496053,,,
895,0.999859062,0.053294652,0.053302164,0.999825369,0.035544163,0.035550371,,,
896,0.999858387,0.159378994,0.159401567,0.999820927,0.128279539,0.128302515,,,
897,0.999854671,0.064292875,0.06430222,0.999817266,0.036043984,0.036050572,,,
898,0.999849028,0.075127931,0.075139275,0.999814873,0.042274173,0.042282001,,,
899,0.999840991,0.063712788,0.06372292,0.999809752,0.006568074,0.006569324,,,
900,0.999827859,0.038122429,0.038128993,0.999806345,0.031344306,0.031350377,,,
901,0.999821099,0.028806135,0.028811289,0.999795106,0.026603457,0.026608909,,,
902,0.999815508,0.097001384,0.097019283,0.999790199,0.151398644,0.151430415,,,
903,0.999801625,0.05855001,0.058561627,0.999778763,0.054424504,0.054436547,,,
904,0.999794131,0.038919496,0.03892751,0.999760869,0.13289807,0.132929857,,,
905,0.999784369,0.258153052,0.25820873,0.999757019,0.078268883,0.078287906,,,
906,0.999763913,0.025191311,0.02519726,0.999749697,0.015602087,0.015605994,,,
907,0.999753104,0.02929006,0.029297294,0.999735665,0.174008541,0.17405455,,,
908,0.999737171,0.071573496,0.071592312,0.999723714,0.008836962,0.008839404,,,
909,0.999697322,6.25E-05,6.25E-05,0.999701764,0.040446118,0.040458184,,,
910,0.9996844,0.295089243,0.295182403,0.999691396,0.041715859,0.041728736,,,
911,0.999683127,0.111719738,0.11175515,0.999670427,0.119314736,0.119354072,,,
912,0.999659486,0.023225138,0.023233049,0.999664445,0.1359794,0.136025044,,,
913,0.999650715,0.125957964,0.126001974,0.999640405,0.149761868,0.149815741,,,
914,0.999627475,0.121917798,0.121963232,0.999624236,0.012580768,0.012585497,,,
915,0.999615798,0.18999045,0.190063472,0.999583429,0.027405111,0.027416532,,,
916,0.999592329,0.19091531,0.190993173,0.999565832,0.079774147,0.079808797,,,
917,0.999563094,0.123971908,0.124026096,0.999556486,0.172856739,0.172933437,,,
918,0.999544882,0.047869198,0.047890995,0.99951927,0.070803466,0.070837519,,,
919,0.999534915,0.134913447,0.134976222,0.999508798,0.014200078,0.014207057,,,
920,0.999517847,0.039250267,0.039269201,0.999493006,0.238335581,0.238456477,,,
921,0.999469564,0.18172619,0.181822635,0.999484295,0.424354824,0.424573779,,,
922,0.99945288,0.058169377,0.05820122,0.999465383,0.223470573,0.223590108,,,
923,0.999402801,0.149614237,0.14970364,0.999435784,0.060366998,0.060401078,,,
924,0.999400666,0.374155273,0.374379652,0.999392512,0.045645162,0.045672908,,,
925,0.999392087,0.054662953,0.054696203,0.999346383,0.073511704,0.073559784,,,
926,0.999336998,0.026757777,0.026775529,0.999331514,0.23992506,0.240085554,,,
927,0.999249068,0.166425361,0.166550429,0.999316915,0.231710456,0.231868842,,,
928,0.999228618,0.159712266,0.159835561,0.999289823,0.160862436,0.160976758,,,
929,0.999185889,0.078479465,0.078543408,0.999256707,0.215678888,0.215839319,,,
930,0.99917314,0.143075669,0.14319407,0.999207181,0.134004218,0.134110543,,,
931,0.999154192,0.20449755,0.204670662,0.999159676,0.329197988,0.329474854,,,
932,0.999104232,0.007908056,0.007915146,0.999078708,0.461576559,0.462002198,,,
933,0.99907237,0.431407767,0.431808326,0.999032932,0.383483083,0.383854296,,,
934,0.999046916,0.243797944,0.244030525,0.998962389,0.391412512,0.391819068,,,
935,0.998979734,0.458988937,0.459457706,0.998931554,0.128618217,0.128755785,,,
936,0.998953714,0.33601467,0.336366606,0.998838817,0.038449187,0.038493885,,,
937,0.998847948,0.098934111,0.09904822,0.998750814,0.192810014,0.193051171,,,
938,0.998794952,0.095205644,0.095320509,0.998714761,0.256335059,0.256664935,,,
939,0.998786449,0.040720559,0.040770036,0.998645708,0.216371007,0.216664434,,,
940,0.998704721,0.01199652,0.012012079,0.998620822,0.153232813,0.15344444,,,
941,0.998611366,0.057581835,0.057661906,0.998531792,0.371236474,0.371782328,,,
942,0.998603921,0.653331434,0.654244812,0.9984698,0.267214895,0.267624414,,,
943,0.998573303,0.040162225,0.040219606,0.998430942,0.107278085,0.107446675,,,
944,0.998499889,0.111944324,0.112112505,0.998362159,0.300885834,0.301379446,,,
945,0.998412248,0.346244933,0.346795559,0.99830547,0.011208856,0.011227882,,,
946,0.998289237,0.32471827,0.325274738,0.998272187,0.312041809,0.312581892,,,
947,0.998261709,0.023887049,0.023928644,0.998233098,0.063776668,0.063889555,,,
948,0.998088505,0.391623661,0.392373682,0.998126911,0.115999179,0.116216864,,,
949,0.998078904,0.046693592,0.046783468,0.998089193,0.214781703,0.215192895,,,
950,0.99787637,0.432746575,0.433667525,0.997997574,0.239966091,0.240447569,,,
951,0.997783217,0.282426722,0.283054192,0.997889944,0.079965722,0.080134811,,,
952,0.997595445,0.046330098,0.04644177,0.997796033,0.254349809,0.254911626,,,
953,0.99751854,0.154748547,0.155133505,0.997647394,0.199379382,0.199849549,,,
954,0.997484021,0.550265826,0.551653775,0.997499216,0.032956572,0.033039196,,,
955,0.997312143,0.218348775,0.218937247,0.997437434,0.186985797,0.187466192,,,
956,0.997167876,0.253709375,0.254429953,0.997291752,0.17826358,0.178747673,,,
957,0.997056669,0.454118802,0.455459369,0.997226439,0.118162449,0.118491091,,,
958,0.997039803,0.253287879,0.254039887,0.997174536,0.227304035,0.227948094,,,
959,0.996904181,0.214020129,0.214684754,0.997140101,0.568142061,0.56977155,,,
960,0.99685891,0.487223658,0.488758894,0.997005794,0.211442941,0.212077946,,,
961,0.996787473,0.053932023,0.05410584,0.996958162,0.262182961,0.262982912,,,
962,0.99664429,0.440203168,0.441685336,0.996853568,0.715672349,0.717931271,,,
963,0.996463452,0.36723195,0.368535293,0.996780583,0.752706634,0.755137738,,,
964,0.99634856,0.631480454,0.633794718,0.996595372,0.104661116,0.105018665,,,
965,0.996274808,0.032799464,0.032922105,0.996409067,0.270751632,0.271727387,,,
966,0.996062267,0.651764165,0.654340784,0.996147587,0.487922237,0.489809184,,,
967,0.995969556,0.143236042,0.143815683,0.996053004,0.06134408,0.061587164,,,
968,0.995850577,0.595678835,0.598160858,0.995996989,0.149325951,0.149926107,,,
969,0.995725747,0.057761696,0.058009644,0.995947126,0.185405224,0.186159705,,,
970,0.995574223,0.180243609,0.181044873,0.995817762,0.183129729,0.183898838,,,
971,0.995494928,0.366886483,0.368546812,0.995558125,0.252749905,0.253877597,,,
972,0.995226453,0.026728392,0.026856593,0.995325017,0.230929971,0.232014636,,,
973,0.995082563,0.197291889,0.198266854,0.995154272,0.215878999,0.216930184,,,
974,0.994839496,0.114076547,0.114668293,0.995094487,0.284466919,0.285869254,,,
975,0.994624027,0.207975105,0.209099217,0.994799135,0.393795796,0.395854582,,,
976,0.99457838,0.322468274,0.324226104,0.994481212,0.186086433,0.187119103,,,
977,0.994344894,0.307439388,0.309187878,0.994275984,0.017921064,0.018024235,,,
978,0.994237129,0.101260078,0.101847009,0.99424709,0.176795229,0.177818201,,,
979,0.994057329,0.616822872,0.620510361,0.993923737,0.314103231,0.316023473,,,
980,0.993865083,0.014550961,0.01464078,0.993811355,0.278118748,0.279850644,,,
981,0.99358923,0.131499002,0.132347451,0.993319749,0.579535214,0.583432691,,,
982,0.993481633,0.171699006,0.172825546,0.993183548,0.040198991,0.040474886,,,
983,0.99343695,0.073944382,0.074432888,0.992877825,0.05784332,0.058258246,,,
984,0.993262501,0.206790268,0.208192968,0.992846967,0.359790662,0.362382798,,,
985,0.993018805,0.157865184,0.158975019,0.992541688,0.046236013,0.046583447,,,
986,0.992552474,0.143153221,0.144227358,0.992338016,0.273194905,0.275304282,,,
987,0.992379831,0.495683012,0.499489204,0.992166922,0.787959903,0.794180783,,,
988,0.991898409,0.290640469,0.293014351,0.992024201,0.88098018,0.888063193,,,
989,0.991642718,0.059974071,0.060479515,0.991827179,0.06825081,0.068813208,,,
990,0.991239833,0.529636939,0.534317651,0.991731975,0.08514223,0.085852057,,,
991,0.990977727,0.187179503,0.188883662,0.991443534,0.197405758,0.199109432,,,
992,0.99024104,0.201159634,0.203142089,0.991031416,0.406427888,0.410105958,,,
993,0.989912543,0.331870655,0.3352525,0.990797176,0.673906291,0.680165737,,,
994,0.989574316,0.199301208,0.201400951,0.990694347,0.208032993,0.209987059,,,
995,0.989248178,0.408936348,0.413380946,0.99036585,0.7434592,0.750691474,,,
996,0.989193613,0.140350265,0.141883514,0.989977722,0.442478569,0.446958107,,,
997,0.988923583,0.179229592,0.181237049,0.989712972,0.552939088,0.55868631,,,
998,0.988774723,0.131984939,0.133483326,0.98917017,0.504119086,0.509638383,,,
999,0.988116412,0.565665949,0.572468934,0.98889152,0.506827298,0.512520623,,,
1000,0.987942395,0.996961259,1.009128938,0.988157478,0.228761586,0.231503167,,,
1001,0.98759333,0.30619476,0.310041341,0.987903873,0.587356133,0.59454786,,,
1002,0.987218988,0.83421353,0.84501366,0.987785839,0.273129975,0.276507279,,,
1003,0.986521327,0.004615114,0.00467817,0.987429056,0.036832281,0.037301192,,,
1004,0.986165858,0.921889363,0.934821821,0.987049728,0.332559534,0.336922776,,,
1005,0.985969316,0.331633041,0.336352294,0.986392474,0.851389855,0.863134988,,,
1006,0.985641661,0.075198421,0.076293874,0.986125054,0.763950869,0.774699787,,,
1007,0.985129328,0.345321881,0.350534566,0.985568407,1.100363166,1.116475688,,,
1008,0.984098072,0.997665257,1.013786416,0.985176617,0.444815688,0.451508573,,,
1009,0.983749752,0.767437732,0.780114791,0.98483377,0.748411866,0.759937249,,,
1010,0.983088785,1.16451097,1.184543032,0.984567147,1.187078618,1.20568579,,,
1011,0.982876182,0.342424734,0.34839051,0.984106306,1.335409897,1.356977279,,,
1012,0.982587144,0.350032618,0.356235699,0.983797841,0.047730186,0.048516254,,,
1013,0.98189537,0.326374752,0.332392597,0.982885583,0.066840484,0.068004339,,,
1014,0.981290254,0.025109891,0.025588648,0.982148488,0.042000198,0.042763593,,,
1015,0.981127646,0.278155504,0.283505928,0.981858006,0.289211446,0.294555266,,,
1016,0.980802532,0.115264873,0.117520978,0.981379205,0.241469295,0.246050959,,,
1017,0.979514408,0.287168815,0.293174672,0.980883045,0.767715678,0.7826781,,,
1018,0.979394693,0.123091906,0.125681614,0.980215839,0.231375629,0.236045593,,,
1019,0.979049441,0.56206298,0.574090497,0.979355147,0.035401455,0.03614772,,,
1020,0.97876849,0.265389114,0.271145952,0.978967675,0.378552242,0.386685129,,,
1021,0.977679975,0.34839806,0.356351842,0.978064941,0.590211252,0.603447918,,,
1022,0.977225981,1.206474087,1.234590678,0.977889213,0.799199292,0.81726977,,,
1023,0.976190854,0.471790893,0.4832978,0.977694782,0.067799166,0.069345943,,,
1024,0.975425853,1.437723863,1.473944799,0.976701768,0.667827205,0.683757547,,,
1025,0.975147271,1.43904749,1.475723241,0.975440767,0.831814976,0.852758061,,,
1026,0.974292898,1.423194589,1.460746139,0.974845868,0.202348924,0.207570171,,,
1027,0.974048432,0.254839016,0.261628691,0.97419708,0.824622177,0.846463405,,,
1028,0.973070985,0.517056628,0.531365785,0.974111135,0.031082038,0.031908103,,,
1029,0.971574531,0.496391677,0.510914666,0.973739526,0.333341484,0.342331265,,,
1030,0.971440096,1.393552435,1.434522252,0.973454517,0.549393187,0.564374788,,,
1031,0.969861314,0.753855447,0.777281696,0.97297196,0.327914334,0.337023417,,,
1032,0.969377156,1.235765771,1.274803892,0.972158685,0.79283087,0.815536478,,,
1033,0.96821246,0.274444559,0.283454893,0.971271494,0.022242863,0.022900768,,,
1034,0.967842565,0.78815735,0.814344583,0.969747443,0.842599395,0.8688854,,,
1035,0.966889145,0.003112224,0.003218802,0.968815976,0.672114739,0.693748612,,,
1036,0.966498513,0.333992756,0.34556986,0.968295897,0.028480121,0.029412622,,,
1037,0.964330784,0.099537959,0.103219725,0.967340616,0.077895466,0.080525375,,,
1038,0.963720373,1.249309904,1.29634066,0.966740686,0.094293051,0.097537067,,,
1039,0.961070708,0.20159573,0.209761601,0.964830408,0.250238919,0.259360523,,,
1040,0.960430218,0.873620141,0.909613343,0.964267255,0.169108261,0.175374887,,,
1041,0.959456474,0.593067867,0.618128996,0.962556397,0.401429116,0.417044775,,,
1042,0.95816203,0.720897902,0.752375777,0.961900427,1.58396832,1.646707158,,,
1043,0.957292402,0.192863233,0.201467423,0.961194927,1.141569552,1.187656655,,,
1044,0.95615007,1.150983255,1.203768416,0.959959375,0.400601186,0.417310562,,,
1045,0.954459183,2.194889509,2.299615896,0.959031906,2.623668413,2.735746742,,,
1046,0.953059571,1.502027445,1.576005835,0.957689887,0.653065178,0.681917171,,,
1047,0.952663917,0.799268399,0.838982547,0.955775218,0.163165141,0.170714974,,,
1048,0.951946961,0.575846094,0.604914053,0.955610012,1.157244562,1.211000877,,,
1049,0.950994571,0.400769247,0.421421172,0.955149059,0.564232456,0.590727123,,,
1050,0.949773868,0.527532189,0.555429252,0.954457444,0.133692178,0.140071387,,,
1051,0.948165017,0.700342465,0.738629302,0.953564014,0.415118631,0.435333784,,,
1052,0.947167587,0.056672368,0.059833517,0.95146556,0.519738221,0.546250167,,,
1053,0.945405111,2.56064026,2.708511124,0.950892651,0.217438542,0.228667812,,,
1054,0.944698868,1.143839942,1.210798468,0.949639878,0.311478639,0.327996587,,,
1055,0.943812371,0.655112208,0.694112758,0.947723315,0.465163667,0.490822226,,,
1056,0.943109166,0.516901252,0.548082099,0.946979527,0.827979816,0.87433761,,,
1057,0.942525816,1.05982948,1.124456712,0.946307304,0.50496596,0.533617312,,,
1058,0.940269352,0.580948218,0.617852977,0.943129973,2.067857179,2.192547409,,,
1059,0.937713342,0.233418211,0.248922779,0.941564409,1.742365206,1.850500284,,,
1060,0.937050891,0.452421379,0.482814097,0.939545765,1.447907756,1.54107209,,,
1061,0.934287677,0.105043597,0.112431748,0.939256937,0.777668675,0.827961598,,,
1062,0.933454658,0.56948567,0.610083913,0.93808323,1.51455942,1.614525633,,,
1063,0.930821877,0.957215799,1.028355503,0.937031018,1.085759632,1.158723256,,,
1064,0.928801797,0.932856055,1.004365041,0.934837543,1.221021371,1.306132151,,,
1065,0.925154578,1.66620694,1.801003831,0.933729832,0.230367526,0.246717539,,,
1066,0.922724768,2.863637292,3.103457705,0.931800865,1.460427807,1.567317506,,,
1067,0.922405185,0.009380714,0.010169841,0.929838542,0.712459708,0.766218732,,,
1068,0.91890603,2.038161851,2.218030772,0.928451313,0.289606054,0.311923792,,,
1069,0.917318295,2.385416334,2.600423808,0.925889696,0.2011818,0.217284846,,,
1070,0.915257977,1.833206639,2.002939812,0.92400546,0.093935244,0.101660919,,,
1071,0.912050244,0.554231725,0.607676747,0.922670688,0.007370843,0.007988596,,,
1072,0.91072745,0.009645198,0.010590653,0.921080404,0.467222692,0.507255056,,,
1073,0.907855575,1.195026747,1.316318123,0.9184369,0.115428074,0.125678829,,,
1074,0.907444755,0.422845563,0.465973891,0.917626511,1.117144742,1.217428582,,,
1075,0.902827646,0.201591437,0.22328895,0.915667213,2.28134945,2.491461327,,,
1076,0.901014901,0.717841177,0.796702892,0.914797968,0.119811919,0.130970906,,,
1077,0.898981102,0.071688939,0.079744656,0.910983714,1.933899059,2.122868972,,,
1078,0.894627917,1.241057667,1.387233333,0.907848919,0.274610858,0.302485196,,,
1079,0.89430286,1.651837724,1.847067474,0.907080181,0.291499559,0.3213603,,,
1080,0.891849912,0.040024738,0.044878334,0.905257935,3.339626063,3.6891431,,,
1081,0.889804692,1.918796396,2.156424227,0.904227024,1.310790559,1.449625507,,,
1082,0.888546918,0.684991001,0.770911459,0.901583273,1.017582149,1.1286613,,,
1083,0.883978043,0.86782285,0.981724441,0.899030438,1.468528423,1.633457958,,,
1084,0.883204544,0.327155439,0.370418654,0.898717876,2.144900388,2.386622592,,,
1085,0.879863896,0.324823399,0.369174596,0.898009821,0.043818912,0.048795582,,,
1086,0.876833818,0.987029855,1.125674939,0.895365709,0.708703788,0.79152438,,,
1087,0.87165474,0.972091318,1.115225185,0.894391061,0.370187573,0.413899008,,,
1088,0.869851878,1.051661193,1.209011809,0.892195283,1.386366491,1.553882336,,,
1089,0.868885196,1.779664553,2.048215991,0.891574026,0.841482371,0.943816606,,,
1090,0.866031507,2.206980149,2.548383206,0.888584576,0.578613529,0.651163147,,,
1091,0.864795047,1.205837266,1.394361901,0.88441172,1.176347562,1.330090428,,,
1092,0.863284344,0.80904467,0.937170558,0.882126468,0.012367187,0.014019744,,,
1093,0.859408235,0.689742436,0.802578342,0.880496554,1.036411528,1.177076189,,,
1094,0.856846701,0.704925449,0.822697278,0.877290501,1.229432117,1.401396818,,,
1095,0.853969109,1.956731727,2.291337831,0.875867993,0.143669641,0.164031157,,,
1096,0.847558532,0.355314754,0.419221493,0.87209202,0.895677324,1.027044513,,,
1097,0.845554343,0.389512651,0.460659512,0.868386249,0.466491635,0.537193715,,,
1098,0.843628012,0.150148027,0.177978949,0.866559084,1.857137228,2.143116682,,,
1099,0.839097066,0.305354168,0.363908039,0.863619598,0.379809034,0.439787419,,,
1100,0.837072628,0.052142994,0.062292079,0.862907866,0.694243964,0.804540081,,,
1101,0.836478124,0.056593713,0.067657135,0.860180039,0.596254841,0.693174468,,,
1102,0.833304442,0.223546555,0.268265166,0.852141847,1.017473755,1.194019232,,,
1103,0.827221854,0.475240344,0.574501679,0.849874794,0.686707656,0.808010381,,,
1104,0.823403402,0.056514346,0.068635064,0.847637539,0.737695558,0.870295998,,,
1105,0.822198507,0.769846787,0.936327152,0.845251611,0.341749403,0.404316773,,,
1106,0.81883301,0.083837992,0.102387167,0.842962088,0.072232042,0.085688364,,,
1107,0.818618587,0.364660352,0.445458188,0.842441306,0.399965697,0.474769807,,,
1108,0.815113417,0.308725179,0.378751193,0.839855734,0.139313404,0.165877779,,,
1109,0.813842644,0.573599652,0.704804123,0.832348806,0.576838365,0.6930248,,,
1110,0.810247169,0.115578379,0.142645829,0.830403068,0.473024927,0.569632924,,,
1111,0.808881484,0.135573175,0.167605735,0.828005021,0.303167795,0.366142459,,,
1112,0.800750246,0.266616094,0.332957867,0.821773833,0.864197674,1.051624715,,,
1113,0.796775548,0.777325745,0.975589357,0.818270081,0.144901873,0.177083186,,,
1114,0.788883146,0.21595368,0.273746094,0.81271738,0.569766988,0.701064112,,,
1115,0.787743601,0.078943094,0.100214199,0.810642587,0.594632111,0.733531794,,,
1116,0.784009234,0.195432651,0.249273404,0.810526086,0.447432685,0.552027496,,,
1117,0.781098125,0.316107382,0.404696122,0.806662593,0.138782683,0.172045517,,,
1118,0.7765056,0.636757403,0.820029376,0.796384083,0.799421126,1.00381354,,,
1119,0.770093231,0.820480582,1.065430197,0.790343327,0.987143779,1.249006279,,,
1120,0.763055749,0.237230075,0.310894814,0.786216002,0.334822423,0.425865694,,,
1121,0.757243907,0.351808648,0.464590926,0.777595245,0.78431298,1.008639116,,,
1122,0.751876025,0.261599922,0.347929596,0.776797341,0.724226523,0.932323638,,,
1123,0.750058982,0.045436192,0.060576825,0.770301261,1.452935274,1.886190957,,,
1124,0.737790077,0.323869074,0.438971849,0.751924688,0.712551098,0.947636258,,,
1125,0.732905971,0.580601688,0.792191238,0.745707028,0.803930595,1.078078341,,,
1126,0.730303372,0.951605029,1.303027024,0.742284559,0.585734054,0.789096373,,,
1127,0.727097396,0.497792712,0.68463003,0.731893577,0.118823606,0.162350935,,,
1128,0.71958585,0.098517133,0.136908102,0.72654362,0.817296527,1.124910472,,,
1129,0.71489628,0.192539217,0.269324686,0.71954807,1.284219796,1.784758864,,,
1130,0.710930384,0.763063973,1.073331497,0.709743652,0.767633256,1.081564102,,,
1131,0.698342032,0.641925559,0.919213694,0.705531972,0.300630797,0.426105136,,,
1132,0.690567944,0.161302888,0.233580041,0.703708965,0.056887045,0.080838881,,,
1133,0.686624139,1.05637337,1.538503106,0.697326681,0.172335261,0.247137054,,,
1134,0.679896458,0.016427424,0.024161655,0.686138625,0.62530041,0.911332473,,,
1135,0.674399801,0.019737092,0.02926616,0.68182054,0.344059984,0.504619565,,,
1136,0.67115138,0.099043774,0.147572928,0.678539973,0.30268278,0.446079511,,,
1137,0.660439448,0.405563772,0.614081689,0.672477467,0.738655184,1.098408824,,,
1138,0.659411348,0.226985461,0.344224378,0.667407527,0.13900967,0.208283042,,,
1139,0.649056253,0.167888273,0.258665211,0.658790917,1.16143745,1.7629834,,,
1140,0.638044355,1.798907876,2.819408811,0.658148016,0.60298436,0.916183511,,,
1141,0.630848998,0.05403417,0.085653096,0.654423209,0.85481983,1.306218695,,,
1142,0.621188383,0.030861838,0.049681931,0.646546927,0.244046008,0.377460625,,,
1143,0.614906833,0.06963259,0.113240878,0.644565021,0.923531792,1.432798496,,,
1144,0.612378183,1.208544173,1.973525846,0.637723248,0.258502703,0.405352484,,,
1145,0.607108664,0.029732298,0.048973602,0.626506221,0.803133119,1.281923614,,,
1146,0.605547209,0.014000499,0.023120409,0.612199279,0.761331603,1.243600948,,,
1147,0.600851378,0.059228299,0.098573958,0.604273851,0.80324815,1.329278354,,,
1148,0.595462195,0.90088124,1.51291089,0.594245799,0.24501241,0.412308191,,,
1149,0.583802956,0.017914727,0.030686256,0.589559781,0.241790363,0.41012018,,,
1150,0.578700011,0.534825853,0.924184972,0.57159087,0.432369183,0.756431226,,,
1151,0.572214187,0.1749294,0.305706157,0.569044717,0.14243782,0.250310415,,,
1152,0.568720311,0.865731393,1.522244548,0.557567563,0.18962472,0.340092811,,,
1153,0.553978266,0.027922033,0.050402759,0.540785277,0.195378226,0.361286142,,,
1154,0.547610409,0.020297975,0.037066452,0.53499384,0.365482567,0.68315285,,,
1155,0.540227161,0.117074131,0.216712782,0.520862633,0.249663746,0.479327427,,,
1156,0.533080546,0.547498052,1.027045642,0.510028166,0.261049375,0.511833252,,,
1157,0.517049672,0.431130995,0.83382897,0.507232014,0.481961285,0.950179152,,,
1158,0.513781594,0.640168043,1.24599256,0.505293034,0.228622975,0.452456217,,,
1159,0.50871793,0.394790611,0.77605012,0.502657381,0.194282575,0.386510936,,,
1160,0.500519857,0.085650519,0.17112312,0.497042926,0.108630881,0.218554325,,,
1161,0.490406894,0.123170989,0.251160803,0.490222976,0.041400273,0.084451922,,,
1162,0.482683906,0.790877806,1.638500467,0.486956846,0.232009398,0.476447553,,,
1163,0.473416035,0.087506066,0.184839674,0.486664644,0.667568657,1.371722119,,,
1164,0.467898246,0.150737444,0.3221586,0.480312704,0.539456197,1.123135393,,,
1165,0.459857709,0.429626458,0.934259553,0.471754521,0.628395533,1.332039239,,,
1166,0.456427559,0.282720724,0.619420801,0.465382508,0.274712248,0.590293455,,,
1167,0.448790049,0.780681534,1.739525053,0.45971092,0.217817994,0.47381514,,,
1168,0.444449338,0.18977254,0.426983513,0.456202771,0.387431992,0.849253921,,,
1169,0.438002821,0.385038496,0.879077662,0.447177154,0.141675887,0.316822731,,,
1170,0.425336846,0.225676261,0.530582438,0.441158493,0.032405942,0.073456462,,,
1171,0.422110208,0.18978134,0.4496014,0.436019176,0.086699877,0.198844184,,,
1172,0.417759532,0.244392876,0.585008496,0.435324813,0.329522832,0.756958533,,,
1173,0.414092131,0.109468884,0.264358763,0.424351945,0.561042018,1.322114872,,,
1174,0.408616053,0.556553778,1.362045799,0.418553108,0.079705947,0.1904321,,,
1175,0.394810203,0.010859427,0.027505436,0.404569416,0.237427859,0.586865565,,,
1176,0.39050338,0.055710826,0.142664132,0.400746591,0.161266813,0.402415933,,,
1177,0.385945214,0.296533585,0.768330773,0.396164584,0.410575,1.036374822,,,
1178,0.373935079,0.088475292,0.236606023,0.387854007,0.212902654,0.548924726,,,
1179,0.372059906,0.376181632,1.011078123,0.376919694,0.150539559,0.399394251,,,
1180,0.364845257,0.208506239,0.571492256,0.372651887,0.235827398,0.632835647,,,
1181,0.358826203,0.002753304,0.007673086,0.368865255,0.071458517,0.193725258,,,
1182,0.350400488,0.24983876,0.713009167,0.360019576,0.350253499,0.972873483,,,
1183,0.346884323,0.148378712,0.427746954,0.352401295,0.321510921,0.912343188,,,
1184,0.340006957,0.157776156,0.464038022,0.349480756,0.627296173,1.794937669,,,
1185,0.338876344,0.259322075,0.765241009,0.348131525,0.252719499,0.725931095,,,
1186,0.329942759,0.392658441,1.190080492,0.343784463,0.289391055,0.841780495,,,
1187,0.327357914,0.131322155,0.401157723,0.337362362,0.50275659,1.490256908,,,
1188,0.320164017,0.050360546,0.157296084,0.330991865,0.083360943,0.251851939,,,
1189,0.319168033,0.136564197,0.427875547,0.328501304,0.685797707,2.087655964,,,
1190,0.315942014,0.474878015,1.503054339,0.32235256,0.300238558,0.931398089,,,
1191,0.311537725,0.460275533,1.477431129,0.315747152,0.252564549,0.79989494,,,
1192,0.310462553,0.512216472,1.649849448,0.312428303,0.274802632,0.879570222,,,
1193,0.301862634,0.122714415,0.406524033,0.308846772,0.418300215,1.354394001,,,
1194,0.297833209,0.284128745,0.953986114,0.304292978,0.299166887,0.983154095,,,
1195,0.296073711,0.168201133,0.5681056,0.299260355,0.349450895,1.167715301,,,
1196,0.290944094,0.194376449,0.668088656,0.294377191,0.338711837,1.150604892,,,
1197,0.283719833,0.020481363,0.072188689,0.29163202,0.092497037,0.317170374,,,
1198,0.282005008,0.1583833,0.561632936,0.287284673,0.258650139,0.900326968,,,
1199,0.279306991,0.106658662,0.381868929,0.280802553,0.033057539,0.11772521,,,
1200,0.275237837,0.147331289,0.53528719,0.278418989,0.090875757,0.326399278,,,
1201,0.269665862,0.159455431,0.591307441,0.276599061,0.170909262,0.61789531,,,
1202,0.262344942,0.181944619,0.693532024,0.272448004,0.165229394,0.606462119,,,
1203,0.255188133,0.097919277,0.383714069,0.264365264,0.191037112,0.722625618,,,
1204,0.252940263,0.379693407,1.501118893,0.260326469,0.097514855,0.374586784,,,
1205,0.252348894,0.011453189,0.045386325,0.254064432,0.277532676,1.092371233,,,
1206,0.245446095,0.249686996,1.017278342,0.250484086,0.04468823,0.178407463,,,
1207,0.24102758,0.300006658,1.244698459,0.244991732,0.237698112,0.97022912,,,
1208,0.235812366,0.024165477,0.102477567,0.243306972,0.122217431,0.502317833,,,
1209,0.232159066,0.104369576,0.449560629,0.235862736,0.03792859,0.160807894,,,
1210,0.225815337,0.27412949,1.213954258,0.228106139,0.14225063,0.623615966,,,
1211,0.223606459,0.03001629,0.134237133,0.226504571,0.024219808,0.10692856,,,
1212,0.221088259,0.013194331,0.059679023,0.223906339,0.088361327,0.39463522,,,
1213,0.217024563,0.110195623,0.507756458,0.219691197,0.044772817,0.203798867,,,
1214,0.205195893,0.057358376,0.279529844,0.214328251,0.156924938,0.732171035,,,
1215,0.204178143,0.057656928,0.282385404,0.212245274,0.049239666,0.231994168,,,
1216,0.20073913,0.112933434,0.56258804,0.209606473,0.181020858,0.86362246,,,
1217,0.198825751,0.078620511,0.395424189,0.206730208,0.182934559,0.884895153,,,
1218,0.1962523,0.024868853,0.126718784,0.200568255,0.122836792,0.612443841,,,
1219,0.192321257,0.063669679,0.331058978,0.195032382,0.23725195,1.216474657,,,
1220,0.18669675,0.00408263,0.021867707,0.189457173,0.105462388,0.556655554,,,
1221,0.182639152,0.307331703,1.682726289,0.184089193,0.040833532,0.221813845,,,
1222,0.179723647,0.222258283,1.236666888,0.182732747,0.049743801,0.272221599,,,
1223,0.178674207,0.057735472,0.323132663,0.177984949,0.037051469,0.208171922,,,
1224,0.170776896,0.160594997,0.940378939,0.174121049,0.053679177,0.308286546,,,
1225,0.169539139,0.159604667,0.941403076,0.172600428,0.103327884,0.598653693,,,
1226,0.163681613,0.032266479,0.197129529,0.161871543,0.082201083,0.507816761,,,
1227,0.162445246,0.305619996,1.881372355,0.159868905,0.002209479,0.013820567,,,
1228,0.158282007,0.117431738,0.741914639,0.153515966,0.140029243,0.912147753,,,
1229,0.15576792,0.246685919,1.583676018,0.152392859,0.160863042,1.055581232,,,
1230,0.15478124,0.18930248,1.223032455,0.148928971,0.110026681,0.738786282,,,
1231,0.150550292,0.045464381,0.301987996,0.144441472,0.207327652,1.435374821,,,
1232,0.146307822,0.03556734,0.243099371,0.137190735,0.185972968,1.355579646,,,
1233,0.140157486,0.149570324,1.067159008,0.134969665,0.283108128,2.097568579,,,
1234,0.133258185,0.071737573,0.538335208,0.132631383,0.186135781,1.403406774,,,
1235,0.130466054,0.089404384,0.68526932,0.127793276,0.148942057,1.165492131,,,
1236,0.121161402,0.169322352,1.397494161,0.125672451,0.083805709,0.666858239,,,
1237,0.118005871,0.014744062,0.124943462,0.124910756,0.159299689,1.275308018,,,
1238,0.114313863,0.108246937,0.946927468,0.12167204,0.381100771,3.132196776,,,
1239,0.111093449,0.048222334,0.434070002,0.119261413,0.135102393,1.132825693,,,
1240,0.109469931,0.055534146,0.507300454,0.110788044,0.160415838,1.447952617,,,
1241,0.106202508,0.038784087,0.365189935,0.108408956,0.112479535,1.037548372,,,
1242,0.100421813,0.177086832,1.763429951,0.105471706,0.031431954,0.298013135,,,
1243,0.097511464,0.09195619,0.943029529,0.103393234,0.003136327,0.030333972,,,
1244,0.094346086,0.080413702,0.852326842,0.101838276,0.028448408,0.279348876,,,
1245,0.091587493,0.044560816,0.486538219,0.095440582,0.128362435,1.344946068,,,
1246,0.085304512,0.127256853,1.491795107,0.090792401,0.105380117,1.160671113,,,
1247,0.083416806,0.027811944,0.333409366,0.085748871,0.003870282,0.045135073,,,
1248,0.079426115,0.006454559,0.081264942,0.085165115,0.230101791,2.701831521,,,
1249,0.075618446,0.027000986,0.357068774,0.078756369,0.078961807,1.002608517,,,
1250,0.073548938,0.085568502,1.163422664,0.077985513,0.1126653,1.444695251,,,
1251,0.069597254,0.053509973,0.768851786,0.073740981,0.056340286,0.764029514,,,
1252,0.068299276,0.090498248,1.325025007,0.070494081,0.132381488,1.877909272,,,
1253,0.063542086,0.002865234,0.045091907,0.066765025,0.184729524,2.766860681,,,
1254,0.061681817,0.083797254,1.358540627,0.061881777,0.095117045,1.53707682,,,
1255,0.058027567,0.024974986,0.430398642,0.060810704,0.076239714,1.253721947,,,
1256,0.054938398,0.094877329,1.726976618,0.053064724,0.36767488,6.928800407,,,
1257,0.05090791,0.021750501,0.427251897,0.052463746,0.029699843,0.566102212,,,
1258,0.048523322,0.014833918,0.305706975,0.049952446,0.182471493,3.652904046,,,
1259,0.04539353,0.025225557,0.555708205,0.048928545,0.056798646,1.160848869,,,
1260,0.044233181,0.076414495,1.727537842,0.043372977,0.066048122,1.5227943,,,
1261,0.036915459,0.076943271,2.084310312,0.038441037,0.255055057,6.634968253,,,
1262,0.03461653,0.064505684,1.863435886,0.037053949,0.05986372,1.615582718,,,
1263,0.032073432,0.002094467,0.06530225,0.035681688,0.048939217,1.371549926,,,
1264,0.027624696,0.007470162,0.270416073,0.029739933,0.005388585,0.181190213,,,
1265,0.02360978,0.025776098,1.091755128,0.025902638,0.166404902,6.424245432,,,
1266,0.020222694,0.026484787,1.309656754,0.024483078,0.068833569,2.81147534,,,
1267,0.018121896,0.034104072,1.881926274,0.0228806,0.042805129,1.870804492,,,
1268,0.016723076,0.003788114,0.226520172,0.018790186,0.014987965,0.797648579,,,
1269,0.015477779,0.031839833,2.057131866,0.017298556,0.08153882,4.713620006,,,
1270,0.009050978,0.005348527,0.590933574,0.01332241,0.07172329,5.383657184,,,


==> Lorenz_Attractor/butterfly.csv <==
x_u0,z_u0,t,x_u0_eps
0.1,0.1,0,0.10001
0.101299942,0.097481092,0.01,0.101310071
0.105049338,0.095058878,0.02,0.105059841
0.111093258,0.092736892,0.03,0.111104363
0.119344281,0.090521156,0.04,0.119356208
0.129782498,0.088420368,0.05,0.129795465
0.142449912,0.086446403,0.06,0.142464141
0.15743519,0.084615081,0.07,0.157450911
0.174881275,0.0829468,0.08,0.174898734
0.194978729,0.081468159,0.09,0.194998188
0.217963192,0.080213324,0.1,0.21798494
0.244122185,0.079225509,0.11,0.244146536
0.27379419,0.078560521,0.12,0.273821494
0.307370988,0.078289388,0.13,0.307401633
0.345303586,0.078501422,0.14,0.345338004
0.388107544,0.07931126,0.15,0.388146219
0.436369492,0.080864693,0.16,0.436412965
0.490752739,0.083344769,0.17,0.490801616
0.552007058,0.086984921,0.18,0.552062021
0.620981323,0.092082588,0.19,0.621043136
0.698629675,0.099010914,0.2,0.698699194
0.786024818,0.108243735,0.21,0.786103008
0.884378378,0.120385576,0.22,0.884466319
0.995048909,0.136194564,0.23,0.995147812
1.11955776,0.156629347,0.24,1.119668985
1.259619177,0.182914401,0.25,1.259744247
1.417150967,0.216584814,0.26,1.417291582
1.59429079,0.259571537,0.27,1.594448854
1.793436213,0.314341385,0.28,1.79361385
2.017257589,0.383983053,0.29,2.017457159
2.26871058,0.472358068,0.3,2.268934697
2.551076586,0.584385475,0.31,2.551328143
2.867972767,0.726199191,0.32,2.868254938
3.223351291,0.905414429,0.33,3.223667536
3.621502168,1.131633417,0.34,3.621856226
4.067042288,1.416723598,0.35,4.06743815
4.564859447,1.775273427,0.36,4.565301299
5.120003433,2.225245055,0.37,5.120495549
5.737567028,2.788392638,0.38,5.738113631
6.422471651,3.490776609,0.39,6.423076679
7.179058435,4.363152308,0.4,7.179725186
8.010717614,5.440999735,0.41,8.011448344
8.919196851,6.76404446,0.42,8.91999205
9.903683114,8.374766196,0.43,9.904540789
10.9599036,10.31619582,0.44,10.96081824
12.0785888,12.62663801,0.45,12.07955018
13.24425618,15.33408373,0.46,13.24524821
14.43365113,18.44673505,0.47,14.43465065
15.61473836,21.9424863,0.48,15.61571454
16.74595214,25.75852428,0.49,16.7468663
17.77751094,29.78311178,0.5,17.77831838
18.65355759,33.8545116,0.51,18.65420967
19.31626457,37.76937099,0.52,19.3167142
19.71290059,41.30573243,0.53,19.71310702
19.80163773,44.25294328,0.54,19.80157295
19.55889959,46.44832659,0.55,19.55855256
18.98289341,47.80416952,0.56,18.98227262
18.09479582,48.32092112,0.57,18.09392806
16.93559952,48.07979835,0.58,16.9345262
15.5604719,47.22020631,0.59,15.55924332
14.03159115,45.90970748,0.6,14.03026046
12.41122572,44.31550256,0.61,12.40984358
10.75630988,42.58395019,0.62,10.75492073
9.114972654,40.82990339,0.63,9.113612596
7.525027437,39.13446477,0.64,7.523723771
6.013994339,37.54863965,0.65,6.012766007
4.599930992,36.09885232,0.66,4.598789646
3.293300129,34.79476146,0.67,3.292251655
2.098246857,33.63389749,0.68,2.097292545
1.014288946,32.60717823,0.69,1.01342686
0.037712876,31.70208477,0.7,0.036938775
-0.837434597,30.90484202,0.71,-0.83812637
-1.618419532,30.20195143,0.72,-1.619035485
-2.313223716,29.58091706,0.73,-2.313770708
-2.930063631,29.03065156,0.74,-2.930548581
-3.477077909,28.54160211,0.75,-3.477507541
-3.962035657,28.10572604,0.76,-3.962416375
-4.392369838,27.71629039,0.77,-4.392707653
-4.774935866,27.36783021,0.78,-4.775236299
-5.11598654,27.05592683,0.79,-5.116254642
-5.421275103,26.77701212,0.8,-5.421515443
-5.69591293,26.52830408,0.81,-5.69612959
-5.944483561,26.30760165,0.82,-5.94468019
-6.171087637,26.11318551,0.83,-6.171267446
-6.37926023,25.94377342,0.84,-6.37942603
-6.572124083,25.79836145,0.85,-6.572278323
-6.752397631,25.67618318,0.86,-6.752542412
-6.922342653,25.57668911,0.87,-6.922479759
-7.083903225,25.49942674,0.88,-7.084034155
-7.238716194,25.44401658,0.89,-7.238842177
-7.388054377,25.41015691,0.9,-7.388176399
-7.532936693,25.3975309,0.91,-7.533055514
-7.674161818,25.40577452,0.92,-7.674277996
-7.812255642,25.43449118,0.93,-7.812369542
-7.947516582,25.48320314,0.94,-7.9476284
-8.080083952,25.55129613,0.95,-8.080193722
-8.209928852,25.63802105,0.96,-8.210036467
-8.336814317,25.7424976,0.97,-8.336919545
-8.460375144,25.86366279,0.98,-8.460477634
-8.580148225,26.00025548,0.99,-8.580247526
-8.695565892,26.15082738,1,-8.695661468
-8.805925757,26.31373511,1.01,-8.806017012
-8.910474515,26.48713984,1.02,-8.910560793
-9.008436665,26.66901783,1.03,-9.008517275
-9.099016007,26.85717866,1.04,-9.099090244
-9.181371531,27.04927021,1.05,-9.181438703
-9.254684605,27.24282264,1.06,-9.254744036
-9.31820968,27.43531462,1.07,-9.318260735
-9.371275813,27.6241842,1.08,-9.371317917
-9.41327492,27.80686873,1.09,-9.413307589
-9.443686249,27.98082752,1.1,-9.443709092
-9.462141168,28.14367932,1.11,-9.462153901
-9.4684275,28.29321582,1.12,-9.468429958
-9.462477685,28.42743168,1.13,-9.462469841
-9.444361807,28.544514,1.14,-9.444343772
-9.414319083,28.64294485,1.15,-9.41429111
-9.372761119,28.72155068,1.16,-9.372723587
-9.32026896,28.77950064,1.17,-9.320222378
-9.257553506,28.8162667,1.18,-9.257498509
-9.185470089,28.83162374,1.19,-9.18540742
-9.104982543,28.82567128,1.2,-9.104913045
-9.017151868,28.79883173,1.21,-9.017076458
-8.923126976,28.75182857,1.22,-8.923046629
-8.824111178,28.68558359,1.23,-8.824026908
-8.721351075,28.6012361,1.24,-8.721263924
-8.616091393,28.50009616,1.25,-8.616002412
-8.509571102,28.38363628,1.26,-8.509481328
-8.403009041,28.25342511,1.27,-8.402919486
-8.297594388,28.11111136,1.28,-8.297506025
-8.194450332,27.95838155,1.29,-8.194364088
-8.09462746,27.79694617,1.3,-8.094544204
-7.99910221,27.6285191,1.31,-7.999022745
-7.90877892,27.45480402,1.32,-7.908703978
-7.824474352,27.27747661,1.33,-7.824404593
-7.746910092,27.09816155,1.34,-7.746846104
-7.676712853,26.91843139,1.35,-7.67665515
-7.614424599,26.7398079,1.36,-7.61437362
-7.560509357,26.56377892,1.37,-7.560465466
-7.515346135,26.39176849,1.38,-7.515309631
-7.479228482,26.225132,1.39,-7.479199601
-7.452364518,26.06515576,1.4,-7.452343436
-7.434889764,25.91306987,1.41,-7.43487659
-7.426890037,25.77009011,1.42,-7.426884818
-7.428384608,25.63737232,1.43,-7.428387343
-7.439323084,25.51600196,1.44,-7.439333721
-7.459585398,25.40699417,1.45,-7.459603841
-7.488982159,25.31129319,1.46,-7.489008264
-7.527276705,25.22978951,1.47,-7.527310267
-7.574198056,25.16336154,1.48,-7.574238819
-7.629411045,25.11279751,1.49,-7.629458709
-7.692513783,25.07878003,1.5,-7.692568001
-7.763037659,25.06188605,1.51,-7.763098041
-7.840447531,25.06258676,1.52,-7.840513636
-7.924162182,25.08124628,1.53,-7.924233503
-8.013544033,25.11813775,1.54,-8.013620014
-8.107883435,25.17337022,1.55,-8.107963463
-8.206406014,25.24686671,1.56,-8.206489422
-8.308272672,25.33836424,1.57,-8.30835874
-8.412584331,25.44741316,1.58,-8.412672286
-8.518385339,25.57336569,1.59,-8.518474361
-8.624645377,25.71534665,1.6,-8.624734599
-8.7302981,25.87224034,1.61,-8.730386605
-8.834244402,26.04269017,1.62,-8.834331244
-8.93535712,26.22510456,1.63,-8.935441327
-9.032483186,26.41766057,1.64,-9.03256379
-9.124436327,26.61828095,1.65,-9.124512351
-9.210072016,26.82471631,1.66,-9.210142494
-9.288294454,27.03455333,1.67,-9.288358451
-9.358061865,27.24523436,1.68,-9.358118497
-9.418380731,27.4540847,1.69,-9.4184292
-9.468335647,27.65834688,1.7,-9.468375231
-9.507158753,27.85532773,1.71,-9.507188828
-9.534232648,28.04240566,1.72,-9.534252706
-9.549086357,28.2170697,1.73,-9.549096028
-9.551386279,28.37692771,1.74,-9.551385348
-9.540983688,28.51982306,1.75,-9.540972086
-9.517930199,28.64391959,1.76,-9.517908007
-9.482475495,28.74770273,1.77,-9.482442952
-9.43503434,28.82997503,1.78,-9.434991839
-9.376203348,28.88984382,1.79,-9.376151432
-9.306736448,28.92679309,1.8,-9.306675797
-9.227535289,28.94069489,1.81,-9.227466701
-9.139645505,28.93180246,1.82,-9.139569874
-9.044208349,28.90063887,1.83,-9.044126654
-8.942462467,28.84800763,1.84,-8.94237575
-8.835690609,28.77496797,1.85,-8.835599959
-8.725206513,28.68281792,1.86,-8.725113041
-8.612340335,28.57304093,1.87,-8.612245153
-8.498423707,28.4472425,1.88,-8.498327915
-8.38475109,28.30713117,1.89,-8.384655757
-8.27255802,28.1544817,1.9,-8.27246417
-8.163018537,27.9911187,1.91,-8.16292714
-8.057241564,27.81887334,1.92,-8.057153524
-7.956254004,27.63957497,1.93,-7.956170153
-7.860983936,27.45501434,1.94,-7.860905032
-7.772260441,27.26694116,1.95,-7.772187161
-7.690820644,27.077055,1.96,-7.690753586
-7.617313757,26.887017,1.97,-7.617253439
-7.552292946,26.69842129,1.98,-7.55223981
-7.496214655,26.51278913,1.99,-7.496169069
-7.449439542,26.33156835,2,-7.449401801
-7.412251323,26.15615611,2.01,-7.412221651
-7.38486644,25.98791667,2.02,-7.384845
-7.367424908,25.82814739,2.03,-7.3674118
-7.35998992,25.67807615,2.04,-7.359985193
-7.362547859,25.5388613,2.05,-7.362551504
-7.375014229,25.41159562,2.06,-7.375026186
-7.397269031,25.29736031,2.07,-7.397289178
-7.429139353,25.19719323,2.08,-7.429167523
-7.470385047,25.11204999,2.09,-7.470421029
-7.520698694,25.04280372,2.1,-7.520742228
-7.579705598,24.990245,2.11,-7.57975638
-7.646971664,24.95507932,2.12,-7.647029335
-7.722028869,24.93796092,2.13,-7.722093013
-7.804342402,24.93945474,2.14,-7.804412551
-7.893306043,24.95997418,2.15,-7.893381672
-7.98824251,24.99977982,2.16,-7.98832304
-8.088403457,25.0589794,2.17,-8.088488254
-8.192981651,25.13752055,2.18,-8.193070021
-8.30110015,25.23518351,2.19,-8.301191339
-8.411805056,25.35153097,2.2,-8.411898249
-8.52408407,25.48588189,2.21,-8.524178397
-8.636866533,25.63731153,2.22,-8.636961074
-8.749031435,25.80465505,2.23,-8.749125225
-8.859397065,25.98648435,2.24,-8.859489103
-8.966730378,26.18109628,2.25,-8.966819632
-9.069800483,26.38654371,2.26,-9.069885905
-9.167380168,26.60063643,2.27,-9.16746071
-9.258257683,26.82096838,2.28,-9.258332314
-9.341218749,27.04490208,2.29,-9.341286472
-9.415099475,27.26963686,2.3,-9.415159345
-9.478849198,27.49231429,2.31,-9.478900343
-9.531531056,27.71001956,2.32,-9.531572696
-9.572323841,27.91983884,2.33,-9.572355307
-9.600516258,28.11886076,2.34,-9.600537011
-9.6155797,28.30433895,2.35,-9.615589348
-9.617190177,28.4737672,2.36,-9.617188485
-9.605224753,28.62488904,2.37,-9.60521165
-9.579738771,28.75572033,2.38,-9.579714357
-9.540988095,28.86457229,2.39,-9.540952643
-9.489432114,28.95017331,2.4,-9.489386064
-9.425732467,29.01167849,2.41,-9.425676413
-9.350734092,29.04864719,2.42,-9.350668773
-9.265428034,29.0609728,2.43,-9.265354318
-9.170953286,29.04892137,2.44,-9.170872151
-9.068546183,29.01311385,2.45,-9.068458695
-8.959536763,28.95451987,2.46,-8.959444051
-8.845316446,28.87435336,2.47,-8.845219683
-8.727322892,28.77404689,2.48,-8.727223271
-8.606984368,28.65520905,2.49,-8.606883081
-8.485707373,28.51960392,2.5,-8.485605594
-8.364865098,28.36909435,2.51,-8.364763962
-8.245787112,28.20560495,2.52,-8.245687703
-8.1297215,28.03108296,2.53,-8.12962484
-8.017823844,27.84747526,2.54,-8.01773088
-7.911157003,27.65671194,2.55,-7.911068604
-7.810693999,27.46069022,2.56,-7.810610951
-7.717304835,27.2612602,2.57,-7.717227836
-7.631749698,27.06020062,2.58,-7.631679362
-7.554679572,26.85921811,2.59,-7.554616428
-7.486649276,26.65995476,2.6,-7.486593771
-7.42812491,26.46400453,2.61,-7.42807741
-7.37948025,26.27288758,2.62,-7.379441049
-7.340996882,26.08804685,2.63,-7.340966203
-7.312864358,25.91084769,2.64,-7.312842359
-7.295197885,25.74260075,2.65,-7.295184659
-7.288061525,25.58459878,2.66,-7.288057103
-7.291450021,25.43807242,2.67,-7.291454384
-7.305286411,25.30418359,2.68,-7.305299487
-7.329422022,25.18402557,2.69,-7.329443691
-7.363637296,25.0786224,2.7,-7.36366739
-7.407670427,24.9889558,2.71,-7.40770872
-7.461223624,24.91599424,2.72,-7.461269841
-7.523930628,24.86061361,2.73,-7.523984448
-7.595354932,24.82358656,2.74,-7.595415982
-7.674989776,24.80558248,2.75,-7.675057634
-7.762259572,24.80716585,2.76,-7.76233376
-7.856542342,24.82879492,2.77,-7.85662232
-7.957146594,24.87082794,2.78,-7.957231762
-8.063302083,24.93343618,2.79,-8.063391778
-8.174163203,25.01659035,2.8,-8.1742567
-8.288808988,25.12006061,2.81,-8.2889055
-8.406252065,25.24341,2.82,-8.406350741
-8.525425026,25.38597034,2.83,-8.525524955
-8.645181779,25.54680741,2.84,-8.64528199
-8.764328096,25.72470291,2.85,-8.764427565
-8.881621921,25.91815432,2.86,-8.881719583
-8.995784394,26.12538582,2.87,-8.995879151
-9.105481541,26.34431744,2.88,-9.105572279
-9.209360374,26.57258804,2.89,-9.20944597
-9.30610867,26.80761644,2.9,-9.306188012
-9.394455766,27.04660248,2.91,-9.394527779
-9.473185203,27.2865775,2.92,-9.473248866
-9.541116797,27.52438184,2.93,-9.541171169
-9.597197414,27.75682354,2.94,-9.59724165
-9.64053855,27.98075942,2.95,-9.640571925
-9.670416575,28.19310765,2.96,-9.670438503
-9.686261933,28.39090652,2.97,-9.686271986
-9.687687737,28.57135567,2.98,-9.687685662
-9.674540707,28.73199728,2.99,-9.674526429
-9.646904198,28.87073421,3,-9.646877828
-9.605074527,28.98584264,3.01,-9.605036359
-9.549557561,29.07595037,3.02,-9.549508075
-9.481067873,29.14011657,3.03,-9.481007722
-9.400509763,29.17787366,3.04,-9.400439755
-9.30897621,29.18922567,3.05,-9.308897288
-9.207699306,29.17454753,3.06,-9.20761253
-9.098041898,29.13455597,3.07,-9.097948422
-8.981446034,29.0703038,3.08,-8.981347079
-8.859407437,28.98315144,3.09,-8.859304269
-8.733460005,28.87471235,3.1,-8.733353906
-8.605152701,28.74676115,3.11,-8.60504495
-8.476004937,28.60121312,3.12,-8.475896784
-8.347477373,28.44007725,3.13,-8.347370028
-8.220967487,28.26543008,3.14,-8.2208621
-8.097801823,28.07936143,3.15,-8.09769947
-7.979210601,27.88395531,3.16,-7.979112279
-7.866310758,27.68125258,3.17,-7.866217374
-7.760106591,27.47324577,3.18,-7.760018963
-7.661497368,27.26186776,3.19,-7.661416219
-7.571273793,27.04899263,3.2,-7.571199753
-7.49011271,26.83640877,3.21,-7.49004632
-7.418577033,26.62581714,3.22,-7.418518748
-7.357124459,26.41883752,3.23,-7.357074646
-7.306127345,26.2170415,3.24,-7.306086297
-7.265870485,26.02193427,3.25,-7.26583842
-7.236551164,25.83494505,3.26,-7.236528234
-7.218279165,25.65742704,3.27,-7.218265459
-7.211080108,25.49066094,3.28,-7.211075658
-7.214931845,25.33590827,3.29,-7.214936617
-7.229760355,25.19439764,3.3,-7.229774265
-7.25542212,25.06728949,3.31,-7.255445039
-7.291703928,24.95567561,3.32,-7.291735676
-7.338322864,24.86057909,3.33,-7.338363218
-7.394932591,24.78295323,3.34,-7.394981275
-7.461159647,24.7237263,3.35,-7.461216327
-7.53657291,24.68377348,3.36,-7.536637203
-7.620665834,24.66384729,3.37,-7.620737305
-7.712856559,24.66457565,3.38,-7.712934716
-7.812487909,24.68646186,3.39,-7.812572204
-7.918835662,24.72987617,3.4,-7.918925479
-8.031115223,24.79505662,3.41,-8.031209881
-8.148450445,24.88206124,3.42,-8.148549192
-8.269884806,24.9907065,3.43,-8.269986822
-8.394381982,25.12056612,3.44,-8.394486379
-8.520829117,25.27096991,3.45,-8.520934939
-8.648040247,25.44097996,3.46,-8.648146478
-8.774731724,25.62935489,3.47,-8.774837286
-8.899575284,25.83453916,3.48,-8.899679047
-9.021205045,26.05466228,3.49,-9.021305837
-9.138223896,26.28754767,3.5,-9.138320521
-9.249202891,26.53071098,3.51,-9.249294153
-9.352685021,26.78134804,3.52,-9.352769728
-9.447280629,27.03645401,3.53,-9.447357615
-9.5316746,27.29283298,3.54,-9.531742757
-9.604634188,27.54713739,3.55,-9.604692488
-9.665000075,27.79589118,3.56,-9.6650476
-9.71175931,28.03561324,3.57,-9.711795269
-9.744104388,28.26296117,3.58,-9.744128134
-9.761433276,28.47474159,3.59,-9.761444334
-9.763335248,28.66796937,3.6,-9.763333331
-9.749614363,28.83990338,3.61,-9.749599386
-9.72033222,28.98823269,3.62,-9.720304298
-9.675810517,29.11110083,3.63,-9.675769962
-9.616603608,29.20709857,3.64,-9.616550937
-9.543487581,29.27523963,3.65,-9.543423494
-9.457450285,29.31501746,3.66,-9.457375659
-9.359659809,29.32642575,3.67,-9.35957567
-9.251458957,29.30994701,3.68,-9.251366451
-9.134314452,29.26641911,3.69,-9.134214826
-9.009803054,29.19703129,3.7,-9.009697627
-8.879544359,29.10327562,3.71,-8.879434494
-8.745188274,28.98692596,3.72,-8.74507535
-8.608391476,28.84993671,3.73,-8.608276866
-8.470793373,28.69440164,3.74,-8.470678416
-8.333961829,28.52249326,3.75,-8.333847812
-8.19938427,28.33644312,3.76,-8.199272414
-8.068461884,28.13848891,3.77,-8.068353331
-7.942498802,27.93085567,3.78,-7.9423946
-7.822675642,27.71571201,3.79,-7.822576744
-7.710045956,27.49515898,3.8,-7.709953215
-7.605542028,27.27122077,3.81,-7.605456195
-7.509981667,27.0458539,3.82,-7.509903393
-7.424063989,26.82092724,3.83,-7.423993828
-7.348369416,26.59821225,3.84,-7.348307831
-7.283361409,26.37938403,3.85,-7.283308773
-7.229407963,26.16605006,3.86,-7.229364568
-7.186791546,25.95976375,3.87,-7.186757608
-7.155707593,25.762004,3.88,-7.155683258
-7.136264807,25.57417408,3.89,-7.13625016
-7.128485149,25.39760158,3.9,-7.128480216
-7.132320209,25.23356094,3.91,-7.132324954
-7.14768719,25.08332334,3.92,-7.147701522
-7.174440376,24.94810505,3.93,-7.174464156
-7.212364589,24.82905593,3.94,-7.212397634
-7.261175193,24.72725943,3.95,-7.261217271
-7.320518224,24.64373227,3.96,-7.320569058
-7.389992913,24.57942988,3.97,-7.390052169
-7.46916584,24.53529585,3.98,-7.469233128
-7.557528211,24.51217052,3.99,-7.55760309
-7.654492035,24.51076246,4,-7.654574006
-7.759390119,24.5316484,4.01,-7.759478623
-7.871477123,24.57527139,4.02,-7.871571535
-7.989945771,24.64192132,4.03,-7.990045392
-8.113898466,24.73173459,4.04,-8.114002527
-8.242345738,24.84459986,4.05,-8.242453392
-8.374211413,24.98013959,4.06,-8.374321738
-8.508332642,25.13770997,4.07,-8.508444643
-8.643471819,25.31638811,4.08,-8.64358443
-8.778283808,25.51492672,4.09,-8.778395898
-8.91135359,25.73173497,4.1,-8.911463963
-9.041225851,25.96487573,4.11,-9.041333264
-9.166405908,26.21206682,4.12,-9.166509085
-9.28537693,26.47070525,4.13,-9.285474585
-9.396567201,26.73780981,4.14,-9.396658049
-9.498456533,27.01015211,4.15,-9.498539315
-9.589609521,27.28430109,4.16,-9.58968303
-9.668679485,27.5566403,4.17,-9.668742597
-9.734408862,27.82343058,4.18,-9.734460564
-9.785666465,28.08086227,4.19,-9.785705883
-9.821543009,28.32527564,4.2,-9.821569423
-9.841357728,28.55318178,4.21,-9.841370601
-9.844647709,28.76132482,4.22,-9.844646707
-9.831174873,28.94670333,4.23,-9.831159882
-9.80097884,29.10676809,4.24,-9.800949966
-9.754383924,29.23948024,4.25,-9.754341491
-9.691979873,29.34330517,4.26,-9.691924425
-9.61459263,29.41718167,4.27,-9.614524917
-9.523287107,29.46056939,4.28,-9.523208069
-9.419323186,29.4734747,4.29,-9.419233927
-9.304150203,29.45644143,4.3,-9.304051959
-9.179355526,29.41041328,4.31,-9.179249644
-9.046644859,29.33671243,4.32,-9.046532762
-8.907769688,29.23698701,4.33,-8.907652845
-8.764511874,29.11318473,4.34,-8.76439177
-8.618658402,28.96744188,4.35,-8.618536511
-8.471971887,28.8020367,4.36,-8.471849646
-8.326133727,28.61932196,4.37,-8.326012511
-8.1827358,28.4217039,4.38,-8.182616912
-8.043273998,28.21158238,4.39,-8.043158647
-7.909132716,27.99133114,4.4,-7.909022014
-7.781559753,27.76325139,4.41,-7.781454703
-7.661664412,27.52956347,4.42,-7.661565909
-7.550425711,27.29239807,4.43,-7.550334539
-7.448695889,27.05380465,4.44,-7.448612723
-7.357198695,26.81572917,4.45,-7.357124107
-7.276529873,26.58000887,4.46,-7.276464338
-7.207162625,26.34837769,4.47,-7.207106522
-7.14947272,26.12250381,4.48,-7.149426343
-7.103742733,25.90398635,4.49,-7.103706298
-7.070164165,25.694345,4.5,-7.070137818
-7.048837559,25.49501998,4.51,-7.048821379
-7.039773672,25.30737416,4.52,-7.03976768
-7.042928199,25.13274278,4.53,-7.042932353
-7.058214993,24.97244277,4.54,-7.058229198
-7.085479451,24.8277321,4.55,-7.085503568
-7.124497289,24.69980809,4.56,-7.124531131
-7.174974537,24.58980745,4.57,-7.175017871
-7.23655069,24.49880516,4.58,-7.236603239
-7.308837828,24.42784821,4.59,-7.308899254
-7.391399324,24.37795585,4.6,-7.391469239
-7.483719038,24.35003468,4.61,-7.483797002
-7.58520118,24.34487237,4.62,-7.585286692
-7.695170309,24.36313771,4.63,-7.695262809
-7.81287751,24.4053679,4.64,-7.812976364
-7.937505516,24.47196647,4.65,-7.937610018
-8.068136393,24.56315534,4.66,-8.068245758
-8.203756087,24.67889435,4.67,-8.203869448
-8.343254867,24.81887943,4.68,-8.343371276
-8.485430671,24.98253933,4.69,-8.4855491
-8.628988678,25.16899686,4.7,-8.62910802
-8.772514548,25.37702904,4.71,-8.772633613
-8.914527725,25.60503627,4.72,-8.914645255
-9.053487962,25.85103893,4.73,-9.053602642
-9.187803362,26.11268623,4.74,-9.187913835
-9.3158252,26.38723654,4.75,-9.315930085
-9.435861709,26.67155346,4.76,-9.435959618
-9.546280532,26.96222348,4.77,-9.546370099
-9.645514741,27.25556299,4.78,-9.645594651
-9.732075728,27.54767664,4.79,-9.732144745
-9.804543393,27.83446308,4.8,-9.804600394
-9.861674466,28.11181517,4.81,-9.86171847
-9.902454303,28.37574176,4.82,-9.902484496
-9.926096036,28.62239485,4.83,-9.926111801
-9.932028954,28.84813845,4.84,-9.932029891
-9.919952757,29.04966595,4.85,-9.919938703
-9.88987944,29.22418651,4.86,-9.889850473
-9.842129452,29.36943415,4.87,-9.842085894
-9.777291213,29.48366273,4.88,-9.777233624
-9.696238973,29.56566261,4.89,-9.696168143
-9.600093759,29.61484174,4.9,-9.600010688
-9.490214718,29.63123383,4.91,-9.490120586
-9.368161859,29.615417,4.92,-9.368057992
-9.235656256,29.56840375,4.93,-9.235544106
-9.094527366,29.49164075,4.94,-9.094408464
-8.946666485,29.38695601,4.95,-8.946542415
-8.794005872,29.25648022,4.96,-8.793878236
-8.638488556,29.10253935,4.97,-8.638358942
-8.482002983,28.92759966,4.98,-8.481872932
-8.326355985,28.73422117,4.99,-8.326226975
-8.173264271,28.52499937,5,-8.173137696
-8.024339737,28.30252012,5.01,-8.024216891
-7.88105357,28.06931054,5.02,-7.880935632
-7.744728538,27.8278184,5.03,-7.744616572
-7.616544123,27.58039688,5.04,-7.616439072
-7.497539436,27.32930567,5.05,-7.497442125
-7.388609183,27.07669002,5.06,-7.388520319
-7.290503937,26.82457136,5.07,-7.290424114
-7.203835999,26.57485255,5.08,-7.203765705
-7.129102422,26.32935163,5.09,-7.129042046
-7.066691256,26.08980105,5.1,-7.066641102
-7.016887256,25.85784083,5.11,-7.01684754
-6.979872022,25.63501855,5.12,-6.97984289
-6.955728368,25.42279817,5.13,-6.955709893
-6.944484047,25.22261954,5.14,-6.944476242
-6.946110714,25.03588553,5.15,-6.94611354
-6.960508521,24.86394276,5.16,-6.960521888
-6.987506035,24.7080815,5.17,-6.987529802
-7.026860234,24.56953572,5.18,-7.026894215
-7.078266151,24.44948822,5.19,-7.078310111
-7.141404605,24.34912754,5.2,-7.141458265
-7.215900589,24.26960486,5.21,-7.215963619
-7.301303702,24.21198355,5.22,-7.301375722
-7.397088342,24.1772384,5.23,-7.397168915
-7.50265372,24.16625553,5.24,-7.502742353
-7.617335418,24.17981163,5.25,-7.617431553
-7.740403458,24.2186051,5.26,-7.740506464
-7.871028432,24.28315685,5.27,-7.871137599
-8.008279925,24.37376012,5.28,-8.008394464
-8.151126519,24.49048049,5.29,-8.151245553
-8.298440542,24.63314419,5.3,-8.29856311
-8.44898726,24.80129299,5.31,-8.449112305
-8.601405974,24.99414057,5.32,-8.601532346
-8.754244535,25.21050895,5.33,-8.754370999
-8.905961143,25.4488255,5.34,-8.906086385
-9.05493393,25.70712613,5.35,-9.055056568
-9.199444915,25.9830046,5.36,-9.199563503
-9.337703383,26.27360959,5.37,-9.337816438
-9.467932212,26.57571146,5.38,-9.46803824
-9.588371035,26.88570498,5.39,-9.58846856
-9.697295084,27.19966668,5.4,-9.697382664
-9.792997466,27.51332699,5.41,-9.793073729
-9.873920262,27.82229489,5.42,-9.873983955
-9.938702234,28.12215194,5.43,-9.938752254
-9.9861811,28.408491,5.44,-9.986216513
-10.0153887,28.67699733,5.45,-10.01540877
-10.02562838,28.92361091,5.46,-10.02563262
-10.01653401,29.14472874,5.47,-10.01652219
-9.988064399,29.3372227,5.48,-9.98803654
-9.940474629,29.49847058,5.49,-9.940431026
-9.874342226,29.62641467,5.5,-9.874283442
-9.790554529,29.71970075,5.51,-9.790481377
-9.690305788,29.77768549,5.52,-9.690219317
-9.575039901,29.80033949,5.53,-9.574941356
-9.446429905,29.78819351,5.54,-9.44632071
-9.306312069,29.74232993,5.55,-9.306193775
-9.15664977,29.66434931,5.56,-9.156524027
-8.999499516,29.55625161,5.57,-8.999368034
-8.836973056,29.42033309,5.58,-8.836837565
-8.671155898,29.25911362,5.59,-8.671018107
-8.504083128,29.07529229,5.6,-8.503944701
-8.337722041,28.87164999,5.61,-8.337584575
-8.173941775,28.65099611,5.62,-8.173806769
-8.014466817,28.41610108,5.63,-8.014335657
-7.860872019,28.16967807,5.64,-7.860745969
-7.714584183,27.91434648,5.65,-7.714464381
-7.576872849,27.6526227,5.66,-7.5767603
-7.448841981,27.38688772,5.67,-7.448737557
-7.331430762,27.11938383,5.68,-7.331335208
-7.225429825,26.85222877,5.69,-7.225343764
-7.13149119,26.58743278,5.7,-7.131415134
-7.050138141,26.32688887,5.71,-7.050072496
-6.981767206,26.0723717,5.72,-6.98171228
-6.926653222,25.82554608,5.73,-6.926609236
-6.884984387,25.58801909,5.74,-6.884951485
-6.856871368,25.36134038,5.75,-6.856849628
-6.842344879,25.14699512,5.76,-6.842334319
-6.841355756,24.94640414,5.77,-6.841356336
-6.853774995,24.76092399,5.78,-6.853786623
-6.879415661,24.59187559,5.79,-6.879438197
-6.918074534,24.44059409,5.8,-6.918107792
-6.96948961,24.30837253,5.81,-6.969533359
-7.033331037,24.19645065,5.82,-7.033385005
-7.10920112,24.10601485,5.83,-7.109264986
-7.196634875,24.03819645,5.84,-7.196708273
-7.295125609,23.99407106,5.85,-7.295208117
-7.404120393,23.97469697,5.86,-7.40421153
-7.52297462,23.98100243,5.87,-7.523073837
-7.650949144,24.01376242,5.88,-7.651055822
-7.787210279,24.07359869,5.89,-7.78732372
-7.930833749,24.16096262,5.9,-7.930953172
-8.080799628,24.27610722,5.91,-8.080924158
-8.235962072,24.41903997,5.92,-8.236090736
-8.395058961,24.58942065,5.93,-8.395190685
-8.55671261,24.78655773,5.94,-8.556846224
-8.719435016,25.00940338,5.95,-8.719569249
-8.881617709,25.25649262,5.96,-8.881751195
-9.04151645,25.52589753,5.97,-9.041647736
-9.197325604,25.81522068,5.98,-9.197453165
-9.3471838,26.12159413,5.99,-9.347306061
-9.489190419,26.44170267,6,-9.489305777
-9.621383143,26.77173817,6.01,-9.621489983
-9.741819252,27.10749652,6.02,-9.741915993
-9.848672558,27.44451442,6.03,-9.848757689
-9.940236759,27.77808131,6.04,-9.940308873
-10.01493347,28.10333645,6.05,-10.0149913
-10.07134754,28.41533301,6.06,-10.07139
-10.10835841,28.70934515,6.07,-10.10838462
-10.12515612,28.98091985,6.08,-10.12516549
-10.12122756,29.22595814,6.09,-10.12121972
-10.09637634,29.4407763,6.1,-10.09635124
-10.05078029,29.62235715,6.11,-10.05073816
-9.984996389,29.76840468,6.12,-9.984937776
-9.899916804,29.87731804,6.13,-9.899842515
-9.796761679,29.94817513,6.14,-9.796672792
-9.6770353,29.98078304,6.15,-9.676933124
-9.542494164,29.97568151,6.16,-9.542380203
-9.395108486,29.93404289,6.17,-9.394984398
-9.237014842,29.85753326,6.18,-9.236882403
-9.07043464,29.74826759,6.19,-9.070295686
-8.89762847,29.60874712,6.2,-8.897484868
-8.720867659,29.44173486,6.21,-8.720721264
-8.542392186,29.25015984,6.22,-8.542244806
-8.364335726,29.03702808,6.23,-8.364189083
-8.18871148,28.80538615,6.24,-8.188567199
-8.017401727,28.55824111,6.25,-8.017261312
-7.852131065,28.29852615,6.26,-7.851995881
-7.694441484,28.02904905,6.27,-7.694312757
-7.545693442,27.75248379,6.28,-7.54557225
-7.407075599,27.47136345,6.29,-7.406962877
-7.279605145,27.18808092,6.3,-7.279501691
-7.164132817,26.90487261,6.31,-7.164039293
-7.061344923,26.62381941,6.32,-7.061261869
-6.971786266,26.34687967,6.33,-6.971714107
-6.895876178,26.07591011,6.34,-6.895815239
-6.833921733,25.81266436,6.35,-6.833872247
-6.786119916,25.55879388,6.36,-6.786082035
-6.75255849,25.31585226,6.37,-6.752532292
-6.733253126,25.08535004,6.38,-6.733238623
-6.728174946,24.86877042,6.39,-6.728172099
-6.737226986,24.66755153,6.4,-6.737235706
-6.760242821,24.4830863,6.41,-6.760262975
-6.796986568,24.31672243,6.42,-6.797017978
-6.847156192,24.16976411,6.43,-6.847198639
-6.910436074,24.043521,6.44,-6.910489294
-6.986478342,23.93930606,6.45,-6.986542029
-7.074861758,23.85837027,6.46,-7.074935558
-7.175091734,23.80189887,6.47,-7.175175243
-7.286600338,23.77101133,6.48,-7.286693098
-7.408752174,23.76673983,6.49,-7.408853663
-7.540853826,23.79006028,6.5,-7.540963448
-7.682110482,23.84181025,6.51,-7.682227559
-7.831613954,23.92260866,6.52,-7.831737722
-7.988342677,24.03285569,6.53,-7.988472277
-8.151164193,24.17272103,6.54,-8.151298666
-8.318826492,24.342085,6.55,-8.318964769
-8.489925506,24.54050038,6.56,-8.490066404
-8.662931384,24.76708029,6.57,-8.663073607
-8.836191399,25.02048831,6.58,-8.836333545
-9.007936423,25.2989373,6.59,-9.008076992
-9.176272048,25.6001256,6.6,-9.17640944
-9.339171995,25.9211934,6.61,-9.339304538
-9.494582182,26.2587738,6.62,-9.494708157
-9.640428754,26.6089961,6.63,-9.640546423
-9.774639162,26.96753246,6.64,-9.774746796
-9.895122126,27.32956398,6.65,-9.895218036
-9.999903021,27.68999312,6.66,-9.999985621
-10.08720245,28.04358334,6.67,-10.08727029
-10.15544085,28.3849996,6.68,-10.15549266
-10.20324002,28.70891789,6.69,-10.20327475
-10.22951905,29.01022497,6.7,-10.2295359
-10.23358041,29.28427824,6.71,-10.23357888
-10.21510482,29.52694005,6.72,-10.21508472
-10.17412963,29.73464149,6.73,-10.1740911
-10.11109023,29.90451396,6.74,-10.11103373
-10.02682393,30.03455662,6.75,-10.02675024
-9.922557798,30.12362872,6.76,-9.922468004
-9.799838243,30.17134092,6.77,-9.799733688
-9.660519066,30.17806354,6.78,-9.660401322
-9.506674558,30.14489566,6.79,-9.506545383
-9.340575806,30.07361763,6.8,-9.340437092
-9.164631594,29.96648531,6.81,-9.164485326
-8.981316063,29.82616301,6.82,-8.981164259
-8.793090854,29.65562611,6.83,-8.792935524
-8.602383817,29.45807044,6.84,-8.602226928
-8.411553158,29.23678794,6.85,-8.411396596
-8.222815305,28.99508238,6.86,-8.222660839
-8.038222933,28.73622264,6.87,-8.038072203
-7.859660959,28.46338411,6.88,-7.859515459
-7.688829443,28.1796177,6.89,-7.688690508
-7.527224713,27.88780621,6.9,-7.527093519
-7.376139662,27.590656,6.91,-7.376017223
-7.236678487,27.29070366,6.92,-7.236565666
-7.109763854,26.99032734,6.93,-7.109661368
-6.996150255,26.69173943,6.94,-6.996058686
-6.896425987,26.39698634,6.95,-6.896345791
-6.811033614,26.1079807,6.96,-6.810965136
-6.740295487,25.82653687,6.97,-6.740238975
-6.684428596,25.55437434,6.98,-6.684384212
-6.643549213,25.29312165,6.99,-6.643517042
-6.617672661,25.04431689,7,-6.617652724
-6.606731358,24.8094447,7.01,-6.606723617
-6.610635967,24.58998383,7.02,-6.610640336
-6.629242518,24.38738317,7.03,-6.629258867
-6.662342278,24.20305954,7.04,-6.662370433
-6.709661747,24.03839771,7.05,-6.709701496
-6.770862664,23.89475045,7.06,-6.770913757
-6.84557225,23.7734535,7.07,-6.845634406
-6.933415753,23.67587367,7.08,-6.933488645
-7.033944794,23.60333364,7.09,-7.034028045
-7.146632757,23.55708593,7.1,-7.146725936
-7.27087479,23.53831289,7.11,-7.270977404
-7.405988631,23.54811052,7.12,-7.406100121
-7.551222227,23.58748558,7.13,-7.551341958
-7.705720511,23.65732885,7.14,-7.705847756
-7.868500869,23.75828081,7.15,-7.8686348
-8.038452631,23.89072557,7.16,-8.038592315
-8.214338304,24.05478551,7.17,-8.214482699
-8.394789452,24.25024896,7.18,-8.394937392
-8.578262758,24.47653353,7.19,-8.578412947
-8.763072587,24.73256097,7.2,-8.763223605
-8.947398767,25.01673358,7.21,-8.947549077
-9.12929124,25.32693475,7.22,-9.1294392
-9.306671876,25.66047413,7.23,-9.306815731
-9.47731039,26.01401885,7.24,-9.477448309
-9.638953162,26.38367722,7.25,-9.639083276
-9.789340132,26.76500858,7.26,-9.78946056
-9.926224746,27.15307325,7.27,-9.926333631
-10.04736351,27.54242387,7.28,-10.04745904
-10.15065744,27.92733884,7.29,-10.15073795
-10.23424642,28.30200237,7.3,-10.23431042
-10.29651406,28.66055756,7.31,-10.29656027
-10.33609204,28.99723277,7.32,-10.33611942
-10.35197336,29.306599,7.33,-10.35198119
-10.34358983,29.58382462,7.34,-10.34357774
-10.31079898,29.82471691,7.35,-10.31076695
-10.25386776,30.0257793,7.36,-10.25381611
-10.17350716,30.18437767,7.37,-10.17343659
-10.07086314,30.2988702,7.38,-10.07077468
-9.94749226,30.36857353,7.39,-9.947387257
-9.805285008,30.39361964,7.4,-9.805165082
-9.646431531,30.37496428,7.41,-9.646298519
-9.473333396,30.31432806,7.42,-9.473189306
-9.288567713,30.21408656,7.43,-9.288414667
-9.094825807,30.07707118,7.44,-9.094665994
-8.894807581,29.90647175,7.45,-8.894643187
-8.691171801,29.70575193,7.46,-8.691004974
-8.486508035,29.47850571,7.47,-8.486340847
-8.283281865,29.22836086,7.48,-8.283116268
-8.083772953,28.95888702,7.49,-8.083610754
-7.890069206,28.67356015,7.5,-7.889912055
-7.70405892,28.37570322,7.51,-7.703908295
-7.527410021,28.06845893,7.52,-7.527267221
-7.361563584,27.75475976,7.53,-7.36142973
-7.207744151,27.43733191,7.54,-7.207620196
-7.066972832,27.11871444,7.55,-7.066859565
-6.940083984,26.80126309,7.56,-6.939982045
-6.8277345,26.48714926,7.57,-6.827644391
-6.730411836,26.17837318,7.58,-6.730333934
-6.648468798,25.8768194,7.59,-6.648403374
-6.58214201,25.58426629,7.6,-6.582089242
-6.531565607,25.30239842,7.61,-6.531525593
-6.496771623,25.03280714,7.62,-6.496744389
-6.477693152,24.77700648,7.63,-6.477678663
-6.47422873,24.53649964,7.64,-6.474226908
-6.486245216,24.31277044,7.65,-6.486255939
-6.513547898,24.10728049,7.66,-6.513571002
-6.555880241,23.92146934,7.67,-6.555915524
-6.612923895,23.75675454,7.68,-6.612971117
-6.68430788,23.61453491,7.69,-6.684366777
-6.769674972,23.49624147,7.7,-6.769745252
-6.868621004,23.40331032,7.71,-6.868702327
-6.980664575,23.33712658,7.72,-6.980756546
-7.105248615,23.29902276,7.73,-7.105350784
-7.241740035,23.29027275,7.74,-7.24185189
-7.389434839,23.31206205,7.75,-7.3895558
-7.547544748,23.36552483,7.76,-7.547674145
-7.715151087,23.45157832,7.77,-7.715288148
-7.891199998,23.57089399,7.78,-7.891343844
-8.074502452,23.72389757,7.79,-8.074652088
-8.263735751,23.91070757,7.8,-8.26389006
-8.457398401,24.13109207,7.81,-8.457556117
-8.65381545,24.38434162,7.82,-8.653975169
-8.851154564,24.66919258,7.83,-8.851314748
-9.047426179,24.98382716,7.84,-9.047585159
-9.240500067,25.32584231,7.85,-9.240656047
-9.428049019,25.69212587,7.86,-9.428200073
-9.607657983,26.07890215,7.87,-9.607802126
-9.77687929,26.48175607,7.88,-9.777014494
-9.933243254,26.89565514,7.89,-9.933367483
-10.07426571,27.31497444,7.9,-10.07437693
-10.1975173,27.73359069,7.91,-10.19761358
-10.30079537,28.14518706,7.92,-10.30087496
-10.38213735,28.54329377,7.93,-10.38219869
-10.43982775,28.92143625,7.94,-10.4398695
-10.47248065,29.27332788,7.95,-10.4725018
-10.47917641,29.59325837,7.96,-10.47917631
-10.45946605,29.87615673,7.97,-10.45944444
-10.41334655,30.11768309,7.98,-10.41330354
-10.34130731,30.31438644,7.99,-10.34124342
-10.24433829,30.46391567,8,-10.24425445
-10.12391074,30.56500747,8.01,-10.12380822
-9.981896727,30.61735724,8.02,-9.981777153
-9.820538179,30.62162182,8.03,-9.820403427
-9.642349839,30.57937024,8.04,-9.64220201
-9.450078457,30.49297012,8.05,-9.44991981
-9.24663059,30.36535676,8.06,-9.246463484
-9.034955163,30.1999214,8.07,-9.034781976
-8.817983344,30.00040954,8.08,-8.817806432
-8.598592284,29.77074609,8.09,-8.598413942
-8.379534264,29.51491548,8.1,-8.37935666
-8.163366967,29.23685737,8.11,-8.163192117
-7.95244555,28.94041227,8.12,-7.952275303
-7.748906145,28.62925121,8.13,-7.748742162
-7.554636887,28.30683121,8.14,-7.554480631
-7.371272159,27.97636946,8.15,-7.371124894
-7.200206232,27.64084617,8.16,-7.200069031
-7.042601394,27.30301843,8.17,-7.04247515
-6.899408242,26.96542098,8.18,-6.899293679
-6.771370576,26.63036621,8.19,-6.771268259
-6.65904885,26.29998277,8.2,-6.658959206
-6.56284726,25.9762541,8.21,-6.562770598
-6.483041536,25.66103601,8.22,-6.482978062
-6.419786249,25.35606404,8.23,-6.419736076
-6.373114989,25.06296004,8.24,-6.373078144
-6.342982277,24.78329461,8.25,-6.342958736
-6.329311233,24.51860349,8.26,-6.32930093
-6.331965364,24.27039738,8.27,-6.331968186
-6.350746189,24.04016439,8.28,-6.350761981
-6.385393244,23.82937003,8.29,-6.385421814
-6.43558629,23.63945857,8.3,-6.435627412
-6.501011869,23.47190509,8.31,-6.501065309
-6.58135188,23.32822573,8.32,-6.581417369
-6.676224146,23.20992418,8.33,-6.676301376
-6.785184399,23.11849016,8.34,-6.785273019
-6.907726239,23.05539907,8.35,-6.907825851
-7.043286448,23.02208652,8.36,-7.043396607
-7.191254842,23.01999816,8.37,-7.191375036
-7.350913709,23.05047137,8.38,-7.35104334
-7.521422471,23.11467963,8.39,-7.521560847
-7.701817682,23.21363258,8.4,-7.701964009
-7.891010971,23.34812897,8.41,-7.89116434
-8.087760513,23.51872663,8.42,-8.08791988
-8.290643303,23.72563235,8.43,-8.290807475
-8.498054069,23.96855645,8.44,-8.498221706
-8.708205289,24.24671147,8.45,-8.708374896
-8.919135055,24.55878696,8.46,-8.919304987
-9.128665759,24.90281024,8.47,-9.128834196
-9.334420407,25.27609057,8.48,-9.334585395
-9.533907362,25.67518788,8.49,-9.534066836
-9.724523707,26.09591273,8.5,-9.724675516
-9.903585877,26.53335226,8.51,-9.903727797
-10.06829255,26.98177093,8.52,-10.06842233
-10.21593076,27.43489733,8.53,-10.21604622
-10.34394079,27.88601671,8.54,-10.34403988
-10.44993118,28.32805689,8.55,-10.45001197
-10.53169995,28.75372043,8.56,-10.53176076
-10.58741587,29.15586786,8.57,-10.58745531
-10.61571089,29.52777181,8.58,-10.61572794
-10.61567122,29.86322783,8.59,-10.61566525
-10.58685965,30.15669916,8.6,-10.58683045
-10.52941159,30.40368998,8.61,-10.52935941
-10.44404658,30.60086006,8.62,-10.4439721
-10.33200411,30.74599003,8.63,-10.33190846
-10.19503665,30.83800045,8.64,-10.19492135
-10.03532889,30.8769956,8.65,-10.03519581
-9.855460308,30.86422479,8.66,-9.855311573
-9.658318372,30.80182291,8.67,-9.658156366
-9.447001497,30.69269531,8.68,-9.446828723
-9.22470475,30.54038592,8.69,-9.224523789
-8.99467469,30.34890053,8.7,-8.994488142
-8.760132731,30.12250424,8.71,-8.759943137
-8.524157593,29.86557047,8.72,-8.523967378
-8.2896579,29.5824989,8.73,-8.289469347
-8.059343052,29.27757784,8.74,-8.059158267
-7.835667055,28.9549097,8.75,-7.835487933
-7.620805588,28.61835585,8.76,-7.620633809
-7.416663146,28.27151421,8.77,-7.416500171
-7.224870755,27.9177119,8.78,-7.224717829
-7.046795727,27.55999367,8.79,-7.046653888
-6.883547245,27.20112154,8.8,-6.883417334
-6.736002863,26.84361668,8.81,-6.735885541
-6.604832187,26.4897896,8.82,-6.604727962
-6.490530634,26.14176096,8.83,-6.490439874
-6.39342333,25.80146522,8.84,-6.393346275
-6.313690327,25.47069847,8.85,-6.313627114
-6.251410441,25.15116061,8.86,-6.25136113
-6.206578125,24.84447777,8.87,-6.206542708
-6.179107915,24.55221503,8.88,-6.179086325
-6.168834427,24.27587645,8.89,-6.168826545
-6.175527748,24.01693381,8.9,-6.175533422
-6.198968172,23.77688567,8.91,-6.198987231
-6.238911196,23.55723636,8.92,-6.238943442
-6.295065079,23.35950372,8.93,-6.295110285
-6.367090834,23.18521902,8.94,-6.367148744
-6.454603056,23.03592674,8.95,-6.454673393
-6.55721205,22.91319878,8.96,-6.557294526
-6.674517655,22.81866133,8.97,-6.674611941
-6.806043454,22.75392337,8.98,-6.806149167
-6.951234422,22.72056292,8.99,-6.95135112
-7.10945609,22.7201222,9,-7.109583266
-7.279989099,22.75406067,9.01,-7.280126172
-7.462023317,22.8238158,9.02,-7.46216961
-7.654595583,22.93060002,9.03,-7.654750296
-7.856578986,23.07535269,9.04,-7.856741191
-8.066682873,23.2587401,9.05,-8.066851503
-8.283450116,23.48108125,9.06,-8.283623953
-8.505201802,23.7422759,9.07,-8.505379448
-8.730035041,24.0416567,9.08,-8.730214919
-8.955840829,24.37786258,9.09,-8.95602119
-9.180304064,24.74883866,9.1,-9.180482989
-9.400921266,25.15179507,9.11,-9.401096675
-9.61493736,25.58303369,9.12,-9.615106999
-9.819464331,26.03799411,9.13,-9.819625857
-10.01156074,26.51128557,9.14,-10.01171175
-10.18824517,26.9967146,9.15,-10.18838324
-10.34650903,27.48731286,9.16,-10.34663173
-10.48342303,27.97549728,9.17,-10.48352809
-10.59633857,28.45343844,9.18,-10.5964239
-10.68290435,28.91312977,9.19,-10.68296811
-10.74108308,29.34659044,9.2,-10.74112373
-10.76929999,29.74622316,9.21,-10.76931641
-10.76657545,30.10521726,9.22,-10.76656697
-10.73251098,30.41764005,9.23,-10.73247742
-10.66728969,30.67856466,9.24,-10.66723134
-10.57172991,30.88437052,9.25,-10.57164757
-10.44728272,31.03287724,9.26,-10.44717769
-10.29595464,31.1232352,9.27,-10.29582863
-10.12025719,31.15584248,9.28,-10.1201123
-9.923090633,31.13229786,9.29,-9.922929245
-9.707680897,31.05530847,9.3,-9.707505642
-9.477489882,30.92837745,9.31,-9.477303541
-9.236081426,30.75562712,9.32,-9.235886823
-8.98701256,30.54164059,9.33,-8.986812512
-8.733787743,30.29125151,9.34,-8.733585
-8.47976757,30.00935709,9.35,-8.479564735
-8.228074848,29.70077965,9.36,-8.22787434
-7.981580373,29.37018483,9.37,-7.981384405
-7.742875169,29.02198859,9.38,-7.742685718
-7.514234101,28.66029719,9.39,-7.514052895
-7.297613073,28.28888432,9.4,-7.297441598
-7.094663559,27.91119458,9.41,-7.094503058
-6.906744849,27.53035943,9.42,-6.906596344
-6.734948426,27.14920245,9.43,-6.734812729
-6.580107903,26.7702526,9.44,-6.579985636
-6.442835136,26.39580912,9.45,-6.442726753
-6.323554862,26.02797153,9.46,-6.323460677
-6.222536347,25.66866828,9.47,-6.222456554
-6.139895281,25.3196615,9.48,-6.139829962
-6.075628335,24.98261028,9.49,-6.075577492
-6.029667699,24.65909738,9.5,-6.02963128
-6.001882998,24.35066425,9.51,-6.001860901
-5.992081208,24.05882145,9.52,-5.992073291
-6.000006657,23.78504864,9.53,-6.000012741
-6.025354996,23.5308107,9.54,-6.02537488
-6.067854677,23.29762836,9.55,-6.067888153
-6.127222926,23.08705227,9.56,-6.127269768
-6.203137901,22.90066807,9.57,-6.203197866
-6.295238997,22.7400976,9.58,-6.295311821
-6.40312883,22.60699675,9.59,-6.403214231
-6.526409148,22.50306945,9.6,-6.526506823
-6.664651268,22.4300759,9.61,-6.66476087
-6.817342446,22.38975785,9.62,-6.81746357
-6.983883889,22.38383125,9.63,-6.984016064
-7.163586445,22.41396356,9.64,-7.163729122
-7.355662417,22.48175365,9.65,-7.355814955
-7.559195934,22.58872329,9.66,-7.559357571
-7.773086055,22.73609446,9.67,-7.77325589
-7.99604367,22.92477486,9.68,-7.996220651
-8.226591913,23.15534919,9.69,-8.226774821
-8.463044007,23.42793886,9.7,-8.463231439
-8.703439024,23.74215311,9.71,-8.703629372
-8.945572746,24.09684575,9.72,-8.945764199
-9.187005423,24.49006041,9.73,-9.187195975
-9.425066969,24.91902847,9.74,-9.425254428
-9.656858258,25.38004591,9.75,-9.657040239
-9.879215279,25.86834433,9.76,-9.879389254
-10.08889785,26.37820344,9.77,-10.0890612
-10.28261761,26.90296385,9.78,-10.28276768
-10.4570745,27.43511087,9.79,-10.45720864
-10.60896547,27.96627535,9.8,-10.60908112
-10.73524731,28.48771466,9.81,-10.73534211
-10.83322865,28.99049958,9.82,-10.83330051
-10.90058522,29.46570609,9.83,-10.90063237
-10.93544061,29.90468885,9.84,-10.93546173
-10.93657678,30.29967658,9.85,-10.93657103
-10.90345819,30.64392473,9.86,-10.90342529
-10.83620428,30.93185783,9.87,-10.83614449
-10.73564436,31.15931528,9.88,-10.7355585
-10.60331855,31.3237971,9.89,-10.60320799
-10.44142512,31.42439656,9.9,-10.44129172
-10.25272187,31.46162055,9.91,-10.25256792
-10.04042563,31.4373416,9.92,-10.04025374
-9.808108769,31.35468197,9.93,-9.807921815
-9.559608666,31.21768469,9.94,-9.559409699
-9.298880991,31.03106708,9.95,-9.298673108
-9.029861211,30.80002613,9.96,-9.029647492
-8.756413134,30.53001176,9.97,-8.756196574
-8.482228595,30.2265024,9.98,-8.482012016
-8.210722219,29.89484812,9.99,-8.210508235
-7.945014761,29.54017813,10,-7.944805745
-7.687901466,29.16730138,10.01,-7.687699522
-7.441816799,28.78064565,10.02,-7.441623754
-7.208834894,28.38423855,10.03,-7.208652299
-6.990685134,27.98171747,10.04,-6.990514276
-6.788772043,27.5763528,10.05,-6.788613961
-6.60420195,27.17105808,10.06,-6.604057453
-6.437799777,26.76841758,10.07,-6.437669471
-6.290147805,26.37075665,10.08,-6.290032117
-6.161632473,25.98018011,10.09,-6.161531681
-6.052471218,25.59859978,10.1,-6.052385472
-5.962717914,25.22774992,10.11,-5.962647254
-5.892318556,24.86926367,10.12,-5.892262942
-5.841151618,24.52469035,10.13,-5.841110955
-5.809032956,24.19554197,10.14,-5.809007105
-5.79571626,23.88329665,10.15,-5.795705046
-5.800893707,23.58939984,10.16,-5.800896936
-5.824250045,23.3153203,10.17,-5.824267498
-5.86550853,23.06257338,10.18,-5.865539983
-5.924369421,22.83271826,10.19,-5.924414645
-6.000505094,22.62736825,10.2,-6.000563854
-6.093560039,22.44819082,10.21,-6.093632098
-6.203171954,22.29691075,10.22,-6.203257065
-6.329001312,22.1753453,10.23,-6.329099204
-6.470654773,22.08536153,10.24,-6.470765144
-6.627671421,22.02885265,10.25,-6.627793924
-6.799521683,22.00773382,10.26,-6.799655914
-6.985597767,22.02390104,10.27,-6.985743249
-7.185208026,22.07928435,10.28,-7.185364187
-7.397500061,22.17564973,10.29,-7.397666218
-7.621446468,22.3145522,10.3,-7.621621799
-7.855844537,22.4973311,10.31,-7.856028065
-8.099291122,22.72497676,10.32,-8.099481695
-8.350127925,22.99814835,10.33,-8.35032419
-8.606423034,23.31685027,10.34,-8.606623415
-8.865968169,23.68032696,10.35,-8.866170871
-9.126278901,24.08706268,10.36,-9.1264819
-9.384605514,24.53467091,10.37,-9.384806555
-9.637841481,25.01966347,10.38,-9.638038084
-9.882659054,25.53742958,10.39,-9.882848556
-10.11557546,26.08221924,10.4,-10.11575505
-10.33297276,26.64717054,10.41,-10.33313954
-10.53110663,27.2242662,10.42,-10.53125765
-10.70624841,27.80453014,10.43,-10.7063808
-10.85492255,28.37841878,10.44,-10.85503359
-10.973929,28.93591472,10.45,-10.97401623
-11.06038438,29.46679654,10.46,-11.06044564
-11.11195074,29.96117721,10.47,-11.11198436
-11.12699576,30.40996906,10.48,-11.12700059
-11.10457972,30.80506395,10.49,-11.10455516
-11.0445085,31.1396116,10.5,-11.04445461
-10.94743271,31.40851043,10.51,-10.94735018
-10.81483176,31.60848513,10.52,-10.8147219
-10.64891939,31.73799844,10.53,-10.64878407
-10.45258718,31.79726595,10.54,-10.4524288
-10.22928765,31.78820884,10.55,-10.22910898
-9.982936371,31.71415518,10.56,-9.982740536
-9.717764826,31.57952848,10.57,-9.71755513
-9.438131552,31.38961167,10.58,-9.437911393
-9.14844628,31.15027783,10.59,-9.148219059
-8.853045264,30.86766069,10.6,-8.852814278
-8.55603368,30.54792618,10.61,-8.555802046
-8.261246777,30.19712029,10.62,-8.26101739
-7.972192733,29.82099366,10.63,-7.971968209
-7.691980697,29.42489068,10.64,-7.691763349
-7.423314464,29.01370896,10.65,-7.423106298
-7.168494439,28.5918732,10.66,-7.168297145
-6.929428215,28.16334348,10.67,-6.929243187
-6.707646249,27.73161487,10.68,-6.7074746
-6.504330841,27.29976817,10.69,-6.504173427
-6.320351036,26.87052719,10.7,-6.320208487
-6.156322787,26.4463096,10.71,-6.156195536
-6.012620792,26.02924068,10.72,-6.012509102
-5.889420027,25.62122922,10.73,-5.88932402
-5.78674589,25.22401395,10.74,-5.786665581
-5.704515378,24.83921839,10.75,-5.7044507
-5.642543237,24.46836278,10.76,-5.642494051
-5.600552927,24.11288145,10.77,-5.600519048
-5.578252208,23.77419895,10.78,-5.578233423
-5.575334097,23.45373328,10.79,-5.57533018
-5.591467896,23.15292769,10.8,-5.591478612
-5.626299903,22.87325311,10.81,-5.626325019
-5.679485819,22.61623217,10.82,-5.679525105
-5.750725049,22.38346604,10.83,-5.750778282
-5.839708096,22.17663721,10.84,-5.839775056
-5.946109886,21.99751334,10.85,-5.946190353
-6.069590933,21.84794453,10.86,-6.069684682
-6.209824194,21.72988296,10.87,-6.209930983
-6.366457426,21.64537665,10.88,-6.366576984
-6.539064527,21.59651789,10.89,-6.53919654
-6.727144161,21.58544097,10.9,-6.727288255
-6.930105438,21.61427369,10.91,-6.930261159
-7.147263925,21.68518854,10.92,-7.147430718
-7.377768736,21.8002385,10.93,-7.37794592
-7.620563429,21.96123044,10.94,-7.620750176
-7.874386015,22.16972509,10.95,-7.874581314
-8.137751589,22.4269225,10.96,-8.137954237
-8.408882072,22.73361363,10.97,-8.409090635
-8.685680876,23.08992415,10.98,-8.685893672
-8.965727528,23.49506704,10.99,-8.965942617
-9.246277645,23.94734215,11,-9.246492825
-9.524276441,24.44407413,11.01,-9.524489246
-9.796282915,24.98129768,11.02,-9.796490626
-10.05855142,25.55372144,11.03,-10.0587511
-10.30717109,26.15472731,11.04,-10.30735964
-10.53808123,26.77639091,11.05,-10.53825543
-10.74710359,27.40949151,11.06,-10.74726021
-10.93005897,28.04366464,11.07,-10.93019484
-11.08307823,28.66794965,11.08,-11.08319039
-11.20264041,29.27091628,11.09,-11.20272619
-11.28562267,29.84100107,11.1,-11.28567979
-11.3295565,30.36714907,11.11,-11.32958324
-11.33280848,30.83936268,11.12,-11.33280371
-11.29456315,31.24891701,11.13,-11.29452644
-11.21489066,31.58870574,11.14,-11.21482227
-11.09483272,31.85374982,11.15,-11.09473366
-10.93636359,32.04123114,11.16,-10.93623552
-10.74228129,32.15036467,11.17,-10.74212653
-10.51610773,32.18237174,11.18,-10.51592909
-10.2619602,32.1403582,11.19,-10.26176095
-9.984420532,32.02887933,11.2,-9.984204214
-9.688327428,31.85359552,11.21,-9.688097748
-9.378605935,31.62099922,11.22,-9.378366648
-9.060171576,31.33802179,11.23,-9.059926378
-8.73774874,31.01170087,11.24,-8.737501151
-8.415754733,30.64897213,11.25,-8.41550804
-8.098258481,30.25646107,11.26,-8.098015679
-7.78889682,29.84033422,11.27,-7.788660565
-7.490833668,29.40621532,11.28,-7.490606267
-7.206767711,28.95915765,11.29,-7.206551116
-6.938935336,28.50364807,11.3,-6.938731156
-6.68913747,28.04361906,11.31,-6.68894699
-6.45876274,27.58248239,11.32,-6.458586945
-6.248825317,27.12320814,11.33,-6.248664929
-6.060034641,26.66839207,11.34,-6.059890151
-5.892825678,26.22028545,11.35,-5.892697381
-5.747391815,25.78085904,11.36,-5.747279841
-5.623743873,25.35187374,11.37,-5.623648225
-5.521765681,24.93494273,11.38,-5.521686265
-5.441228738,24.53155712,11.39,-5.441165383
-5.381801428,24.14310049,11.4,-5.381753912
-5.343127463,23.77092875,11.41,-5.343095529
-5.324839542,23.41638272,11.42,-5.324822923
-5.326551992,23.08082507,11.43,-5.326550421
-5.347862472,22.7656447,11.44,-5.347875689
-5.388396076,22.47228696,11.45,-5.388423829
-5.447830924,22.20227637,11.46,-5.447872981
-5.525851901,21.95723479,11.47,-5.525908049
-5.622147486,21.73888685,11.48,-5.622217532
-5.736418802,21.54906325,11.49,-5.73650256
-5.868411338,21.38972957,11.5,-5.868508621
-6.017853225,21.26297222,11.51,-6.017963842
-6.184431587,21.17098587,11.52,-6.18455533
-6.367789764,21.11606567,11.53,-6.367926388
-6.567521689,21.10059602,11.54,-6.567670886
-6.783147443,21.12706472,11.55,-6.783308834
-7.014032323,21.19790438,11.56,-7.014205433
-7.259379272,21.31547448,11.57,-7.259563494
-7.518215499,21.48200017,11.58,-7.51841007
-7.789343992,21.69952104,11.59,-7.789547956
-8.071302025,21.96983615,11.6,-8.071514217
-8.362285755,22.29405185,11.61,-8.36250477
-8.660146425,22.67255934,11.62,-8.660370583
-8.962391627,23.10502715,11.63,-8.962618932
-9.266158257,23.59012923,11.64,-9.266386441
-9.568095085,24.12531571,11.65,-9.568321574
-9.864496895,24.70659541,11.66,-9.864718786
-10.15133836,25.32846428,11.67,-10.15155249
-10.42429834,25.98391328,11.68,-10.42450133
-10.67875788,26.66423297,11.69,-10.67894623
-10.90995155,27.35916597,11.7,-10.91012167
-11.11325595,28.05729465,11.71,-11.11340429
-11.28422363,28.74614966,11.72,-11.28434682
-11.41865561,29.41252408,11.73,-11.41875062
-11.51292471,30.04320671,11.74,-11.51298894
-11.56420095,30.62558535,11.75,-11.56423237
-11.5704604,31.14797256,11.76,-11.57045766
-11.53062872,31.60018164,11.77,-11.53059127
-11.44476523,31.97424935,11.78,-11.4446933
-11.31401608,32.26453832,11.79,-11.31391075
-11.1405738,32.46783799,11.8,-11.1404369
-10.92759937,32.58350769,11.81,-10.92743347
-10.67912271,32.61337455,11.82,-10.67893096
-10.39987056,32.56126307,11.83,-10.39965658
-10.09503048,32.43268168,11.84,-10.09479822
-9.770083293,32.23448519,11.85,-9.769836854
-9.43064383,31.97432101,11.86,-9.430387364
-9.082205727,31.660222,11.87,-9.081943282
-8.730029974,31.3003136,11.88,-8.729765392
-8.379042646,30.9024685,11.89,-8.378779479
-8.033689882,30.47407966,11.9,-8.033431332
-7.69790775,30.02195048,11.91,-7.697656631
-7.375096763,29.55220121,11.92,-7.374855485
-7.068107674,29.0702425,11.93,-7.067878246
-6.779255413,28.58077864,11.94,-6.77903946
-6.510349317,28.08786999,11.95,-6.510148105
-6.262754034,27.59500873,11.96,-6.2625685
-6.037433067,27.10515977,11.97,-6.037263866
-5.83498937,26.6208436,11.98,-5.834836913
-5.655726798,26.14422671,11.99,-5.655591289
-5.499731173,25.67720457,12,-5.499612646
-5.366885136,25.22142337,12.01,-5.366783504
-5.256910033,24.77835831,12.02,-5.256825095
-5.169451901,24.34935163,12.03,-5.16938339
-5.104104866,23.93569181,12.04,-5.104052483
-5.060413359,23.53863725,12.05,-5.060376802
-5.037872122,23.15941625,12.06,-5.037851112
-5.035979505,22.79927118,12.07,-5.035973696
-5.054328936,22.45950253,12.08,-5.054338
-5.092534256,22.14148227,12.09,-5.092557906
-5.150224089,21.84668244,12.1,-5.150262091
-5.227042747,21.57667545,12.11,-5.227094924
-5.322701285,21.33315431,12.12,-5.322767449
-5.436981182,21.11795774,12.13,-5.437061174
-5.569666106,20.9330766,12.14,-5.569759798
-5.720540358,20.78065671,12.15,-5.720647634
-5.889387634,20.66299272,12.16,-5.889508367
-6.076002991,20.58256217,12.17,-6.076137022
-6.280119864,20.5419758,12.18,-6.280267013
-6.501379533,20.54394198,12.19,-6.501539563
-6.739325194,20.59124958,12.2,-6.73949778
-6.993366997,20.68672053,12.21,-6.993551675
-7.262756049,20.83324384,12.22,-7.26295223
-7.546475358,21.03344491,12.23,-7.546682299
-7.84322717,21.28964493,12.24,-7.843443897
-8.15142816,21.60383654,12.25,-8.151653423
-8.469126302,21.97744729,12.26,-8.469358601
-8.793938088,22.41115465,12.27,-8.7941756
-9.123033801,22.90450883,12.28,-9.123274361
-9.453136513,23.45587589,12.29,-9.453377576
-9.780502115,24.06220623,12.3,-9.780740833
-10.10083114,24.7187351,12.31,-10.1010643
-10.40946507,25.41884354,12.32,-10.40968913
-10.70142594,26.15403414,12.33,-10.70163709
-10.97147585,26.91394004,12.34,-10.97167017
-11.21412723,27.68620113,12.35,-11.21430077
-11.4240843,28.4571764,12.36,-11.42423312
-11.59636402,29.21216373,12.37,-11.59648445
-11.72636308,29.93579436,12.38,-11.72645187
-11.810148,30.61280105,12.39,-11.81020246
-11.84480753,31.22898204,12.4,-11.84482564
-11.82847156,31.77157388,12.41,-11.82845216
-11.76042341,32.2298592,12.42,-11.76036625
-11.6412862,32.59598408,12.43,-11.64119195
-11.47297117,32.86506771,12.44,-11.47284144
-11.25858326,33.03519553,12.45,-11.25842052
-11.00228908,33.10744053,12.46,-11.00209655
-10.7091652,33.08562129,12.47,-10.70894669
-10.38498336,32.97568795,12.48,-10.38474311
-10.0358998,32.78526343,12.49,-10.03564233
-9.668280221,32.52315947,12.5,-9.668010132
-9.288478261,32.19873929,12.51,-9.288200077
-8.902570035,31.82147661,12.52,-8.902288082
-8.51626447,31.40061005,12.53,-8.515982759
-8.13475913,30.94480743,12.54,-8.134481286
-7.762635414,30.46198713,12.55,-7.762364626
-7.403847788,29.95922502,12.56,-7.403586783
-7.061704488,29.44272118,12.57,-7.061455527
-6.738881524,28.91780381,12.58,-6.738646429
-6.437456629,28.38899176,12.59,-6.437236811
-6.158961814,27.86009527,12.6,-6.158758303
-5.904469762,27.33430903,12.61,-5.904283259
-5.674626232,26.81426823,12.62,-5.674457157
-5.469719825,26.30218127,12.63,-5.469568368
-5.289775644,25.7999242,12.64,-5.289641794
-5.134599991,25.30909732,12.65,-5.134483602
-5.00380382,24.83108147,12.66,-5.003704625
-4.896904157,24.36710536,12.67,-4.896821806
-4.813369235,23.91831396,12.68,-4.81330334
-4.752622598,23.4858218,12.69,-4.752572771
-4.714043104,23.07071302,12.7,-4.714008987
-4.696998526,22.67406589,12.71,-4.696979729
-4.700975958,22.29701906,12.72,-4.700972078
-4.725509046,21.9407762,12.73,-4.725519739
-4.770163347,21.60664686,12.74,-4.770188338
-4.834537941,21.296048,12.75,-4.834577028
-4.918320062,21.01052405,12.76,-4.918373051
-5.021296084,20.75177269,12.77,-5.021362828
-5.143284127,20.52166793,12.78,-5.143364528
-5.284133194,20.32226641,12.79,-5.284227195
-5.443730428,20.15581372,12.8,-5.443837977
-5.622008325,20.02477391,12.81,-5.622129378
-5.818871702,19.93181121,12.82,-5.819006221
-6.034182426,19.87978308,12.83,-6.034330346
-6.267744581,19.87171383,12.84,-6.267905788
-6.519290999,19.91083457,12.85,-6.519465276
-6.788409885,20.00048878,12.86,-6.788596948
-7.074472226,20.1439784,12.87,-7.074671654
-7.376630818,20.34456162,12.88,-7.376841981
-7.693761983,20.60526266,12.89,-7.693984072
-8.024416494,20.92900773,12.9,-8.024648386
-8.366717346,21.31809493,12.91,-8.366957659
-8.718293998,21.77383057,12.92,-8.718541021
-9.076282382,22.2965292,12.93,-9.076534005
-9.437325109,22.88538906,12.94,-9.437578781
-9.79742629,23.537925,12.95,-9.797679129
-10.15196686,24.24973116,12.96,-10.15221552
-10.49585476,25.01419054,12.97,-10.49609547
-10.82353552,25.82246677,12.98,-10.82376421
-11.12905865,26.66339512,12.99,-11.12927103
-11.40610599,27.52330879,13,-11.40629763
-11.64849246,28.38679709,13.01,-11.64865891
-11.85027972,29.23690881,13.02,-11.85041676
-12.00587676,30.0556295,13.03,-12.00598057
-12.11043969,30.82489238,13.04,-12.11050702
-12.16026026,31.527645,13.05,-12.1602886
-12.15279839,32.14837668,13.06,-12.15278619
-12.08689763,32.67405508,13.07,-12.08684435
-11.96300737,33.095072,13.08,-11.96291355
-11.78309362,33.40536385,13.09,-11.78296087
-11.55057835,33.60256329,13.1,-11.5504093
-11.27018857,33.6880545,13.11,-11.26998671
-10.94776377,33.66649503,13.12,-10.94753331
-10.58995034,33.54514944,13.13,-10.58969598
-10.20387548,33.33335363,13.14,-10.20360223
-9.796931523,33.04173746,13.15,-9.796644478
-9.376415933,32.68149191,13.16,-9.376120108
-8.949319141,32.26387805,13.17,-8.949019297
-8.522167879,31.79969708,13.18,-8.521868405
-8.100818815,31.29894234,13.19,-8.100523646
-7.690410717,30.77062408,13.2,-7.690123275
-7.295317213,30.22265111,13.21,-7.295040386
-6.919132748,29.6618104,13.22,-6.9188689
-6.564702923,29.09381536,13.23,-6.564453917
-6.234174753,28.52341841,13.24,-6.233941983
-5.929089908,27.95452719,13.25,-5.928874356
-5.650431608,27.3902929,13.26,-5.650233897
-5.398703236,26.83326857,13.27,-5.398523686
-5.174051628,26.28554527,13.28,-5.173890302
-4.976307987,25.74880776,13.29,-4.976164756
-4.8050546,25.22444367,13.3,-4.80492918
-4.659719509,24.71362302,13.31,-4.659611506
-4.539632837,24.21739299,13.32,-4.539541793
-4.444032383,23.73669152,13.33,-4.443957823
-4.372102702,23.27239462,13.34,-4.372044122
-4.323104481,22.82536357,13.35,-4.323061353
-4.296340241,22.39648608,13.36,-4.296312069
-4.291137581,21.98671248,13.37,-4.291123927
-4.306851069,21.59705638,13.38,-4.306851577
-4.342956087,21.22862125,13.39,-4.342970432
-4.399062141,20.88262854,13.4,-4.399090057
-4.474839493,20.56045065,13.41,-4.474880779
-4.570026754,20.26362105,13.42,-4.570081277
-4.68446392,19.99385148,13.43,-4.684531598
-4.818090537,19.75305667,13.44,-4.818171342
-4.970891158,19.54338345,13.45,-4.970985108
-5.142890656,19.3672147,13.46,-5.142997808
-5.334159484,19.22718545,13.47,-5.334279907
-5.54479566,19.1262112,13.48,-5.544929436
-5.774852167,19.06746515,13.49,-5.774999362
-6.024329052,19.05437462,13.5,-6.024489694
-6.293138067,19.09057208,13.51,-6.293312121
-6.581094324,19.17999899,13.52,-6.581281649
-6.887796886,19.32668138,13.53,-6.887997229
-7.212567954,19.5345953,13.54,-7.212780884
-7.554451905,19.80766271,13.55,-7.554676756
-7.912123756,20.14949602,13.56,-7.912359614
-8.283822742,20.56351173,13.57,-8.284068353
-8.667226353,21.05217303,13.58,-8.667480111
-9.059392503,21.61667022,13.59,-9.059652394
-9.456759967,22.25691823,13.6,-9.457023499
-9.855121136,22.97115059,13.61,-9.855385346
-10.24941496,23.75534717,13.62,-10.2496764
-10.63392188,24.60285451,13.63,-10.6341766
-11.00234442,25.50421007,13.64,-11.00258806
-11.34785873,26.44714509,13.65,-11.34808659
-11.66314115,27.41622883,13.66,-11.66334832
-11.94076912,28.39346862,13.67,-11.94095061
-12.17362297,29.35893698,13.68,-12.17377398
-12.35497879,30.29122154,13.69,-12.35509487
-12.47883217,31.16842505,13.7,-12.47890951
-12.54051951,31.96983077,13.71,-12.54055514
-12.53682741,32.67662717,13.72,-12.53681936
-12.46617561,33.27297313,13.73,-12.46612312
-12.32893644,33.74731087,13.74,-12.32884
-12.1273654,34.0926171,13.75,-12.12722672
-11.86549869,34.30653229,13.76,-11.86532065
-11.54896407,34.39137177,13.77,-11.54875057
-11.18473196,34.35350041,13.78,-11.18448771
-10.7807141,34.20243175,13.79,-10.78044435
-10.34537396,33.95008368,13.8,-10.34508428
-9.887424619,33.60972541,13.81,-9.887120652
-9.415381954,33.19508966,13.82,-9.415069198
-8.937347965,32.71972533,13.83,-8.937031599
-8.460766987,32.19635381,13.84,-8.460451722
-7.99223278,31.63652227,13.85,-7.991922785
-7.53744063,31.05039615,13.86,-7.53713947
-7.101131864,30.44668676,13.87,-7.100842491
-6.687106061,29.83266781,13.88,-6.686830832
-6.298266356,29.21429495,13.89,-6.298007064
-5.936724926,28.59638409,13.9,-5.936482858
-5.603872972,27.98272022,13.91,-5.603648968
-5.300466848,27.37626087,13.92,-5.300261365
-5.026771463,26.77932153,13.93,-5.026584642
-4.782639451,26.19367807,13.94,-4.782471178
-4.567583394,25.62069316,13.95,-4.567433354
-4.380890287,25.06143616,13.96,-4.380758026
-4.221701127,24.51679119,13.97,-4.221586093
-4.089023359,23.98747765,13.98,-4.088924941
-3.981825343,23.47412739,13.99,-3.981742892
-3.899104974,22.9773353,14,-3.899037847
-3.839877596,22.49770155,14.01,-3.839825179
-3.8031893,22.03584546,14.02,-3.803151021
-3.788209931,21.59243466,14.03,-3.788185262
-3.794220329,21.16821366,14.04,-3.794208809
-3.820582837,20.76403154,14.05,-3.820584081
-3.866764966,20.38085085,14.06,-3.866778664
-3.932398529,20.01976727,14.07,-3.932424441
-4.017222398,19.68204544,14.08,-4.017260366
-4.121070522,19.36913664,14.09,-4.121120463
-4.243898458,19.08269543,14.1,-4.243960357
-4.3857841,18.82460675,14.11,-4.385858008
-4.546876386,18.59702683,14.12,-4.546962416
-4.727389953,18.40239099,14.13,-4.727488265
-4.927611534,18.24344124,14.14,-4.927722323
-5.147871832,18.12325891,14.15,-5.14799532
-5.388484365,18.04527353,14.16,-5.388620781
-5.649739423,18.01326133,14.17,-5.649888979
-5.931859853,18.03131924,14.18,-5.932022714
-6.235001398,18.10399208,14.19,-6.235177664
-6.559104814,18.23603953,14.2,-6.559294497
-6.9038527,18.43236172,14.21,-6.904055655
-7.268665783,18.69798785,14.22,-7.268881655
-7.652572107,19.0378243,14.23,-7.652800309
-8.054159834,19.45679736,14.24,-8.054399459
-8.471385942,19.95896903,14.25,-8.471635743
-8.901509222,20.54727012,14.26,-8.901767525
-9.341087341,21.22347332,14.27,-9.341351964
-9.785843509,21.98755149,14.28,-9.786111755
-10.23053603,22.83701357,14.29,-10.23080462
-10.66903687,23.76633398,14.3,-10.66930196
-11.09436862,24.76676382,14.31,-11.0946258
-11.4986287,25.82568464,14.32,-11.49887309
-11.87330246,26.92662695,14.33,-11.87352878
-12.20960709,28.04952641,14.34,-12.20980985
-12.49861797,29.17098837,14.35,-12.4987917
-12.73162458,30.26504604,14.36,-12.73176406
-12.90092319,31.30498842,14.37,-12.90102374
-13.00000256,32.264259,14.38,-13.00006032
-13.02393675,33.11813581,14.39,-13.02394894
-12.97001386,33.84583316,14.4,-12.96997899
-12.83777244,34.43132222,14.41,-12.83769043
-12.62911513,34.86434477,14.42,-12.62898734
-12.34833087,35.14111703,14.43,-12.34816006
-12.00181315,35.26385522,14.44,-12.00160326
-11.59767114,35.24010787,14.45,-11.59742712
-11.14530721,35.08189842,14.46,-11.1450347
-10.65494964,34.80425511,14.47,-10.65465471
-10.13705486,34.4239744,14.48,-10.13674366
-9.601964627,33.95844486,14.49,-9.601643179
-9.059428077,33.42454725,14.5,-9.059102034
-8.51834781,32.83800399,14.51,-8.518022307
-7.986585742,32.21284179,14.52,-7.986265275
-7.470814131,31.5611555,14.53,-7.470502514
-6.976508956,30.89306227,14.54,-6.976209303
-6.507978443,30.21681435,14.55,-6.507693194
-6.068429229,29.53893494,14.56,-6.068160198
-5.660058396,28.86447089,14.57,-5.659806826
-5.284225154,28.19727231,14.58,-5.283991806
-4.941544954,27.54015543,14.59,-4.941330169
-4.6320137,26.89515877,14.6,-4.631817478
-4.355179389,26.2637542,14.61,-4.355001466
-4.110212397,25.64694937,14.62,-4.110052297
-3.896014568,25.04542998,14.63,-3.895871669
-3.711342516,24.45967386,14.64,-3.711216106
-3.554853189,23.89003779,14.65,-3.554742494
-3.425121172,23.33677342,14.66,-3.425025391
-3.320779291,22.80010173,14.67,-3.320697637
-3.240537563,22.28024455,14.68,-3.240469274
-3.183158757,21.77745572,14.69,-3.183103115
-3.147490838,21.29203041,14.7,-3.147447191
-3.132567735,20.82432629,14.71,-3.132535504
-3.137548663,20.37478735,14.72,-3.13752734
-3.161707551,19.94395864,14.73,-3.161696707
-3.204490096,19.53249588,14.74,-3.204489391
-3.265508787,19.14118751,14.75,-3.265517963
-3.34450024,18.77098223,14.76,-3.344519119
-3.441343557,18.42300156,14.77,-3.441372045
-3.556083725,18.09856043,14.78,-3.556121811
-3.688883726,17.7992136,14.79,-3.688931467
-3.840017551,17.5267723,14.8,-3.840075079
-4.00988752,17.28333247,14.81,-4.009955034
-4.198999103,17.07131842,14.82,-4.19907686
-4.407925813,16.89353306,14.83,-4.408014119
-4.637302789,16.75316467,14.84,-4.637401991
-4.887816046,16.65383843,14.85,-4.887926522
-5.16016692,16.59966442,14.86,-5.160289061
-5.454992485,16.59523854,14.87,-5.45512667
-5.77286041,16.64564265,14.88,-5.773006987
-6.114220266,16.756385,14.89,-6.114379527
-6.479337414,16.93353899,14.9,-6.479509553
-6.868225465,17.18364079,14.91,-6.868410536
-7.280426468,17.51321185,14.92,-7.280624335
-7.715003946,17.92874559,14.93,-7.71521423
-8.170514947,18.43662073,14.94,-8.170736961
-8.644746637,19.04257654,14.95,-8.64497931
-9.134621645,19.75138297,14.96,-9.134863444
-9.636002046,20.56559815,14.97,-9.63625091
-10.14366024,21.48542696,14.98,-10.14391354
-10.65124384,22.50808965,14.99,-10.65149829
-11.15098057,23.62670362,15,-11.15123222
-11.63396989,24.82955286,15.01,-11.63421418
-12.09030729,26.09982598,15.02,-12.0905391
-12.50922762,27.41550017,15.03,-12.50944137
-12.87925292,28.74902183,15.04,-12.87944279
-13.18918209,30.06910981,15.05,-13.18934234
-13.42842643,31.34156499,15.06,-13.42855159
-13.58742167,32.53100725,15.07,-13.58750692
-13.65868459,33.60394922,15.08,-13.65872616
-13.63722997,34.5307037,15.09,-13.63722533
-13.52087875,35.28744819,15.1,-13.52082683
-13.31075092,35.85845551,15.11,-13.31065228
-13.01111591,36.23650139,15.12,-13.01097265
-12.62915294,36.42292726,15.13,-12.6289686
-12.1745455,36.42703811,15.14,-12.1743248
-11.65887264,36.26433466,15.15,-11.65862117
-11.09483468,35.95479922,15.16,-11.0945586
-10.49566306,35.52090378,15.17,-10.49536869
-9.874346269,34.98573191,15.18,-9.874039846
-9.243186811,34.37160302,15.19,-9.242874201
-8.613319536,33.69889346,15.2,-8.61300604
-7.994461386,32.98545384,15.21,-7.994151639
-7.394777337,32.2463003,15.22,-7.39447523
-6.82082622,31.49360877,15.23,-6.820534892
-6.277621819,30.73691854,15.24,-6.277343687
-5.768773963,29.98348901,15.25,-5.76851078
-5.296614073,29.23859891,15.26,-5.296366987
-4.862379611,28.50597685,15.27,-4.862149271
-4.466428512,27.7881408,15.28,-4.466215134
-4.108365161,27.08665378,15.29,-4.108168609
-3.787242871,26.40242895,15.3,-3.787062748
-3.501702311,25.7359074,15.31,-3.501538007
-3.25007971,25.08719464,15.32,-3.249930473
-3.030550697,24.45620743,15.33,-3.030415682
-2.841182245,23.84274516,15.34,-2.841060542
-2.680024543,23.24654387,15.35,-2.679915237
-2.545188725,22.66732929,15.36,-2.545090902
-2.434839483,22.10484085,15.37,-2.434752244
-2.347270955,21.55884817,15.38,-2.347193465
-2.280934468,21.02916713,15.39,-2.280865935
-2.234407889,20.5156688,15.4,-2.234347576
-2.206457285,20.01828386,15.41,-2.206404542
-2.196028297,19.53701086,15.42,-2.19598253
-2.202214181,19.07192425,15.43,-2.202174863
-2.224305872,18.62317767,15.44,-2.224272563
-2.261767891,18.19101697,15.45,-2.26174021
-2.314211154,17.77579228,15.46,-2.314188783
-2.381429362,17.37796578,15.47,-2.381412065
-2.463377193,16.99813432,15.48,-2.463364787
-2.560146178,16.63704979,15.49,-2.560138538
-2.671987017,16.29563409,15.5,-2.67198409
-2.799300793,15.97501139,15.51,-2.799302579
-2.942615265,15.6765493,15.52,-2.942621811
-3.102589369,15.40188201,15.53,-3.102600786
-3.280017804,15.15293855,15.54,-3.280034253
-3.47580527,14.93202678,15.55,-3.475826958
-3.690961731,14.74187448,15.56,-3.690988916
-3.926590892,14.58566338,15.57,-3.926623876
-4.183893446,14.46707915,15.58,-4.183932593
-4.464119134,14.39039674,15.59,-4.464164808
-4.768500171,14.36060466,15.6,-4.768552753
-5.098250181,14.38340725,15.61,-5.098310095
-5.454564199,14.46522465,15.62,-5.454631938
-5.838559815,14.61317011,15.63,-5.838635803
-6.251056931,14.83523242,15.64,-6.251141622
-6.692654121,15.14027275,15.65,-6.692747868
-7.16340163,15.53747712,15.66,-7.163504644
-7.662770584,16.03632373,15.67,-7.662883016
-8.189600048,16.64644834,15.68,-8.189721926
-8.741745264,17.37704655,15.69,-8.741876373
-9.315915592,18.23618899,15.7,-9.316055376
-9.907365775,19.22934515,15.71,-9.907513308
-10.50985429,20.35914224,15.72,-10.5100083
-11.11538894,21.62386053,15.73,-11.11554759
-11.71407341,23.01583976,15.74,-11.71423436
-12.29424377,24.52045597,15.75,-12.2944042
-12.84249401,26.11522765,15.76,-12.84265035
-13.34393049,27.76910538,15.77,-13.34407888
-13.78312048,29.44342274,15.78,-13.78325676
-14.14444168,31.09267648,15.79,-14.14456133
-14.41304617,32.66709008,15.8,-14.41314492
-14.57632345,34.11667827,15.81,-14.57639742
-14.62440341,35.39421965,15.82,-14.62444924
-14.55138579,36.46019728,15.83,-14.55140119
-14.3559242,37.28592298,15.84,-14.3559079
-14.04132529,37.85558499,15.85,-14.04127723
-13.6155441,38.16744968,15.86,-13.61546545
-13.09053399,38.23251623,15.87,-13.09042698
-12.48131988,38.07243471,15.88,-12.48118764
-11.80502754,37.71640511,15.89,-11.80487384
-11.07962462,37.19766561,15.9,-11.07945356
-10.32299331,36.55047215,15.91,-10.32280914
-9.551937826,35.8074207,15.92,-9.551744628
-8.781618393,34.99777264,15.93,-8.781419972
-8.02506573,34.14638967,15.94,-8.024865451
-7.293014465,33.27342956,15.95,-7.292815214
-6.593878009,32.39452039,15.96,-6.593682144
-5.933848308,31.52118528,15.97,-5.933657672
-5.317128008,30.66154577,15.98,-5.31694398
-4.746174068,29.82093202,15.99,-4.745997571
-4.221961829,29.00255394,16,-4.221793436
-3.744317106,28.20809117,16.01,-3.744157067
-3.312101164,27.43807624,16.02,-3.311949449
-2.923496323,26.69233894,16.03,-2.923352727
-2.576200251,25.97025853,16.04,-2.576064381
-2.267561951,25.2709278,16.05,-2.267433307
-1.994770475,24.59333972,16.06,-1.994648472
-1.754918282,23.93645266,16.07,-1.75480226
-1.545127657,23.29925371,16.08,-1.545016944
-1.362599173,22.68079201,16.09,-1.362493056
-1.204639982,22.0801898,16.1,-1.204537756
-1.068746744,21.49665205,16.11,-1.068647706
-0.95257035,20.9294589,16.12,-0.952473797
-0.853968031,20.37796336,16.13,-0.85387329
-0.770993616,19.8415812,16.14,-0.770900014
-0.701882991,19.31978347,16.15,-0.701789881
-0.645081268,18.81208928,16.16,-0.644988013
-0.5991957,18.31805755,16.17,-0.59910167
-0.563020423,17.83728235,16.18,-0.562925005
-0.535502152,17.36938682,16.19,-0.535404725
-0.515735245,16.91401997,16.2,-0.515635199
-0.502961498,16.47085323,16.21,-0.502858208
-0.496534822,16.03957828,16.22,-0.49642765
-0.495938606,15.61990561,16.23,-0.495826905
-0.500756888,15.21156346,16.24,-0.500639974
-0.51066732,14.81429765,16.25,-0.510544487
-0.525449097,14.4278715,16.26,-0.525319601
-0.544955313,14.05206689,16.27,-0.544818355
-0.569119168,13.68668505,16.28,-0.568973906
-0.597954145,13.33154827,16.29,-0.597799671
-0.631536737,12.98650283,16.3,-0.631372069
-0.670013352,12.65142092,16.31,-0.669837432
-0.713601468,12.32620443,16.32,-0.713413147
-0.762581435,12.01079103,16.33,-0.76237946
-0.817300737,11.70515808,16.34,-0.817083742
-0.878176532,11.40932743,16.35,-0.877943025
-0.945697533,11.12337997,16.36,-0.945445885
-1.020427765,10.84746178,16.37,-1.020156193
-1.103011771,10.58179533,16.38,-1.102718308
-1.194167141,10.32668837,16.39,-1.19384964
-1.294709061,10.08257339,16.4,-1.294365181
-1.405555254,9.850014177,16.41,-1.405182429
-1.527726716,9.629727638,16.42,-1.527322123
-1.662341213,9.422616342,16.43,-1.66190175
-1.810643781,9.22983067,16.44,-1.810166089
-1.97401936,9.052799652,16.45,-1.973499783
-2.153987687,8.89327772,16.46,-2.15342222
-2.352197907,8.75341076,16.47,-2.351582209
-2.570463907,8.635863306,16.48,-2.569793317
-2.810769418,8.543864653,16.49,-2.810038934
-3.075246457,8.481315065,16.5,-3.074450703
-3.366175569,8.452943804,16.51,-3.365308869
-3.685997464,8.464491687,16.52,-3.685053924
-4.037290042,8.522793694,16.53,-4.036263572
-4.422724114,8.635971456,16.54,-4.421608548
-4.844997538,8.813698975,16.55,-4.843786781
-5.306784828,9.067353551,16.56,-5.305473285
-5.810629415,9.410068726,16.57,-5.809212106
-6.358860638,9.857042253,16.58,-6.357333891
-6.953238232,10.42533019,16.59,-6.95159983
-7.594773788,11.13373258,16.6,-7.593024255
-8.283494587,12.00242315,16.61,-8.28163785
-9.018025849,13.0524518,16.62,-9.016070399
-9.794906044,14.30364122,16.63,-9.792865966
-10.6082714,15.7734918,16.64,-10.60616808
-11.4492705,17.47479581,16.65,-11.44713382
-12.30537872,19.41154891,16.66,-12.30324806
-13.16009948,21.57580707,16.67,-13.15802451
-13.99264772,23.94407709,16.68,-13.99068792
-14.77809501,26.47339973,16.69,-14.77631883
-15.48844662,29.10040223,16.7,-15.4869281
-16.09332399,31.74119164,16.71,-16.0921383
-16.56240869,34.29659018,16.72,-16.56162611
-16.86811934,36.65997214,16.73,-16.86779881
-16.98771315,38.72753858,16.74,-16.98789498
-16.90667269,40.41199172,16.75,-16.90737344
-16.61996752,41.65202367,16.76,-16.62117691
-16.13335881,42.42055772,16.77,-16.13503992
-15.46272397,42.7255069,16.78,-15.46481668
-14.63249572,42.60611033,16.79,-14.63492266
-13.67320117,42.12440808,16.8,-13.67587514
-12.61853677,41.355128,16.81,-12.62136813
-11.50255014,40.37556401,16.82,-11.50545349
-10.35732877,39.25781815,16.83,-10.36022777
-9.211250808,38.06362333,16.84,-9.214081191
-8.088039058,36.84207028,16.85,-8.090749945
-7.006373234,35.62942943,16.86,-7.008927007
-5.980040974,34.4505682,16.87,-5.982412179
-5.018285629,33.32071575,16.88,-5.020459447
-4.126548974,32.24805478,16.89,-4.128519304
-3.307101662,31.23543982,16.9,-3.308869292
-2.559625067,30.28222074,16.91,-2.561195984
-1.881970741,29.3857327,16.92,-1.88335471
-1.270571419,28.54209104,16.93,-1.271780737
-0.720932502,27.74700855,16.94,-0.721980986
-0.227978287,26.99621638,16.95,-0.228880544
0.2136817,26.28572204,16.96,0.212910874
0.609522003,25.61197906,16.97,0.608868032
0.964977713,24.97193291,16.98,0.964426577
1.285288165,24.3630473,16.99,1.284826546
1.575484124,23.78326271,17,1.575099568
1.840274208,23.23098336,17.01,1.839955188
2.08408391,22.70501201,17.02,2.083819791
2.310998736,22.20452923,17.03,2.310779841
2.524793876,21.72904468,17.04,2.524611347
2.728955903,21.27836977,17.05,2.728801741
2.926652161,20.85260771,17.06,2.926519097
3.120827107,20.45211859,17.07,3.120708527
3.314151611,20.07753361,17.08,3.314041556
3.509082469,19.72974515,17.09,3.508975458
3.707907593,19.40990372,17.1,3.70779863
3.912692618,19.11945018,17.11,3.912577124
4.125367901,18.86011174,17.12,4.125241589
4.347730074,18.63391656,17.13,4.347588979
4.581392976,18.4432352,17.14,4.581233386
4.82785784,18.29077604,17.15,4.827676222
5.088504375,18.17959461,17.16,5.088297406
5.364521371,18.11314136,17.17,5.36428593
5.656935874,18.09522553,17.18,5.656669008
5.966610924,18.12999023,17.19,5.966309881
6.294158925,18.22193307,17.2,6.293821226
6.639897129,18.37583644,17.21,6.639520615
7.003814672,18.59658311,17.22,7.003397558
7.385533408,18.88906191,17.23,7.385074413
7.784182468,19.25814955,17.24,7.783680935
8.198317779,19.70834041,17.25,8.197773862
8.625811373,20.24312732,17.26,8.625226188
9.063847106,20.86497621,17.27,9.063222861
9.508819367,21.57485825,17.28,9.508159671
9.956125843,22.37181819,17.29,9.95543588
10.40026191,23.25203099,17.3,10.39954852
10.83484188,24.20850486,17.31,10.83411369
11.25263946,25.23100497,17.32,11.25190692
11.64554749,26.30527042,17.33,11.64482304
12.00491274,27.41323401,17.34,12.0042102
12.32198426,28.53348611,17.35,12.32131864
12.58803686,29.64163268,17.36,12.5874241
12.79470911,30.71115664,17.37,12.79416521
12.93482734,31.71543628,17.38,12.93436747
13.00262768,32.62874277,17.39,13.00226577
12.99406969,33.42781805,17.4,12.9938174
12.90741474,34.09391252,17.41,12.90728072
12.74324025,34.6134965,17.42,12.74322983
12.50446269,34.97898615,17.43,12.50457752
12.19626769,35.18918997,17.44,12.19650564
11.8258104,35.2486759,17.45,11.82616582
11.40176409,35.16689764,17.46,11.40222837
10.93387994,34.95723077,17.47,10.9344419
10.43251582,34.63549077,17.48,10.43316258
9.90806033,34.21873458,17.49,9.908777959
9.370616754,33.72415705,17.5,9.371390914
8.829564278,33.16811997,17.51,8.830380948
8.293347464,32.56560251,17.52,8.29419329
7.769316806,31.92978033,17.53,7.770179565
7.263621802,31.27187197,17.54,7.264490619
6.781223279,30.60115436,17.55,6.782088763
6.325950252,29.92512402,17.56,6.326804516
5.900578402,29.24964841,17.57,5.901415072
5.50692746,28.57922707,17.58,5.507741588
5.146037577,27.91726957,17.59,5.146825447
4.818265688,27.26625058,17.6,4.81902478
4.523404331,26.6279475,17.61,4.524133118
4.26084531,26.00363765,17.62,4.261543049
4.029652307,25.39419965,17.63,4.030319033
3.828653102,24.80023072,17.64,3.82928936
3.656568682,24.2221466,17.65,3.657175399
3.51205265,23.66027433,17.66,3.512631144
3.393696763,23.11486404,17.67,3.39424871
3.300140693,22.5861395,17.68,3.300667721
3.23014263,22.07433907,17.69,3.230646483
3.182528925,21.57974259,17.7,3.183011478
3.156208487,21.10268247,17.71,3.156671624
3.150266949,20.64355976,17.72,3.150712353
3.163937048,20.20286671,17.73,3.164366409
3.196567208,19.78120645,17.74,3.196982194
3.24766173,19.37930223,17.75,3.248063771
3.316902028,18.9980157,17.76,3.317292442
3.404095089,18.63838078,17.77,3.404475118
3.5091784,18.3016163,17.78,3.509549101
3.63225222,17.98914651,17.79,3.632614429
3.773537684,17.70264622,17.8,3.773892121
3.933359675,17.44406642,17.81,3.933706908
4.112154884,17.21565948,17.82,4.112495204
4.310466427,17.02001537,17.83,4.310799949
4.528893599,16.8601223,17.84,4.529220255
4.768084373,16.73937868,17.85,4.768403843
5.028708116,16.66160858,17.86,5.029019762
5.311459999,16.6311588,17.87,5.311762877
5.616947446,16.65286048,17.88,5.617240521
5.945650651,16.7320078,17.89,5.945932515
6.297922075,16.87435707,17.9,6.298190723
6.673865221,17.08599068,17.91,6.674118601
7.073316459,17.37357848,17.92,7.073551659
7.495638049,17.74377079,17.93,7.495852336
7.939589036,18.20287896,17.94,7.939779336
8.403325043,18.75687434,17.95,8.403487462
8.884253637,19.4109071,17.96,8.884384294
9.378810486,20.16891164,17.97,9.378905176
9.882346621,21.03242167,17.98,9.882401235
10.38905231,21.99998419,17.99,10.38906277
10.89197443,23.06694291,18,10.89193669
11.38281818,24.22415039,18.01,11.38272958
11.85211807,25.45745322,18.02,11.85197614
12.28958756,26.74750739,18.03,12.28939102
12.68425139,28.06985206,18.04,12.68400067
13.0246551,29.39489729,18.05,13.02435291
13.29986022,30.68996502,18.06,13.29951042
13.4998867,31.92042707,18.07,13.49949556
13.61609839,33.05158588,18.08,13.61567443
13.64221085,34.05179036,18.09,13.64176382
13.57465648,34.89428565,18.1,13.57419779
13.41281416,35.559025,18.11,13.41235603
13.15934829,36.03449301,18.12,13.15890286
12.81997585,36.31774391,18.13,12.81955497
12.40310225,36.41399503,18.14,12.40271684
11.91933234,36.33570143,18.15,11.91899165
11.38082882,36.10060765,18.16,11.38054039
10.80052393,35.72995719,18.17,10.80029326
10.19155497,35.24656611,18.18,10.19138555
9.56654422,34.67311822,18.19,9.566437712
8.937217703,34.0309739,18.2,8.937173987
8.313997177,33.33922378,18.21,8.314014853
7.705812908,32.6142746,18.22,7.705889413
7.120025929,31.869703,18.23,7.120157911
6.562424205,31.11634653,18.24,6.562607836
6.037305588,30.36256542,18.25,6.03753677
5.547647464,29.61463466,18.26,5.54792199
5.095241913,28.8770402,18.27,5.095555796
4.680874927,28.15288892,18.28,4.681224321
4.304545981,27.4442401,18.29,4.304927381
3.965586198,26.75232518,18.3,3.965996569
3.662844312,26.07781955,18.31,3.663280912
3.394829311,25.42101933,18.32,3.39528995
3.159791629,24.78193705,18.33,3.160274504
2.955869562,24.16043782,18.34,2.956373254
2.78113577,23.55630403,18.35,2.781659419
2.633662272,22.96927506,18.36,2.63420527
2.511611666,22.39909235,18.37,2.512173783
2.413221379,21.84552194,18.38,2.413802904
2.336856948,21.30836663,18.39,2.33745829
2.281059036,20.78747916,18.4,2.281680976
2.244501015,20.28277192,18.41,2.245144771
2.2260349,19.79422089,18.42,2.226701729
2.224705702,19.32187275,18.43,2.225397224
2.239704681,18.86585566,18.44,2.240422896
2.270407079,18.42638331,18.45,2.271153996
2.316372855,18.00376669,18.46,2.317150812
2.377305433,17.59843115,18.47,2.378117107
2.453076854,17.21092522,18.48,2.453924954
2.543728698,16.84194055,18.49,2.544616211
2.649437567,16.49234136,18.5,2.650367793
2.770525392,16.16318098,18.51,2.771501706
2.907469005,15.85572599,18.52,2.908494962
3.060871068,15.57151422,18.53,3.06195046
3.231456814,15.31237605,18.54,3.232593585
3.420080518,15.08047256,18.55,3.421278627
3.627705819,14.8783432,18.56,3.628969393
3.855386633,14.70900901,18.57,3.856719765
4.104266504,14.575982,18.58,4.105673018
4.375555035,14.48331352,18.59,4.377038754
4.67050273,14.43569328,18.6,4.672066954
4.990339372,14.43851251,18.61,4.991987321
5.336238673,14.49789996,18.62,5.337972549
5.709309068,14.62071387,18.63,5.711129722
6.110455658,14.8145558,18.64,6.112362462
6.540373352,15.08794751,18.65,6.542363963
6.99928297,15.44985732,18.66,7.001353582
7.486868327,15.90960863,18.67,7.489011669
8.002221796,16.47674816,18.68,8.004426679
8.5435483,17.16061633,18.69,8.545799265
9.107988871,17.9696635,18.7,9.11026623
9.691312453,18.91011259,18.71,9.69359118
10.28788448,19.98572334,18.72,10.29013274
10.89039651,21.19642611,18.73,10.89257723
11.48964088,22.53686441,18.74,11.49171009
12.07465009,23.9948132,18.75,12.07655829
12.63276366,25.55094721,18.76,12.63445701
13.14968436,27.17746286,18.77,13.151109
13.61011275,28.83847303,18.78,13.61121261
13.99866418,30.49131364,18.79,13.9993876
14.30025281,32.0878228,18.8,14.30055803
14.50136558,33.57802913,18.81,14.50122036
14.59128015,34.9140073,18.82,14.59066786
14.56257517,36.05324096,18.83,14.56149735
14.41225872,36.96320642,18.84,14.4107343
14.14196606,37.62349044,18.85,14.14003263
13.75792285,38.02715652,18.86,13.75563367
13.27061122,38.18069626,18.87,13.26803138
12.69393832,38.1018698,18.88,12.6911411
12.04420349,37.81715715,18.89,12.04126504
11.33906353,37.35829448,18.9,11.33605894
10.59635179,36.75909917,18.91,10.593351
9.833241726,36.05267887,18.92,9.830307008
9.065413237,35.26938158,18.93,9.062597292
8.306634503,34.43554679,18.94,8.30397972
7.56841904,33.57292277,18.95,7.565957587
6.859981662,32.69866955,18.96,6.85773596
6.188297487,31.82573555,18.97,6.186281437
5.558258325,30.96339365,18.98,5.556478437
4.972950468,30.11797345,18.99,4.97140709
4.433886013,29.29342257,19,4.43257508
3.941295459,28.49196353,19.01,3.940208941
3.494418223,27.71457199,19.02,3.493545797
3.091684326,26.96132886,19.03,3.091014179
2.730985628,26.23179369,19.04,2.730504788
2.409824124,25.52519366,19.05,2.409519706
2.125454592,24.8405687,19.06,2.125313653
1.875040714,24.17691228,19.07,1.875050968
1.655702341,23.53321779,19.08,1.655852447
1.464637705,22.90852822,19.09,1.464917095
1.299143755,22.30195472,19.1,1.29954329
1.156654603,21.71268425,19.11,1.157166127
1.034800919,21.13998246,19.12,1.03541761
0.931373651,20.58318552,19.13,0.932090045
0.844379838,20.04169662,19.14,0.845191516
0.772012537,19.5149754,19.15,0.772916542
0.712652493,19.00253186,19.16,0.713646877
0.664878894,18.50391889,19.17,0.665962994
0.627429074,18.01872577,19.18,0.628603369
0.599223126,17.54657383,19.19,0.600489135
0.579322951,17.08711152,19.2,0.580683449
0.566937478,16.64001199,19.21,0.568396162
0.561413271,16.20497038,19.22,0.562975061
0.562206298,15.78170256,19.23,0.563877207
0.5688987,15.36994418,19.24,0.570685786
0.581168371,14.9694507,19.25,0.583080001
0.598787036,14.57999781,19.26,0.600832673
0.621625695,14.20138213,19.27,0.623816097
0.649629978,13.83342367,19.28,0.651977352
0.682827177,13.47596722,19.29,0.685345056
0.721326548,13.12888557,19.3,0.72403004
0.765305234,12.79208434,19.31,0.768211193
0.81501443,12.46550521,19.32,0.818141454
0.870781655,12.14913138,19.33,0.874150292
0.933006283,11.84299842,19.34,0.936639268
1.002162989,11.54719962,19.35,1.006085385
1.078804593,11.2618933,19.36,1.083044077
1.163564806,10.98732305,19.37,1.168151688
1.257168451,10.72383475,19.38,1.262136067
1.360435016,10.47188653,19.39,1.365819983
1.474273222,10.23206864,19.4,1.480116118
1.59969484,10.00514553,19.41,1.606039813
1.737836627,9.792095182,19.42,1.744731819
1.889960498,9.594122538,19.43,1.897458599
2.057442459,9.412716424,19.44,2.065601266
2.241792619,9.24972211,19.45,2.250674663
2.444679916,9.107419568,19.46,2.454352705
2.667927564,8.988569273,19.47,2.678464083
2.913493464,8.896509341,19.48,2.924972219
3.18349257,8.835324571,19.49,3.195996793
3.480204925,8.809938397,19.5,3.493822112
3.806043636,8.826233807,19.51,3.820865121
4.16352679,8.891219375,19.52,4.179646653
4.555239138,9.013299134,19.53,4.572751169
4.983805003,9.202332095,19.54,5.002800081
5.451789572,9.469826551,19.55,5.472350203
5.961623843,9.829134766,19.56,5.983822157
6.515304307,10.29544117,19.57,6.539192842
7.114348061,10.88574457,19.58,7.139947836
7.759503831,11.61863045,19.59,7.786794336
8.450443408,12.5140158,19.6,8.479348809
9.185142108,13.59157062,19.61,9.215513877
9.959662098,14.87007035,19.62,9.991258111
10.76758527,16.36553118,19.63,10.80005003
11.59933237,18.08784206,19.64,11.6321785
12.44177501,20.03802035,19.65,12.47436806
13.27785349,22.205048,19.66,13.30940448
14.0863192,24.56151658,19.67,14.1158904
14.84239417,27.06128405,19.68,14.86893021
15.51820503,29.63843482,19.69,15.54057347
16.08411303,32.20817609,19.7,16.1011856
16.51148103,34.67312763,19.71,16.5222232
16.77417781,36.92978302,19.72,16.77774919
16.85197504,38.88125129,19.73,16.84783383
16.73251816,40.44743039,19.74,16.72048717
16.41307582,41.57551913,19.75,16.39338574
15.90119269,42.24559139,19.76,15.87446432
15.21388186,42.47081118,19.77,15.18107008
14.37606461,42.29309575,19.78,14.33836449
13.41795825,41.77448351,19.79,13.37669422
12.37242075,40.98751987,19.8,12.32893605
11.2722333,40.00602464,19.81,11.22779815
10.14799533,38.89797926,19.82,10.10373612
9.026595608,37.72114709,19.83,8.983455198
7.930344024,36.5211411,19.84,7.889065204
6.876716341,35.33153771,19.85,6.837845503
5.878495305,34.17518283,19.86,5.84239898
4.944171713,33.06608292,19.87,4.911060529
4.078681602,32.01169578,19.88,4.048638728
3.283873833,31.01448603,19.89,3.256881455
2.559264069,30.07385031,19.9,2.535228193
1.902609424,29.18721413,19.91,1.881380492
1.310329231,28.35092593,19.92,1.291721242
0.778008205,27.56099011,19.93,0.761812604
0.300654792,26.81339223,19.94,0.286651412
-0.126965664,26.10441,19.95,-0.138999071
-0.510184607,25.43072143,19.96,-0.520466438
-0.854297084,24.78945755,19.97,-0.863038629
-1.164377723,24.17824044,19.98,-1.171779167
-1.445308823,23.59512901,19.99,-1.451557234
-1.701663123,23.03861342,20,-1.706932083
-1.937726352,22.50755747,20.01,-1.94217551
-2.157472199,22.00117224,20.02,-2.161247731
-2.364559982,21.51898106,20.03,-2.367794905
-2.562385061,21.06078585,20.04,-2.565200341
-2.754031188,20.62666491,20.05,-2.756536638
-2.942366936,20.21694086,20.06,-2.944662075
-3.130013456,19.83219064,20.07,-3.132189157
-3.319376684,19.47324562,20.08,-3.321515639
-3.512713657,19.14118551,20.09,-3.514891703
-3.71207744,18.83737102,20.1,-3.714364868
-3.919389419,18.56344935,20.11,-3.921851068
-4.136461875,18.32136529,20.12,-4.139158533
-4.36494151,18.11340677,20.13,-4.367930695
-4.606373292,17.9422126,20.14,-4.609708888
-4.862207086,17.81078199,20.15,-4.865940278
-5.133727127,17.72252675,20.16,-5.137907028
-5.422074769,17.68126005,20.17,-5.426747326
-5.728254777,17.69117742,20.18,-5.733462396
-6.053057143,17.75687851,20.19,-6.058839221
-6.39700666,17.88334306,20.2,-6.403398414
-6.760329459,18.07576193,20.21,-6.767359382
-7.142918326,18.33945742,20.22,-7.150607261
-7.54420854,18.67986227,20.23,-7.552567447
-7.963097148,19.10225586,20.24,-7.972126454
-8.397806301,19.61110443,20.25,-8.407491555
-8.845875468,20.21002894,20.26,-8.856181835
-9.304053444,20.90136683,20.27,-9.314926598
-9.768086027,21.68574723,20.28,-9.779446929
-10.23273792,22.56104392,20.29,-10.24447926
-10.69178926,23.5219692,20.3,-10.70377392
-11.1380699,24.55995231,20.31,-11.15012891
-11.56336399,25.66217907,20.32,-11.57530233
-11.95870894,26.81159732,20.33,-11.97029925
-12.31481405,27.98718888,20.34,-12.32580653
-12.62219057,29.16424211,20.35,-12.63232286
-12.87146352,30.31499693,20.36,-12.88046895
-13.05426599,31.41071829,20.37,-13.06188393
-13.16351667,32.42275125,20.38,-13.16950975
-13.19377366,33.32424792,20.39,-13.19794046
-13.1419542,34.09256408,20.4,-13.14414036
-13.00742563,34.71026769,20.41,-13.00753518
-12.7921049,35.16620984,20.42,-12.79010614
-12.50049543,35.45633188,20.43,-12.49642095
-12.1393924,35.5831828,20.44,-12.13333689
-11.71745227,35.55514418,20.45,-11.70956489
-11.24472816,35.38545187,20.46,-11.23520247
-10.73214811,35.09056195,20.47,-10.72120921
-10.19087255,34.68877564,20.48,-10.17876453
-9.631910026,34.19891124,20.49,-9.618883501
-9.065596368,33.6391262,20.5,-9.051897209
-8.501338838,33.02620525,20.51,-8.487199812
-7.947390189,32.37499462,20.52,-7.933023695
-7.410713263,31.69818147,20.53,-7.396307396
-6.89697546,31.00626786,20.54,-6.882691345
-6.410588399,30.30771565,20.55,-6.396559804
-5.954781827,29.60911879,20.56,-5.941115566
-5.531721466,28.91550644,20.57,-5.518499422
-5.142688429,28.23062915,20.58,-5.129969753
-4.788174593,27.55716203,20.59,-4.775998091
-4.468041949,26.89698902,20.6,-4.456429495
-4.181687397,26.25140906,20.61,-4.170646278
-3.928113011,25.6212513,20.62,-3.91763847
-3.706067753,25.00703119,20.63,-3.696146038
-3.514155869,24.40908203,20.64,-3.504766112
-3.3508587,23.82759599,20.65,-3.341974186
-3.214620439,23.26268045,20.66,-3.206211207
-3.103962216,22.71441987,20.67,-3.09599607
-3.017451579,22.18290871,20.68,-3.009894648
-2.95371231,21.66826524,20.69,-2.946530443
-2.911530218,21.17065156,20.7,-2.90469069
-2.889840131,20.69029365,20.71,-2.883310676
-2.887690757,20.22749819,20.72,-2.881440055
-2.904293036,19.78265993,20.73,-2.898292528
-2.939044177,19.3562761,20.74,-2.933267107
-2.991475198,18.9489713,20.75,-2.98589645
-3.061266359,18.5615075,20.76,-3.055863754
-3.148280954,18.19479944,20.77,-3.143034887
-3.252517313,17.84995253,20.78,-3.24741022
-3.374102294,17.52827959,20.79,-3.369119209
-3.513317233,17.23132312,20.8,-3.50844642
-3.670570772,16.96090015,20.81,-3.665802838
-3.846374644,16.71914332,20.82,-3.841702879
-4.041343082,16.50852195,20.83,-4.036764038
-4.256194978,16.33188352,20.84,-4.251708525
-4.491704627,16.19252075,20.85,-4.487313413
-4.748681943,16.09420704,20.86,-4.744392467
-5.027962026,16.04119713,20.87,-5.023784651
-5.330361304,16.03830201,20.88,-5.326311407
-5.65663343,16.09092816,20.89,-5.652729474
-6.007363106,16.20500031,20.9,-6.003627929
-6.382958207,16.38695687,20.91,-6.379421592
-6.783562211,16.64364001,20.92,-6.780257559
-7.208962517,16.98242546,20.93,-7.205931466
-7.658423952,17.41072006,20.94,-7.655710316
-8.130516353,17.93551312,20.95,-8.128169151
-8.623107203,18.56334243,20.96,-8.621182656
-9.13315828,19.29966646,20.97,-9.131714874
-9.656531592,20.14840347,20.98,-9.655630004
-10.18782955,21.11042774,20.99,-10.18752943
-10.72035296,22.18324488,21,-10.72071253
-11.24610009,23.36034595,21.01,-11.24716947
-11.75550189,24.62982693,21.02,-11.75731831
-12.23788339,25.97401009,21.03,-12.24047276
-12.68166681,27.36934823,21.04,-12.68503395
-13.07455391,28.78638258,21.05,-13.0786728
-13.40407614,30.19059697,21.06,-13.40889657
-13.65865571,31.54466819,21.07,-13.66409873
-13.82788809,32.80981976,21.08,-13.83383956
-13.90336665,33.94882989,21.09,-13.90968769
-13.87962944,34.92921196,21.1,-13.88615915
-13.7543181,35.72502376,21.11,-13.76087837
-13.52863345,36.31927309,21.12,-13.53504286
-13.20736064,36.70487113,21.13,-13.21344097
-12.79848172,36.88424606,21.14,-12.80406759
-12.31267917,36.86861105,21.15,-12.31762722
-11.76270132,36.67606283,21.16,-11.76689499
-11.16245276,36.3293241,21.17,-11.16580489
-10.52631344,35.85364021,21.18,-10.5287688
-9.868326271,35.27455327,21.19,-9.869857434
-9.201656024,34.61642617,21.2,-9.202263093
-8.538133834,33.9012029,21.21,-8.537837592
-7.887961152,33.1478075,21.22,-7.886800078
-7.259607599,32.37190418,21.23,-7.25763253
-6.65977563,31.58596843,21.24,-6.657044992
-6.093482119,30.79956305,21.25,-6.090058437
-5.564233348,30.01978947,21.26,-5.56018033
-5.074178555,29.2516487,21.27,-5.069557063
-4.624318577,28.49852745,21.28,-4.619186807
-4.214737404,27.76257503,21.29,-4.209147913
-3.844747654,27.0449905,21.3,-3.838746402
-3.513112574,26.3463467,21.31,-3.506740296
-3.218183012,25.66676832,21.32,-3.211472305
-2.958018437,25.0060773,21.33,-2.950996019
-2.730533516,24.36393956,21.34,-2.723219548
-2.533548386,23.73992793,21.35,-2.525955783
-2.364896645,23.13357976,21.36,-2.357033659
-2.222476779,22.5444401,21.37,-2.214345173
-2.104261134,21.97207925,21.38,-2.095857251
-2.008383679,21.41610936,21.39,-1.99969971
-1.933120318,20.87619262,21.4,-1.924142726
-1.876907192,20.35204507,21.41,-1.867618945
-1.838380976,19.84343905,21.42,-1.828760502
-1.816334262,19.35020683,21.43,-1.806355252
-1.809751684,18.87224129,21.44,-1.799385285
-1.817805781,18.40949992,21.45,-1.80701828
-1.83981988,17.96201122,21.46,-1.828573445
-1.875305306,17.52987766,21.47,-1.863559547
-1.923937768,17.11328726,21.48,-1.911647339
-1.98553471,16.71252466,21.49,-1.972650234
-2.060083197,16.32797936,21.5,-2.046552286
-2.147717316,15.96016875,21.51,-2.133482561
-2.248702478,15.60975633,21.52,-2.23370198
-2.363453932,15.27756735,21.53,-2.347622477
-2.492526012,14.96462374,21.54,-2.475793583
-2.636598671,14.67218336,21.55,-2.61889045
-2.796483147,14.40176733,21.56,-2.777720742
-2.973119857,14.15517917,21.57,-2.953220294
-3.167564136,13.93460435,21.58,-3.146441137
-3.380988142,13.74266344,21.59,-3.358553259
-3.614678308,13.58242663,21.6,-3.590841287
-3.870014423,13.45750954,21.61,-3.844684807
-4.148444868,13.37211702,21.62,-4.121529942
-4.451448156,13.33122218,21.63,-4.422858308
-4.780529108,13.34058743,21.64,-4.750185186
-5.137215186,13.4067634,21.65,-5.105052593
-5.522904487,13.53715835,21.66,-5.488874002
-5.938897338,13.74029899,21.67,-5.902971167
-6.386169886,14.02554691,21.68,-6.3483435
-6.865270656,14.40301695,21.69,-6.82558796
-7.376312374,14.88356008,21.7,-7.33488052
-7.918690667,15.47839109,21.71,-7.875678783
-8.490921203,16.19895912,21.72,-8.446581457
-9.090249342,17.05546535,21.73,-9.044922489
-9.712523198,18.05647857,21.74,-9.666678184
-10.35199972,19.20795075,21.75,-10.30622986
-11.00094567,20.51176107,21.76,-10.95598635
-11.64950226,21.96335362,21.77,-11.60622964
-12.28568039,23.55103051,21.78,-12.24511403
-12.89530742,25.2542663,21.79,-12.85855285
-13.46220801,27.04240703,21.8,-13.43047379
-13.96914486,28.87518227,21.81,-13.9436583
-14.39818367,30.70323931,21.82,-14.38009091
-14.73168541,32.47042105,21.83,-14.72200626
-14.95407962,34.11846335,21.84,-14.95360699
-15.05251743,35.59045814,21.85,-15.06171453
-15.01839954,36.8369661,21.86,-15.03736602
-14.84826963,37.82034934,21.87,-14.87669113
-14.54408868,38.51787414,21.88,-14.58124711
-14.1134179,38.92377235,21.89,-14.15824575
-13.56872094,39.04806601,21.9,-13.61986874
-12.92637441,38.9143523,21.91,-12.98231394
-12.20548793,38.55597993,21.92,-12.26461587
-11.42641501,38.01177841,21.93,-11.48715294
-10.6095796,37.32208159,21.94,-10.67045696
-9.774265215,36.52539986,21.95,-9.833980286
-8.937890554,35.65616813,21.96,-8.995348025
-8.115403582,34.74344162,21.97,-8.169729562
-7.31908386,33.81050924,21.98,-7.369624201
-6.55848348,32.87510501,21.99,-6.604787273
-5.840577278,31.95003754,22,-5.882374756
-5.170032949,31.04402512,22.01,-5.207205915
-4.549468912,30.16248951,22.02,-4.582022894
-3.97987373,29.3084821,22.03,-4.007912293
-3.460866795,28.48322952,22.04,-3.484561768
-2.991002554,27.68676821,22.05,-3.01057686
-2.568105009,26.91841478,22.06,-2.58381278
-2.189414771,26.17699048,22.07,-2.201525957
-1.851846029,25.46111545,22.08,-1.860636046
-1.552125696,24.76935678,22.09,-1.557861999
-1.286865986,24.10028783,22.1,-1.289806913
-1.052756491,23.45258206,22.11,-1.053145623
-0.846560528,22.82502198,22.12,-0.844617788
-0.665163927,22.2165095,22.13,-0.661089429
-0.50567131,21.62607269,22.14,-0.499642314
-0.365351882,21.05284681,22.15,-0.357520416
-0.241696473,20.49607009,22.16,-0.232193077
-0.132403962,19.95506742,22.17,-0.121334736
-0.035368074,19.42923899,22.18,-0.022818187
0.051309152,18.91805012,22.19,0.065276753
0.129362007,18.42101959,22.2,0.14470454
0.200338366,17.93771447,22.21,0.2170323
0.265649964,17.46774096,22.22,0.283691437
0.326563328,17.01074175,22.23,0.345965227
0.384226333,16.56639133,22.24,0.405020364
0.439691156,16.13439356,22.25,0.461924994
0.493907638,15.71448157,22.26,0.517646123
0.547767375,15.30641593,22.27,0.573092637
0.602093014,14.90998651,22.28,0.629102682
0.657662221,14.5250139,22.29,0.686472293
0.715229232,14.15135099,22.3,0.745972623
0.775513807,13.78888763,22.31,0.808341282
0.839236108,13.43755495,22.32,0.874318765
0.907120029,13.09733011,22.33,0.944647719
0.979891325,12.76824468,22.34,1.020075714
1.058310214,12.45039388,22.35,1.101386831
1.143168349,12.1439451,22.36,1.189395495
1.235291841,11.84915311,22.37,1.284954645
1.335571693,11.56637745,22.38,1.388984567
1.444960573,11.29609692,22.39,1.502466455
1.564473293,11.03893524,22.4,1.626447926
1.69522035,10.79569576,22.41,1.762075388
1.838408733,10.56738434,22.42,1.91059141
1.995331388,10.35524837,22.43,2.07332712
2.167403867,10.16084751,22.44,2.251740131
2.356173745,9.986088098,22.45,2.447420105
2.563301679,9.833286335,22.46,2.662068049
2.790579101,9.7052753,22.47,2.897518351
3.039951361,9.605495768,22.48,3.155757393
3.313499728,9.538075302,22.49,3.438900412
3.613417229,9.507950269,22.5,3.74916865
3.942014029,9.521079541,22.51,4.088889322
4.301706503,9.584512551,22.52,4.46047906
4.694954735,9.706553924,22.53,4.866376877
5.124206078,9.896948711,22.54,5.308975694
5.591776798,10.167054,22.55,5.790488886
6.099807819,10.52983665,22.56,6.312903865
6.650081106,11.00000415,22.57,6.877776702
7.24383315,11.59394508,22.58,7.486021835
7.881335576,12.3291361,22.59,8.13747482
8.561793551,13.2239318,22.6,8.830778005
9.282910866,14.2967577,22.61,9.562919061
10.04035608,15.56437685,22.62,10.32867168
10.82724741,17.03981666,22.63,11.1201224
11.63386447,18.73066465,22.64,11.92636856
12.44700934,20.63573012,22.65,12.73291619
13.24981999,22.7410124,22.66,13.52165505
14.02184666,25.01806022,22.67,14.27100374
14.73896281,27.42031448,22.68,14.95598701
15.3748672,29.88362097,22.69,15.55002236
15.90212967,32.32761918,22.7,16.02600056
16.29378727,34.66009913,22.71,16.35819494
16.52645764,36.78638927,22.72,16.52525517
16.58186968,38.61744683,22.73,16.51169679
16.44953305,40.08165934,22.74,16.31036933
16.12783854,41.13224288,22.75,15.92310549
15.62454597,41.75249285,22.76,15.36090135
14.95618755,41.95580641,22.77,14.64289109
14.14632728,41.78112331,22.78,13.79440451
13.22342925,41.28564269,22.79,12.84470291
12.21822352,40.53595169,22.8,11.82443093
11.16142308,39.59991067,22.81,10.76344214
10.08170828,38.54032132,22.82,9.689056793
9.004354585,37.41085714,22.83,8.624879923
7.950447936,36.25432718,22.84,7.590241746
6.936588004,35.1026019,22.85,6.600040703
5.975025593,33.977775,22.86,5.664996524
5.074067835,32.89383396,22.87,4.792105973
4.238495406,31.85835696,22.88,3.985069061
3.470369878,30.87460771,22.89,3.245107251
2.7694455,29.94255107,22.9,2.571348685
2.133720123,29.06027041,22.91,1.96134523
1.559989176,28.22481301,22.92,1.411594527
1.044142042,27.43269202,22.93,0.917814085
0.581550642,26.68038343,22.94,0.475299689
0.167272273,25.96453476,22.95,0.07910559
-0.203732632,25.28211288,22.96,-0.275765483
-0.536458422,24.63047596,22.97,-0.594219621
-0.835766527,24.00738541,22.98,-0.881012116
-1.10629066,23.41100064,22.99,-1.140652561
-1.352429718,22.83984496,23,-1.377410987
-1.578277676,22.29278515,23.01,-1.595250451
-1.787668058,21.76898548,23.02,-1.797876759
-1.984120731,21.2678943,23.03,-1.988690213
-2.170908651,20.78920527,23.04,-2.170847531
-2.351032879,20.33285239,23.05,-2.347250527
-2.527257333,19.89899475,23.06,-2.520565829
-2.702155986,19.48800709,23.07,-2.693286514
-2.878076659,19.10049543,23.08,-2.867689602
-3.057233005,18.73729029,23.09,-3.045921911
-3.241684151,18.39946652,23.1,-3.229996582
-3.433343496,18.08836815,23.11,-3.421781648
-3.63405128,17.80561589,23.12,-3.623079476
-3.845529196,17.55314486,23.13,-3.835593335
-4.069401726,17.33323908,23.14,-4.06092526
-4.307245253,17.14854552,23.15,-4.300634571
-4.560535404,17.00211949,23.16,-4.556198295
-4.830639098,16.89746383,23.17,-4.828979781
-5.118846745,16.83853338,23.18,-5.120262625
-5.426325474,16.82975385,23.19,-5.431222171
-5.754054929,16.87607536,23.2,-5.762845631
-6.102806757,16.98288542,23.21,-6.115903403
-6.473122006,17.15596481,23.22,-6.490925239
-6.865200269,17.40146247,23.23,-6.888099421
-7.27882957,17.72585297,23.24,-7.307209601
-7.713232723,18.13538685,23.25,-7.74745252
-8.167047447,18.63603097,23.26,-8.207379304
-8.638191893,19.23310705,23.27,-8.684849619
-9.123686623,19.93105426,23.28,-9.176778284
-9.619524038,20.73223044,23.29,-9.679037433
-10.12059904,21.63644166,23.3,-10.18634423
-10.62071368,22.64067668,23.31,-10.69226457
-11.11233206,23.73792401,23.32,-11.18910265
-11.58674716,24.9165508,23.33,-11.66782971
-12.03434678,26.15996724,23.34,-12.11853844
-12.44471893,27.44664424,23.35,-12.53054617
-12.80678681,28.7497923,23.36,-12.8925629
-13.10967308,30.03898738,23.37,-13.19341861
-13.3432151,31.28124129,23.38,-13.42280668
-13.49824643,32.44244566,23.39,-13.57152658
-13.56753344,33.49021895,23.4,-13.63235428
-13.54634077,34.39601982,23.41,-13.60072186
-13.43260611,35.13684366,23.42,-13.47484909
-13.22740824,35.69736437,23.43,-13.25616675
-12.9348961,36.07050093,23.44,-12.94926776
-12.56201179,36.25729386,23.45,-12.56157295
-12.11809249,36.26642076,23.46,-12.10288683
-11.61433516,36.11260073,23.47,-11.58484712
-11.06302786,35.81484081,23.48,-11.02012132
-10.47698621,35.39469631,23.49,-10.42181853
-9.868841645,34.87436766,23.5,-9.802782062
-9.250555008,34.27542538,23.51,-9.175089734
-8.633018157,33.61766819,23.52,-8.549673624
-8.025744738,32.91851386,23.53,-7.936017887
-7.436770489,32.19269819,23.54,-7.342073239
-6.87258626,31.4522552,23.55,-6.774209323
-6.338184925,30.70666822,23.56,-6.237271303
-5.837187086,29.96321469,23.57,-5.734718741
-5.371985035,29.22725755,23.58,-5.268781022
-4.943882602,28.50261042,23.59,-4.840602952
-4.55332152,27.79191452,23.6,-4.450476098
-4.200013717,27.09685853,23.61,-4.09797477
-3.88309958,26.41845656,23.62,-3.782116315
-3.601327511,25.75726833,23.63,-3.501542132
-3.353129523,25.1135012,23.64,-3.254590287
-3.136765807,24.48715663,23.65,-3.039441847
-2.950406746,23.87811913,23.66,-2.854199758
-2.792170472,23.28620078,23.67,-2.69692791
-2.660237939,22.71119337,23.68,-2.565762952
-2.552864885,22.15290089,23.69,-2.458920338
-2.468388796,21.61115528,23.7,-2.374709665
-2.40531793,21.08583138,23.71,-2.311617888
-2.362306017,20.57686011,23.72,-2.268273403
-2.33814496,20.08423618,23.73,-2.243455234
-2.331830172,19.6080226,23.74,-2.236148732
-2.342520284,19.14836355,23.75,-2.245494169
-2.369523799,18.7054927,23.76,-2.270793461
-2.41234827,18.27973911,23.77,-2.311548846
-2.470661956,17.87154696,23.78,-2.3674136
-2.544277511,17.4814895,23.79,-2.438193958
-2.633185339,17.11028069,23.8,-2.523877217
-2.737527959,16.75880629,23.81,-2.624593285
-2.857579987,16.42814855,23.82,-2.740608838
-2.993765599,16.11960657,23.83,-2.872348531
-3.146651431,15.83473232,23.84,-3.020371839
-3.316922,15.57538958,23.85,-3.185359848
-3.505378668,15.343774,23.86,-3.36811927
-3.71294204,15.14245494,23.87,-3.569577949
-3.940622843,14.9744404,23.88,-3.790755922
-4.189500203,14.84327198,23.89,-4.032760909
-4.460721134,14.75302891,23.9,-4.296780496
-4.755466501,14.70836879,23.91,-4.584044949
-5.074913321,14.71465293,23.92,-4.895794217
-5.420163246,14.77795346,23.93,-5.233210378
-5.792188258,14.90505872,23.94,-5.597412719
-6.191812218,15.10345145,23.95,-5.989376393
-6.619558551,15.38129956,23.96,-6.409855743
-7.075607863,15.74751529,23.97,-6.859238117
-7.559507605,16.21110375,23.98,-7.337361544
-8.07012845,16.78108145,23.99,-7.84350712
-8.605551141,17.4661546,24,-8.376161134
-9.162775573,18.27420425,24.01,-8.932832445
-9.737497615,19.21101246,24.02,-9.509723919
-10.32391694,20.2792566,24.03,-10.10163294
-10.91472133,21.47806184,24.04,-10.70183666
-11.50073364,22.80130972,24.05,-11.30171034
-12.07102453,24.23632776,24.06,-11.89084747
-12.61314785,25.76313849,24.07,-12.45712465
-13.11330278,27.35426969,24.08,-12.98683441
-13.55652863,28.97402215,24.09,-13.46487042
-13.92794854,30.58073105,24.1,-13.87590043
-14.21334512,32.12810846,24.11,-14.20477802
-14.39983585,33.56794339,24.12,-14.43735985
-14.47738032,34.85470736,24.13,-14.56207781
-14.43932535,35.94847215,24.14,-14.57044749
-14.28307635,36.81860157,24.15,-14.45803845
-14.01063712,37.4465392,24.16,-14.22508106
-13.62834237,37.82636113,24.17,-13.87636878
-13.14651033,37.96474492,24.18,-13.42108963
-12.57873805,37.87913896,24.19,-12.8721429
-11.94082478,37.59495404,24.2,-12.24511054
-11.24983238,37.14266236,24.21,-11.55729051
-10.52296235,36.55453379,24.22,-10.82647546
-9.77674955,35.86223925,24.23,-10.07007806
-9.026310039,35.09479003,24.24,-9.304235932
-8.284899756,34.27744102,24.25,-8.543309466
-7.563643991,33.43111813,24.26,-7.799493681
-6.871445835,32.57239329,24.27,-7.082692382
-6.215067973,31.71385327,24.28,-6.40055244
-5.599289796,30.8645981,24.29,-5.758588343
-5.027117597,30.03086788,24.3,-5.160417743
-4.500086579,29.21668547,24.31,-4.60803298
-4.018463636,28.42433434,24.32,-4.102032872
-3.581551259,27.6549161,24.33,-3.641963596
-3.187901951,26.9086721,24.34,-3.22650016
-2.835496686,26.18527262,24.35,-2.853687926
-2.521969895,25.48407855,24.36,-2.521163336
-2.244702674,24.80426207,24.37,-2.226244312
-2.000958539,24.14490885,24.38,-1.966135378
-1.788011623,23.50511002,24.39,-1.737994714
-1.603150765,22.88398755,24.4,-1.538970157
-1.443781285,22.28072036,24.41,-1.366349034
-1.307466317,21.69455719,24.42,-1.21754019
-1.191908575,21.12481451,24.43,-1.090104318
-1.095021598,20.57087707,24.44,-0.981810689
-1.014893113,20.03218967,24.45,-0.890594883
-0.949806217,19.50825279,24.46,-0.814607253
-0.898245198,18.99861533,24.47,-0.752184027
-0.858859688,18.50286886,24.48,-0.701842931
-0.830496026,18.02064321,24.49,-0.662295112
-0.812153761,17.55160197,24.5,-0.632403136
-0.802994503,17.09544015,24.51,-0.611203969
-0.802332325,16.65188196,24.52,-0.597871476
-0.809606745,16.22068043,24.53,-0.591716751
-0.82440039,15.80161691,24.54,-0.592184814
-0.846407255,15.39450292,24.55,-0.5988237
-0.875433909,14.99918162,24.56,-0.611300848
-0.911402681,14.6155306,24.57,-0.629379237
-0.95432793,14.24346717,24.58,-0.652908892
-1.004325703,13.88295173,24.59,-0.68183803
-1.061611444,13.53399536,24.6,-0.716190955
-1.126487823,13.19666937,24.61,-0.756069127
-1.199352594,12.8711121,24.62,-0.80165845
-1.280699376,12.55754013,24.63,-0.853216756
-1.37111618,12.2562717,24.64,-0.911075467
-1.471289487,11.96773596,24.65,-0.975645838
-1.582006649,11.69248852,24.66,-1.047416946
-1.704154389,11.43124455,24.67,-1.126958917
-1.838739326,11.18492718,24.68,-1.214929629
-1.986889599,10.95467384,24.69,-1.312066496
-2.149850861,10.74188744,24.7,-1.419207581
-2.328980856,10.54828163,24.71,-1.537298553
-2.525782799,10.3759893,24.72,-1.667394089
-2.741909441,10.22758372,24.73,-1.810649099
-2.979143771,10.10616558,24.74,-1.968345735
-3.239389242,10.01546102,24.75,-2.141909663
-3.524688935,9.959996195,24.76,-2.332905645
-3.837221029,9.945144701,24.77,-2.54302393
-4.179250298,9.977272827,24.78,-2.774112058
-4.553096282,10.06390468,24.79,-3.028184259
-4.961076198,10.21392334,24.8,-3.307398805
-5.405470372,10.43759144,24.81,-3.614042523
-5.888403041,10.74673738,24.82,-3.950532586
-6.41173592,11.15485145,24.83,-4.319400363
-6.976744854,11.6768574,24.84,-4.723229782
-7.584075108,12.32906163,24.85,-5.164591105
-8.233422309,13.12875942,24.86,-5.64591676
-8.923198948,14.09369447,24.87,-6.169452017
-9.649944674,15.24019525,24.88,-6.737059654
-10.40814159,16.58246214,24.89,-7.349994613
-11.1896722,18.13044642,24.9,-8.008481237
-11.98329236,19.88649246,24.91,-8.711585467
-12.77441278,21.84287421,24.92,-9.456733821
-13.54490788,23.9791128,24.93,-10.23910415
-14.27312306,26.25872759,24.94,-11.05114895
-14.93492184,28.62858824,24.95,-11.88219894
-15.50422725,31.01897675,24.96,-12.71782565
-15.954687,33.3468413,24.97,-13.53968921
-16.26223799,35.52265311,24.98,-14.3255874
-16.40648118,37.45733785,24.99,-15.04954108
-16.37354729,39.07350897,25,-15.68354795
-16.15734079,40.31313045,25.01,-16.1985064
-15.76059271,41.14464399,25.02,-16.56657335
-15.19481376,41.56527132,25.03,-16.76409605
-14.47908989,41.59887025,25.04,-16.77344318
-13.63840194,41.29075022,25.05,-16.58581103
-12.70121978,40.69970055,25.06,-16.20196896
-11.6972727,39.89012288,25.07,-15.63272237
-10.65535641,38.92495556,25.08,-14.89775943
-9.601776747,37.86065299,25.09,-14.02367867
-8.559231709,36.74430747,25.1,-13.04145522
-7.54627901,35.612665,25.11,-11.9837115
-6.577226978,34.49253384,25.12,-10.8822463
-5.662382649,33.40212933,25.13,-9.76617185
-4.808382476,32.35251987,25.14,-8.660587966
-4.018869711,31.34965574,25.15,-7.585979077
-3.294970174,30.39554829,25.16,-6.558056063
-2.635779871,29.48967857,25.17,-5.588070442
-2.038973613,28.6300511,25.18,-4.683226357
-1.501118732,27.81376126,25.19,-3.847314904
-1.018074226,27.03759816,25.2,-3.08148098
-0.585263835,26.29835441,25.21,-2.384617536
-0.197877152,25.59300257,25.22,-1.754054255
0.148927203,24.91883483,25.23,-1.185984873
0.459941247,24.27349043,25.24,-0.675832933
0.739769611,23.65498141,25.25,-0.218595578
0.992827336,23.06166229,25.26,0.190974768
1.223249882,22.49222154,25.27,0.558126997
1.434920418,21.9456382,25.28,0.888039408
1.631432637,21.42116456,25.29,1.185677015
1.816116859,20.91829371,25.3,1.455778779
1.992050577,20.43674274,25.31,1.702782321
2.162055936,19.97644203,25.32,1.930834123
2.328766606,19.53751799,25.33,2.143778198
2.494587912,19.12030432,25.34,2.345147292
2.661778068,18.72533479,25.35,2.538222965
2.832444865,18.35335577,25.36,2.725985677
3.00854649,18.00534808,25.37,2.911208364
3.191967979,17.68253389,25.38,3.096434793
3.384482161,17.38640964,25.39,3.283998261
3.587778354,17.11877921,25.4,3.476096398
3.803512543,16.88177189,25.41,3.674738
4.033257512,16.67788945,25.42,3.881802574
4.278519405,16.51005038,25.43,4.099075253
4.540773298,16.38161043,25.44,4.328187345
4.821411011,16.29640864,25.45,4.570669024
5.121708826,16.25881627,25.46,4.827967405
5.442838205,16.27373266,25.47,5.101376353
5.78583044,16.34657672,25.48,5.392044863
6.151486414,16.48336235,25.49,5.700989153
6.540309298,16.6905524,25.5,6.029023598
6.952448931,16.97493343,25.51,6.376698408
7.387626406,17.34348165,25.52,6.744256538
7.844994181,17.80337642,25.53,7.131607683
8.322977767,18.36132585,25.54,7.538200039
8.819118579,19.02297022,25.55,7.962947345
9.330056809,19.79277092,25.56,8.404064652
9.851295291,20.67320512,25.57,8.859047629
10.37703984,21.66395864,25.58,9.32460319
10.90019174,22.76059851,25.59,9.796403353
11.4123578,23.95441932,25.6,10.26909336
11.90384776,25.23154267,25.61,10.73629625
12.36369856,26.5721131,25.62,11.1906415
12.78037994,27.95078778,25.63,11.62370855
13.14198542,29.33699095,25.64,12.0262359
13.43658596,30.69564761,25.65,12.3886365
13.65333163,31.98982144,25.66,12.70113024
13.78300274,33.18248939,25.67,12.95404413
13.81846657,34.23894668,25.68,13.13872977
13.75564149,35.13014731,25.69,13.24790697
13.59366923,35.83428679,25.7,13.27599924
13.33507494,36.33838972,25.71,13.21987842
12.98577549,36.63919727,25.72,13.07898014
12.55463025,36.74233389,25.73,12.8553873
12.05283456,36.66117146,25.74,12.55385707
11.49329872,36.41505388,25.75,12.18151231
10.88978517,36.02693327,25.76,11.74737993
10.25621694,35.52148146,25.77,11.26190313
9.606015286,34.92310099,25.78,10.73638574
8.951549897,34.25462712,25.79,10.18233397
8.303823885,33.53636766,25.8,9.611052528
7.67219543,32.7856197,25.81,9.033109921
7.06433278,32.01656003,25.82,8.458089196
6.48622645,31.2404076,25.83,7.894350811
5.942275466,30.46568626,25.84,7.348913658
5.435457711,29.69868096,25.85,6.827452116
4.967524597,28.94381589,25.86,6.334346761
4.539158583,28.20404079,25.87,5.872762711
4.150216718,27.48123518,25.88,5.444788203
3.79987923,26.77644375,25.89,5.051608341
3.486811717,26.09013142,25.9,4.693608061
3.20935227,25.4224098,25.91,4.370551659
2.965574395,24.77311882,25.92,4.081730046
2.753431131,24.14195459,25.93,3.826045159
2.570837668,23.52854827,25.94,3.602159718
2.415704605,22.9325022,25.95,3.408591634
2.286038355,22.35342805,25.96,3.243732644
2.179942605,21.79096849,25.97,3.105974393
2.095648126,21.24480766,25.98,2.993774508
2.031568778,20.71468035,25.99,2.905632626
1.986262178,20.20037807,26,2.840125878
1.958471282,19.70175123,26.01,2.796012888
1.94713107,19.21871317,26.02,2.772178283
1.951328914,18.75124629,26.03,2.767630525
1.970347455,18.29940399,26.04,2.781570143
2.003644017,17.86332029,26.05,2.813360837
2.050823084,17.44321972,26.06,2.862501609
2.11167026,17.03942363,26.07,2.928668986
2.186127534,16.65236981,26.08,3.011708163
2.274273786,16.28262868,26.09,3.111595799
2.376348222,15.93091652,26.1,3.228456385
2.492735398,15.59812734,26.11,3.362573034
2.623947892,15.28536359,26.12,3.514347406
2.770635937,14.99396012,26.13,3.684295215
2.933585675,14.72551141,26.14,3.873056433
3.113702811,14.48195514,26.15,4.081368384
3.312012049,14.26559254,26.16,4.31003601
3.529655351,14.07915319,26.17,4.559925149
3.767873791,13.92579132,26.18,4.831933382
4.027974119,13.80926702,26.19,5.126999877
4.311323707,13.73400992,26.2,5.445964101
4.619350545,13.70511918,26.21,5.789544546
4.95350503,13.72837955,26.22,6.158338737
5.315153414,13.81047298,26.23,6.552741799
5.705585236,13.95900046,26.24,6.972784539
6.125821096,14.18237462,26.25,7.418085903
6.57660015,14.48981725,26.26,7.887586937
7.058322167,14.89128036,26.27,8.379541931
7.570767219,15.39733337,26.28,8.891414931
8.11299338,16.01882855,26.29,9.419579924
8.68297193,16.76585543,26.3,9.959188983
9.277545986,17.64761302,26.31,10.50404032
9.892155532,18.67141448,26.32,11.04659152
10.52051669,19.84152269,26.33,11.5777324
11.15440758,21.15701125,26.34,12.08693177
11.78364962,22.61126469,26.35,12.56261478
12.39593487,24.1901237,26.36,12.99232438
12.97691806,25.8704711,26.37,13.36297063
13.51087749,27.62000636,26.38,13.66200411
13.98099135,29.39736062,26.39,13.87790635
14.3699724,31.1529452,26.4,14.00072991
14.66176002,32.8328787,26.41,14.02330692
14.84212949,34.38153784,26.42,13.94161783
14.89997027,35.74667153,26.43,13.75517299
14.82862106,36.88442371,26.44,13.46734405
14.62619078,37.76258427,26.45,13.0850303
14.29616415,38.36402389,26.46,12.61822358
13.84711998,38.68713611,26.47,12.07940685
13.29202404,38.74469754,26.48,11.48266067
12.64732393,38.5615151,26.49,10.84284648
11.93165048,38.17045628,26.5,10.17480772
11.16458774,37.6088028,26.51,9.492641494
10.36546196,36.91443409,26.52,8.809230251
9.552394185,36.12313804,26.53,8.135814508
8.741568845,35.26657344,26.54,7.481856733
7.946800925,34.37130927,26.55,6.854954931
7.179347515,33.45855045,26.56,6.260900334
6.447897805,32.54438847,26.57,5.703835788
5.758748659,31.64046365,26.58,5.186421808
5.116032551,30.75466549,26.59,4.710038338
4.522017268,29.8919688,26.6,4.275040606
3.977456957,29.05514966,26.61,3.880914484
3.481823641,28.24534961,26.62,3.526510213
3.033670239,27.46268292,26.63,3.2102048
2.630836807,26.70654019,26.64,2.930026481
2.27065533,25.97589133,26.65,2.68381857
1.950176318,25.26952552,26.66,2.469300357
1.666249563,24.58615233,26.67,2.284179416
1.415679275,23.92449518,26.68,2.126217123
1.19532771,23.28335606,26.69,1.993236452
1.002114375,22.66162562,26.7,1.883215933
0.833132129,22.05830299,26.71,1.794277374
0.685644805,21.47248976,26.72,1.724699777
0.557095016,20.90338314,26.73,1.672963835
0.445150983,20.3502684,26.74,1.63771033
0.347660073,19.81250396,26.75,1.61777682
0.262688528,19.28951441,26.76,1.612184521
0.188480899,18.78077734,26.77,1.620112686
0.123465217,18.28581677,26.78,1.640934546
0.06624024,17.80419466,26.79,1.674177717
0.015545335,17.33550471,26.8,1.719520559
-0.029725882,16.87936839,26.81,1.776813238
-0.070572424,16.43542947,26.82,1.846041355
-0.107873134,16.00335243,26.83,1.92732915
-0.142413337,15.58281923,26.84,2.020953601
-0.174903208,15.17352769,26.85,2.127319444
-0.205968625,14.77519098,26.86,2.246958791
-0.236188326,14.38753591,26.87,2.380542787
-0.266088226,14.01030322,26.88,2.528868907
-0.29614932,13.64324759,26.89,2.692859635
-0.326833846,13.28613739,26.9,2.87356714
-0.358574378,12.93875577,26.91,3.072162023
-0.391788438,12.60090169,26.92,3.289918273
-0.426896455,12.27239072,26.93,3.528224056
-0.464311755,11.95305698,26.94,3.788581866
-0.50445382,11.64275579,26.95,4.072582061
-0.547764727,11.3413658,26.96,4.381853311
-0.594701939,11.04879216,26.97,4.718042437
-0.645745184,10.76497145,26.98,5.08276664
-0.701416152,10.48987723,26.99,5.477603986
-0.762276573,10.22352464,27,5.903945928
-0.828925659,9.96597828,27.01,6.362996252
-0.902024507,9.717365656,27.02,6.855468646
-0.982300649,9.477883813,27.03,7.38151
-1.070541567,9.247813059,27.04,7.940626505
-1.16761526,9.027540593,27.05,8.531336961
-1.274485786,8.817578111,27.06,9.150922276
-1.392209052,8.618582352,27.07,9.79505106
-1.521940686,8.43139093,27.08,10.45770264
-1.664965641,8.257070428,27.09,11.13074269
-1.822700093,8.096945123,27.1,11.80370192
-1.996683898,7.952648541,27.11,12.4637627
-2.188615118,7.826225839,27.12,13.09584059
-2.400362471,7.720184535,27.13,13.68253052
-2.633951727,7.637577803,27.14,14.20528564
-2.891574237,7.582145229,27.15,14.64495304
-3.175610771,7.558470056,27.16,14.98265812
-3.488616407,7.572073592,27.17,15.20184235
-3.833291726,7.629581407,27.18,15.28911589
-4.212460309,7.739029063,27.19,15.23572734
-4.629048358,7.909987504,27.2,15.0386555
-5.086000207,8.153750016,27.21,14.70079796
-5.586233077,8.483584973,27.22,14.23106802
-6.132357007,8.91492058,27.23,13.64358324
-6.726619931,9.465365936,27.24,12.95649015
-7.370653312,10.15460643,27.25,12.19061566
-8.065177821,11.00436492,27.26,11.36784535
-8.809373593,12.03712296,27.27,10.50984059
-9.600631145,13.27552214,27.28,9.636797323
-10.43395899,14.74072092,27.29,8.766697056
-11.3011814,16.44905944,27.3,7.9147516
-12.19041857,18.40920502,27.31,7.093241522
-13.08552667,20.61855263,27.32,6.311519337
-13.96564392,23.05780998,27.33,5.576227758
-14.80543394,25.68760188,27.34,4.891607672
-15.57529353,28.44554496,27.35,4.259795908
-16.24279731,31.24607723,27.36,3.681313391
-16.77503721,33.98462978,27.37,3.155297086
-17.14049907,36.54430097,27.38,2.679863866
-17.31310527,38.80971875,27.39,2.252423603
-17.27447281,40.67907595,27.4,1.869846084
-17.01680023,42.07882749,27.41,1.528725339
-16.54387323,42.97193338,27.42,1.225488178
-15.87093703,43.36137181,27.43,0.956496896
-15.02312618,43.28629328,27.44,0.718226174
-14.03270975,42.81309039,27.45,0.507234454
-12.93592593,42.0236226,27.46,0.320241393
-11.76976435,41.00374628,27.47,0.154195259
-10.56921815,39.83382444,27.48,0.006222151
-9.365364825,38.58274176,27.49,-0.126310735
-8.184171458,37.30505564,27.5,-0.245837539
-7.046077172,36.04084436,27.51,-0.354579348
-5.966073303,34.81706878,27.52,-0.454563778
-4.954291277,33.65021887,27.53,-0.547647419
-4.016575023,32.54847224,27.54,-0.635512359
-3.155266115,31.51431508,27.55,-0.719714673
-2.370101829,30.54657829,27.56,-0.801667956
-1.658659408,29.64164549,27.57,-0.882693777
-1.01708993,28.79487326,27.58,-0.964018572
-0.440544787,28.00119826,27.59,-1.046796397
0.076427611,27.25566456,27.6,-1.132138619
0.539580387,26.55371883,27.61,-1.2211037
0.954781341,25.89133461,27.62,-1.314742209
1.327758138,25.26511319,27.63,-1.4140935
1.664102391,24.67222798,27.64,-1.520196677
1.969123633,24.11043395,27.65,-1.634127741
2.247782556,23.57801344,27.66,-1.756984561
2.504738921,23.07370614,27.67,-1.889908374
2.7442595,22.59668778,27.68,-2.034114398
2.970304713,22.14649639,27.69,-2.190873885
3.186483148,21.72302128,27.7,-2.361530134
3.396081777,21.32646748,27.71,-2.547531564
3.602132026,20.95732496,27.72,-2.750415971
3.807347128,20.61638398,27.73,-2.971801811
4.014223494,20.30470412,27.74,-3.213423678
4.225038514,20.02362075,27.75,-3.477125677
4.441818081,19.77476741,27.76,-3.764820834
4.666431154,19.560053,27.77,-4.078493245
4.900558229,19.38168136,27.78,-4.420195774
5.145660116,19.24217522,27.79,-4.79199116
5.403046017,19.14434262,27.8,-5.195905655
5.673842987,19.09128027,27.81,-5.633810872
5.958930057,19.08640196,27.82,-6.107387427
6.258965914,19.13334148,27.83,-6.617963553
6.574378295,19.23590971,27.84,-7.166422214
6.90526842,19.39808997,27.85,-7.752795463
7.251369525,19.62389418,27.86,-8.376135004
7.612013969,19.91710849,27.87,-9.034274318
7.98610575,20.28119575,27.88,-9.723434663
8.371986158,20.71918055,27.89,-10.4377132
8.767377681,21.23328987,27.9,-11.16889698
9.169330941,21.82428806,27.91,-11.9061004
9.574221767,22.49145146,27.92,-12.63542631
9.977730661,23.23225673,27.93,-13.34014315
10.3746283,24.04178701,27.94,-14.00086813
10.75902337,24.91237871,27.95,-14.59577046
11.12447307,25.83347217,27.96,-15.10228904
11.46403255,26.79163862,27.97,-15.49801977
11.77030625,27.77033168,27.98,-15.76226214
12.03587992,28.75056802,27.99,-15.87844896
12.25375105,29.7116659,28,-15.83516133
12.41742149,30.63175504,28.01,-15.62792007
12.52124916,31.48890136,28.02,-15.25961091
12.56104895,32.26277769,28.03,-14.74038941
12.53417892,32.93538244,28.04,-14.08690084
12.43972215,33.49209465,28.05,-13.3206687
12.27874692,33.92285897,28.06,-12.46637817
12.05419965,34.22231268,28.07,-11.54983971
11.77076703,34.38979056,28.08,-10.5963627
11.43464135,34.4291946,28.09,-9.629267049
11.05325112,34.34824114,28.1,-8.668998928
10.63482621,34.15751004,28.11,-7.732545149
10.18802248,33.86965789,28.12,-6.833305659
9.721609328,33.49835889,28.13,-5.981172185
9.244038458,33.05747059,28.14,-5.182888204
8.763258067,32.56042008,28.15,-4.442436052
8.286473669,32.0196309,28.16,-3.761424549
7.819996924,31.44624238,28.17,-3.139723298
7.369208558,30.84994765,28.18,-2.575711928
6.938526862,30.23897279,28.19,-2.066708831
6.531435527,29.62012057,28.2,-1.609324864
6.150537105,28.99891562,28.21,-1.199657909
5.797673604,28.37979383,28.22,-0.83357705
5.473994002,27.76621268,28.23,-0.506822717
5.180046766,27.16085969,28.24,-0.215134652
4.915925889,26.56583188,28.25,0.045601823
4.68134118,25.98272948,28.26,0.279361272
4.475694347,25.41278114,28.27,0.489883938
4.298193146,24.85695357,28.28,0.680699305
4.147921555,24.31605613,28.29,0.85507562
4.023847777,23.79075774,28.3,1.016052441
3.924908429,23.28165709,28.31,1.166429308
3.850111973,22.78932082,28.32,1.30878786
3.798499727,22.31433966,28.33,1.445513979
3.769141833,21.85734223,28.34,1.578800225
3.761180891,21.41900628,28.35,1.710701044
3.773944429,21.00009122,28.36,1.843109315
3.806854101,20.6014657,28.37,1.977824211
3.859422541,20.22412813,28.38,2.116544924
3.931288985,19.86921878,28.39,2.260887023
4.022246184,19.53804113,28.4,2.412437984
4.132184036,19.23210191,28.41,2.572726044
4.261085599,18.95312291,28.42,2.743263633
4.409053077,18.70306323,28.43,2.925578128
4.576284298,18.4841522,28.44,3.121174346
4.763029567,18.2989237,28.45,3.331575594
4.969586551,18.1502198,28.46,3.558345696
5.19629816,18.041226,28.47,3.803043533
5.443511318,17.97549742,28.48,4.067233335
5.711509006,17.95693822,28.49,4.352504912
6.000505837,17.98979878,28.5,4.660427544
6.310582471,18.07859861,28.51,4.992502871
6.641693971,18.22832864,28.52,5.350140586
6.99349606,18.44407418,28.53,5.734631561
7.365269684,18.73084382,28.54,6.147043057
7.755921012,19.09356949,28.55,6.588145022
8.163890484,19.53684583,28.56,7.05820937
8.586992522,20.06478957,28.57,7.556989491
9.022321738,20.68033294,28.58,8.083521808
9.466147594,21.3846126,28.59,8.635944633
9.91391686,22.1769509,28.6,9.211175754
10.36019491,23.05421679,28.61,9.804783088
10.79846,24.01010398,28.62,10.41086177
11.22139762,25.0346736,28.63,11.02165703
11.62096917,26.11423271,28.64,11.62755138
11.98852743,27.23127209,28.65,12.21708877
12.31490191,28.36422262,28.66,12.77705313
12.59117884,29.48883336,28.67,13.29252559
12.80894581,30.57870194,28.68,13.74794718
12.96052696,31.60636633,28.69,14.12750463
13.03973792,32.54542162,28.7,14.41584946
13.04230666,33.37201659,28.71,14.59973515
12.9659917,34.06608097,28.72,14.66862755
12.81099312,34.61306199,28.73,14.61574019
12.57997323,35.00457255,28.74,14.43893892
12.27786872,35.238423,28.75,14.14077924
11.91164258,35.31852941,28.76,13.72858236
11.48993994,35.25406328,28.77,13.213884
11.02254536,35.05813561,28.78,12.61149203
10.51987644,34.74667492,28.79,11.93851911
9.99254665,34.3369772,28.8,11.21312358
9.450815714,33.84655413,28.81,10.45350527
8.904327171,33.29223425,28.82,9.676905023
8.361765789,32.68941311,28.83,8.898953302
7.830703079,32.05169582,28.84,8.133176468
7.317521628,31.39069722,28.85,7.3907715
6.827382534,30.71603774,28.86,6.680573937
6.364270208,30.03545891,28.87,6.009141685
5.931096147,29.35507045,28.88,5.380971537
5.529814735,28.67954557,28.89,4.798763415
5.161521628,28.01237116,28.9,4.263664286
4.826629923,27.35612793,28.91,3.77562491
4.524991059,26.71265542,28.92,3.333592499
4.255990587,26.08322732,28.93,2.935782269
4.018696776,25.46872923,28.94,2.579910195
3.811953478,24.86977735,28.95,2.263311152
3.634423858,24.2867694,28.96,1.983143319
3.484725277,23.71999289,28.97,1.736460793
3.361459599,23.16967732,28.98,1.520327817
3.263224853,22.63602427,28.99,1.331891772
3.188708011,22.11923913,29,1.168395868
3.136714735,21.61956093,29.01,1.027272044
3.10613587,21.13728604,29.02,0.906110947
3.095986821,20.67277774,29.03,0.802701279
3.105468981,20.22648089,29.04,0.715038108
3.13391166,19.79894894,29.05,0.64129374
3.180773049,19.39085436,29.06,0.579853422
3.245695449,19.0030009,29.07,0.529267011
3.328468706,18.63635375,29.08,0.488268495
3.429006187,18.29206225,29.09,0.45574979
3.547370465,17.97147614,29.1,0.430746073
3.683771386,17.67617538,29.11,0.412442811
3.83852516,17.40801801,29.12,0.4001359
4.012052377,17.16915458,29.13,0.393247533
4.204889273,16.96206402,29.14,0.391301124
4.417649229,16.78960469,29.15,0.39390827
4.650992618,16.65505796,29.16,0.400779674
4.905616801,16.56212775,29.17,0.411695899
5.182233428,16.5150009,29.18,0.426510858
5.481540292,16.51841042,29.19,0.445154093
5.804100037,16.57756253,29.2,0.467610468
6.150330966,16.69813106,29.21,0.493926085
6.520492054,16.8862318,29.22,0.524210402
6.914518537,17.14831831,29.23,0.558624458
7.332024705,17.49134704,29.24,0.597384273
7.772030114,17.92197368,29.25,0.640765194
8.232903741,18.44641804,29.26,0.689098769
8.712347323,19.07038777,29.27,0.742774969
9.207153976,19.79838563,29.28,0.802246075
9.713057986,20.63322082,29.29,0.868026374
10.22461455,21.57466031,29.3,0.940704374
10.73517873,22.619239,29.31,1.020945278
11.23690141,23.75958012,29.32,1.109490891
11.72051203,24.98320461,29.33,1.207163974
12.17581684,26.27235827,29.34,1.314892218
12.59187365,27.60398798,29.35,1.433710562
12.95716789,28.94976545,29.36,1.564755935
13.26020224,30.2771356,29.37,1.709282139
13.49042824,31.55133596,29.38,1.868686629
13.63848943,32.73668375,29.39,2.044510798
13.69700319,33.79937114,29.4,2.238429807
13.66136345,34.71021048,29.41,2.452283783
13.52985332,35.44617952,29.42,2.688092394
13.30402653,35.99247654,29.43,2.948039552
12.98870279,36.34328958,29.44,3.23446692
12.59158775,36.50133271,29.45,3.549890143
12.12280103,36.47714867,29.46,3.896985324
11.5943112,36.28744024,29.47,4.278544614
11.01910774,35.95300629,29.48,4.697422206
10.41057873,35.49693635,29.49,5.156475736
9.781809894,34.94261774,29.5,5.658480665
9.145056767,34.31242471,29.51,6.206032532
8.511378348,33.62662817,29.52,6.801231732
7.890329648,32.90281881,29.53,7.445468339
7.289883984,32.15568096,29.54,8.139206547
6.71639651,31.39704637,29.55,8.881558146
6.174666775,30.63609443,29.56,9.66958312
5.668085645,29.87975132,29.57,10.49793497
5.198801251,29.13302205,29.58,11.35824734
4.767868979,28.39937329,29.59,12.23836408
4.375487426,27.68112674,29.6,13.12196626
4.021139254,26.97969065,29.61,13.98813599
3.703753695,26.29583251,29.62,14.81144675
3.42189068,25.62990485,29.63,15.56288462
3.173811875,24.98193818,29.64,16.21050702
2.957629459,24.35178587,29.65,16.72197506
2.771383543,23.73920506,29.66,17.06729762
2.613083823,23.14389976,29.67,17.22117664
2.480818453,22.56556771,29.68,17.16673083
2.372755842,22.00392736,29.69,16.89702406
2.287170092,21.45873116,29.7,16.41668955
2.222514268,20.92977838,29.71,15.74133281
2.177380079,20.41692484,29.72,14.89601489
2.150523892,19.92008725,29.73,13.91259967
2.140904532,19.43924787,29.74,12.82662619
2.147631227,18.9744645,29.75,11.67418729
2.169989782,18.52587436,29.76,10.48939648
2.207459344,18.09370213,29.77,9.302456364
2.259665135,17.67827614,29.78,8.13859061
2.326398107,17.28003622,29.79,7.017637824
2.407624647,16.89954924,29.8,5.954185155
2.503448612,16.53753677,29.81,4.957964015
2.614119657,16.19488988,29.82,4.034704304
2.740046444,15.8726903,29.83,3.186697487
2.881767335,15.57226221,29.84,2.413557843
3.039946961,15.29519345,29.85,1.712971198
3.215385373,15.04336865,29.86,1.081125825
3.408999817,14.81902023,29.87,0.513279858
3.621811163,14.6248173,29.88,0.004067008
3.854942998,14.46387457,29.89,-0.45215506
4.109602691,14.33982259,29.9,-0.861119908
4.387061268,14.25686793,29.91,-1.228520277
4.688598588,14.21990789,29.92,-1.559807179
5.015491367,14.23455997,29.93,-1.8602135
5.368999742,14.30715582,29.94,-2.134631306
5.750240498,14.4448193,29.95,-2.387634138
6.160194854,14.65561864,29.96,-2.623458748
6.599467781,14.94824248,29.97,-2.845981722
7.068243159,15.3319537,29.98,-3.058797199
7.566241229,15.81650409,29.99,-3.265150061
8.0924291,16.41181864,30,-3.468029457
8.644884428,17.12758124,30.01,-3.670168574
9.220445465,17.97193574,30.02,-3.874026256
9.814665785,18.95129986,30.03,-4.081886984
10.4215717,20.06922744,30.04,-4.295813654
11.033355,21.32508269,30.05,-4.51766563
11.64034519,22.71208944,30.06,-4.749167647
12.23103695,24.2169515,30.07,-4.991850045
12.79205595,25.81830516,30.08,-5.247053613
13.30846908,27.48605977,30.09,-5.515976646
13.76465836,29.18213803,30.1,-5.799619133
14.14464405,30.86112509,30.11,-6.098734995
14.43304108,32.47265772,30.12,-6.413847466
14.61657822,33.96553673,30.13,-6.7452236
14.68461572,35.29068629,30.14,-7.092770354
14.6304198,36.40625528,30.15,-7.455988998
14.45185465,37.28105631,30.16,-7.833930449
14.15152176,37.89684154,30.17,-8.225164334
13.73684074,38.24983033,30.18,-8.627628059
13.21943108,38.34955959,30.19,-9.038571048
12.61420278,38.21687967,30.2,-9.454505042
11.9383762,37.88087429,30.21,-9.871202751
11.2101916,37.37521045,30.22,-10.28367646
10.44793408,36.73498372,30.23,-10.68598162
9.668892062,35.99384856,30.24,-11.07153935
8.888742316,35.1821985,30.25,-11.43323867
8.121023528,34.32597306,30.26,-11.76352463
7.376941479,33.44628101,30.27,-12.05448065
6.665321992,32.55953091,30.28,-12.29847806
5.992702549,31.67785119,30.29,-12.48845403
5.36356292,30.80980514,30.3,-12.61805839
4.780566393,29.96101877,30.31,-12.68222481
4.244839414,29.13489303,30.32,-12.67758768
3.756302982,28.33320369,30.33,-12.60252269
3.313867748,27.55651989,30.34,-12.45742208
2.915735998,26.80467316,30.35,-12.24477699
2.559589974,26.07700735,30.36,-11.96897505
2.242747993,25.37257215,30.37,-11.63609321
1.962350244,24.69030998,30.38,-11.2536061
1.715427316,24.02912521,30.39,-10.83001181
1.499038023,23.38795508,30.4,-10.37432925
1.310308597,22.7658018,30.41,-9.895797425
1.146474427,22.16174565,30.42,-9.403430839
1.004958167,21.5749546,30.43,-8.905722118
0.88333521,21.00467609,30.44,-8.410448446
0.779393147,20.45023488,30.45,-7.924446241
0.691111982,19.91102148,30.46,-7.453565
0.6166601,19.38648471,30.47,-7.002632387
0.554413431,18.87612339,30.48,-6.57547244
0.50291156,18.37947754,30.49,-6.17495883
0.460883909,17.89612329,30.5,-5.80312601
0.42720812,17.42566588,30.51,-5.461269583
0.400914332,16.96773623,30.52,-5.15002766
0.381174277,16.52198677,30.53,-4.869523165
0.367271754,16.08808869,30.54,-4.619475025
0.358618961,15.66573005,30.55,-4.39925677
0.354720716,15.25461385,30.56,-4.208016704
0.355176219,14.85445727,30.57,-4.044769755
0.359677739,14.46499083,30.58,-3.908413666
0.367983669,14.08595818,30.59,-3.797783803
0.379930032,13.71711603,30.6,-3.711786821
0.395420566,13.35823455,30.61,-3.649371694
0.414411556,13.00909808,30.62,-3.609521054
0.436922532,12.66950578,30.63,-3.591285396
0.46302916,12.33927323,30.64,-3.593900233
0.492854347,12.01823427,30.65,-3.616708013
0.5265753,11.70624244,30.66,-3.659147873
0.564423022,11.40317392,30.67,-3.720794059
0.606678904,11.10893209,30.68,-3.801383818
0.653678018,10.82344999,30.69,-3.900761749
0.705811225,10.54669413,30.7,-4.018877947
0.763528552,10.27867471,30.71,-4.15581917
0.827344807,10.01945139,30.72,-4.311778982
0.897844366,9.769141486,30.73,-4.487023549
0.975673342,9.527924837,30.74,-4.681888855
1.061561109,9.29607299,30.75,-4.8967861
1.156330013,9.07395988,30.76,-5.132146843
1.260895893,8.862072121,30.77,-5.38838305
1.376263546,8.661038649,30.78,-5.665876541
1.503551092,8.471671827,30.79,-5.964931835
1.644006877,8.295000127,30.8,-6.285759946
1.799008016,8.132301126,30.81,-6.628311416
1.970057026,7.985153316,30.82,-6.992256992
2.158817866,7.855538123,30.83,-7.376976461
2.367123875,7.745881095,30.84,-7.78139141
2.596964422,7.659137421,30.85,-8.203918408
2.8504965,7.59893244,30.86,-8.642255371
3.130067605,7.569709245,30.87,-9.093332828
3.438200695,7.57682297,30.88,-9.55330045
3.777567106,7.626703283,30.89,-10.01733487
4.150967717,7.727157791,30.9,-10.4795768
4.561314391,7.887492859,30.91,-10.93319864
5.011549371,8.118703385,30.92,-11.37044791
5.504603679,8.433720454,30.93,-11.7825568
6.043128755,8.8476225,30.94,-12.16027035
6.629446457,9.377661879,30.95,-12.49406895
7.265304859,10.04317787,30.96,-12.77433841
7.951601091,10.8656196,30.97,-12.9920346
8.687765212,11.86734335,30.98,-13.1393291
9.471514118,13.07105832,30.99,-13.20979155
10.2982861,14.4983131,31,-13.19905231
11.16045001,16.16636787,31.01,-13.10522476
12.04675049,18.08530496,31.02,-12.92890999
12.94177826,20.25466396,31.03,-12.67334739
13.82543232,22.65807155,31.04,-12.34426596
14.67309599,25.25955614,31.05,-11.94950529
15.45580457,28.00060887,31.06,-11.4985331
16.14146122,30.79921762,31.07,-11.0020002
16.69716548,33.55363113,31.08,-10.47107607
17.09093502,36.14816156,31.09,-9.916975086
17.29569201,38.46655714,31.1,-9.350486928
17.29163734,40.40389587,31.11,-8.781556776
17.06917232,41.88149637,31.12,-8.219089022
16.63020842,42.85611512,31.13,-7.670723389
15.98820727,43.32438003,31.14,-7.142795885
15.16686838,43.32011404,31.15,-6.64034829
14.19748577,42.90599558,31.16,-6.167191698
13.11586253,42.16212245,31.17,-5.72599596
11.95903033,41.17433061,31.18,-5.318463046
10.76242638,40.0242693,31.19,-4.945448352
9.557837208,38.7828795,31.2,-4.60708748
8.372074779,37.50704383,31.21,-4.302984642
7.226460568,36.23907936,31.22,-4.032304486
6.136825507,35.00788588,31.23,-3.793887436
5.114041092,33.83148731,31.24,-3.586386959
4.164591627,32.71922328,31.25,-3.40832514
3.29131055,31.67433892,31.26,-3.258124853
2.494339453,30.69620207,31.27,-3.134261629
1.771551487,29.78147306,31.28,-3.035264677
1.119296005,28.92563915,31.29,-2.959707099
0.532866543,28.12367681,31.3,-2.906274045
0.006886217,27.37059166,31.31,-2.87382724
-0.464355797,26.66176337,31.32,-2.861344346
-0.886718196,25.99307791,31.33,-2.867936383
-1.265965012,25.36103408,31.34,-2.892911922
-1.607718894,24.76271752,31.35,-2.93572674
-1.917308907,24.19580356,31.36,-2.995973133
-2.199774533,23.65848425,31.37,-3.073425128
-2.459810367,23.14943599,31.38,-3.168010896
-2.701747581,22.66776424,31.39,-3.279785881
-2.929605832,22.21294825,31.4,-3.40895285
-3.147024649,21.7848293,31.41,-3.555861538
-3.357367113,21.38355279,31.42,-3.720970518
-3.563685224,21.00956897,31.43,-3.904843882
-3.768740791,20.66361888,31.44,-4.108157771
-3.975087504,20.34670899,31.45,-4.33166788
-4.185006099,20.06013898,31.46,-4.576175444
-4.400575796,19.80548829,31.47,-4.842520794
-4.623709411,19.58461164,31.48,-5.131532369
-4.8560861,19.39967771,31.49,-5.444073704
-5.099217082,19.25315026,31.5,-5.780851804
-5.354461385,19.14777952,31.51,-6.142373859
-5.622948629,19.08664101,31.52,-6.528947243
-5.905601576,19.07308935,31.53,-6.940646117
-6.203150088,19.11071104,31.54,-7.37704906
-6.516055816,19.20332061,31.55,-7.837248135
-6.844460628,19.35491571,31.56,-8.31954879
-7.188169339,19.56945323,31.57,-8.821421222
-7.546626827,19.85077536,31.58,-9.339444829
-7.918798786,20.20252313,31.59,-9.869002324
-8.303112162,20.62789023,31.6,-10.40417168
-8.697389595,21.1290463,31.61,-10.93766907
-9.098843232,21.70709848,31.62,-11.46087542
-9.503987197,22.36176191,31.63,-11.96372947
-9.90851953,23.09085451,31.64,-12.43494471
-10.30742178,23.88980002,31.65,-12.86256766
-10.69498932,24.75149253,31.66,-13.23416879
-11.06480196,25.66591644,31.67,-13.53728809
-11.40983584,26.61996169,31.68,-13.76063906
-11.72286948,27.59773992,31.69,-13.89450206
-11.99656988,28.58074755,31.7,-13.93139511
-12.22364279,29.54819869,31.71,-13.86703728
-12.3974476,30.47837577,31.72,-13.70046426
-12.51231227,31.34946992,31.73,-13.43430702
-12.56366202,32.14049041,31.74,-13.07474404
-12.5485193,32.83288379,31.75,-12.63101073
-12.46574893,33.41156607,31.76,-12.11478812
-12.31603369,33.86547588,31.77,-11.53953114
-12.10196957,34.18832389,31.78,-10.91953188
-11.82798588,34.37880294,31.79,-10.26924841
-11.50007293,34.44003177,31.8,-9.602536776
-11.12545017,34.37906927,31.81,-8.93215926
-10.7122521,34.2061873,31.82,-8.269395972
-10.26914314,33.93374392,31.83,-7.623807855
-9.804864904,33.57532286,31.84,-7.003184419
-9.327998587,33.14487825,31.85,-6.413560715
-8.846601271,32.65594478,31.86,-5.859320418
-8.368014972,32.1211852,31.87,-5.343398058
-7.898744115,31.55200386,31.88,-4.867445621
-7.444333064,30.95835966,31.89,-4.432038591
-7.009365021,30.34872888,31.9,-4.036914848
-6.597483513,29.730172,31.91,-3.681112909
-6.211456346,29.10843772,31.92,-3.363180996
-5.853236136,28.48810835,31.93,-3.081321281
-5.524070699,27.87281011,31.94,-2.833481953
-5.224629562,27.26537355,31.95,-2.617512516
-4.955065597,26.66795754,31.96,-2.431205447
-4.715127294,26.08222486,31.97,-2.272382967
-4.504285197,25.50948497,31.98,-2.138960265
-4.321761201,24.95074371,31.99,-2.028941705
-4.166621327,24.40680833,32,-1.940499594
-4.037882825,23.87834994,32.01,-1.871961244
-3.934526466,23.36599199,32.02,-1.821815491
-3.855497059,22.87031811,32.03,-1.788755617
-3.799753017,22.39189495,32.04,-1.771633445
-3.766407329,21.93132868,32.05,-1.76948883
-3.75464716,21.48928404,32.06,-1.781551022
-3.763729472,21.06651181,32.07,-1.807198615
-3.793012145,20.66385722,32.08,-1.845993082
-3.842026125,20.28228148,32.09,-1.897660285
-3.910408734,19.92289562,32.1,-1.962065169
-3.997895018,19.58697816,32.11,-2.039237733
-4.104349507,19.27599051,32.12,-2.129354915
-4.229769439,18.99160297,32.13,-2.232723082
-4.374234756,18.73573569,32.14,-2.349794435
-4.537904508,18.51056778,32.15,-2.481160178
-4.721031606,18.31856544,32.16,-2.627536837
-4.923929802,18.16251483,32.17,-2.78977019
-5.14692581,18.04554515,32.18,-2.968835145
-5.390352401,17.97112581,32.19,-3.165819528
-5.654522282,17.94308599,32.2,-3.381927514
-5.939704633,17.96567136,32.21,-3.618478904
-6.246006653,18.04340972,32.22,-3.876885348
-6.573359112,18.18109335,32.23,-4.15862964
-6.921485692,18.38371034,32.24,-4.465224041
-7.289794756,18.65640607,32.25,-4.79819987
-7.677335074,19.00442883,32.26,-5.159103434
-8.082582228,19.43240071,32.27,-5.549351831
-8.503423386,19.94427116,32.28,-5.970262449
-8.937142689,20.54321805,32.29,-6.422810734
-9.380222008,21.23100071,32.3,-6.907531551
-9.828234907,22.00756481,32.31,-7.424508191
-10.27585033,22.87004962,32.32,-7.973078943
-10.71682838,23.81268626,32.33,-8.55167195
-11.14406949,24.82650054,32.34,-9.157402656
-11.54948375,25.89839521,32.35,-9.78595651
-11.9244536,27.01146218,32.36,-10.43137108
-12.26007915,28.14512945,32.37,-11.08564072
-12.54731585,29.27545031,32.38,-11.73858975
-12.77739193,30.37598853,32.39,-12.37787911
-12.94259097,31.41964132,32.4,-12.98892688
-13.03642282,32.37956214,32.41,-13.55519898
-13.05405645,33.23094676,32.42,-14.05912361
-12.9929299,33.95310336,32.43,-14.48246714
-12.85277038,34.53026365,32.44,-14.8074821
-12.63571481,34.95261868,32.45,-15.01862357
-12.3463079,35.2169466,32.46,-15.10322648
-11.9911991,35.32606709,32.47,-15.05312513
-11.57873658,35.28815404,32.48,-14.86540936
-11.11854316,35.11580353,32.49,-14.54273635
-10.62101762,34.82451734,32.5,-14.09341308
-10.09674685,34.43147449,32.51,-13.530625
-9.556156801,33.9543095,32.52,-12.87140195
-9.009027824,33.41004709,32.53,-12.13536578
-8.464263842,32.81445761,32.54,-11.34323302
-7.929686687,32.18153682,32.55,-10.51561753
-7.411907101,31.52329826,32.56,-9.671850674
-6.916321573,30.84974392,32.57,-8.829263164
-6.447148983,30.16899336,32.58,-8.002627037
-6.007500182,29.48743175,32.59,-7.20398013
-5.599478164,28.80997714,32.6,-6.442598203
-5.224354262,28.14035753,32.61,-5.725174105
-4.882657427,27.48128072,32.62,-5.05609695
-4.574308504,26.83469368,32.63,-4.437725393
-4.298791396,26.20199158,32.64,-3.870824983
-4.055213813,25.58411203,32.65,-3.354805696
-3.842431977,24.98168573,32.66,-2.888060405
-3.659164834,24.39515064,32.67,-2.468269326
-3.504029503,23.8248235,32.68,-2.09255802
-3.375572202,23.27092217,32.69,-1.757756488
-3.272417252,22.73364223,32.7,-1.460513036
-3.193254525,22.21318415,32.71,-1.197390992
-3.136826608,21.70978022,32.72,-0.965044221
-3.101983853,21.22370635,32.73,-0.760198137
-3.087759525,20.75530221,32.74,-0.579724353
-3.093304276,20.3049962,32.75,-0.420711638
-3.117890485,19.87331566,32.76,-0.280414523
-3.160976904,19.46089781,32.77,-0.156320358
-3.222174985,19.06851585,32.78,-0.046115961
-3.30122183,18.69710014,32.79,0.052308689
-3.398011351,18.34775139,32.8,0.140863439
-3.51259567,18.02176706,32.81,0.221291886
-3.645142857,17.72068305,32.82,0.295155197
-3.795938463,17.44628873,32.83,0.363883917
-3.965403395,17.20065688,32.84,0.428761872
-4.154052889,16.9861976,32.85,0.49096545
-4.362476811,16.80569298,32.86,0.551573342
-4.591330626,16.66231185,32.87,0.611571638
-4.841332421,16.55967067,32.88,0.6718934
-5.11319695,16.50186945,32.89,0.733404806
-5.407592271,16.49350389,32.9,0.796939679
-5.725137401,16.539662,32.91,0.863310222
-6.066303099,16.64585397,32.92,0.933303222
-6.43144999,16.81831136,32.93,1.007716954
-6.820601939,17.06353567,32.94,1.087355942
-7.233351054,17.38811662,32.95,1.173040397
-7.668857679,17.79873215,32.96,1.265635649
-8.125762677,18.30193125,32.97,1.366042653
-8.601925301,18.90377521,32.98,1.475212778
-9.094336721,19.60918539,32.99,1.594175008
-9.598928196,20.42099809,33,1.724025851
-10.11056833,21.33988963,33.01,1.865939077
-10.62292972,22.36342907,33.02,2.021198171
-11.12826783,23.48514673,33.03,2.191190551
-11.6177057,24.69364057,33.04,2.37739902
-12.0812895,25.97243238,33.05,2.581439976
-12.5081246,27.29961088,33.06,2.805066554
-12.88659898,28.64767388,33.07,3.050142088
-13.20533715,29.98516373,33.08,3.318655126
-13.45346311,31.2774205,33.09,3.612732856
-13.62110584,32.48841522,33.1,3.934608758
-13.70050089,33.58390347,33.11,4.286587761
-13.68631644,34.53319599,33.12,4.671008933
-13.57608987,35.31155123,33.13,5.090220171
-13.37071548,35.90237554,33.14,5.546473983
-13.07428008,36.29767751,33.15,6.041872497
-12.69387353,36.49831998,33.16,6.578064621
-12.23918784,36.51335733,33.17,7.156201237
-11.72186905,36.35826397,33.18,7.776692802
-11.15476842,36.05324734,33.19,8.438927114
-10.55131054,35.62111557,33.2,9.140711539
-9.924705104,35.08541668,33.21,9.878043524
-9.287497264,34.46894659,33.22,10.64469153
-8.651044048,33.79255195,33.23,11.43161123
-8.025283041,33.07451078,33.24,12.22653828
-7.418563723,32.33019652,33.25,13.01387724
-6.837601331,31.57206852,33.26,13.774243
-6.287537373,30.80988843,33.27,14.48526361
-5.772076206,30.05105981,33.28,15.12207163
-5.293607027,29.30095561,33.29,15.65808033
-4.853418137,28.56337418,33.3,16.06762929
-4.451880512,27.84084198,33.31,16.327404
-4.088596878,27.13492538,33.32,16.41875428
-3.762616846,26.4465323,33.33,16.33009484
-3.472548694,25.77606631,33.34,16.0578831
-3.216704327,25.12360658,33.35,15.6076692
-2.993223285,24.48904057,33.36,14.99340176
-2.800124603,23.87212769,33.37,14.23621816
-2.635430297,23.27257144,33.38,13.36243795
-2.497201922,22.69006516,33.39,12.40119427
-2.38355587,22.12431321,33.4,11.38213704
-2.292759248,21.57505278,33.41,10.33349431
-2.223211226,21.04206734,33.42,9.280553713
-2.173449809,20.52519377,33.43,8.2448068
-2.142214476,20.02432738,33.44,7.243507318
-2.128400019,19.53943055,33.45,6.289715315
-2.131067624,19.07053703,33.46,5.392560719
-2.149482615,18.61775616,33.47,4.557697186
-2.183062691,18.18128666,33.48,3.78796442
-2.231389602,17.76142315,33.49,3.083773354
-2.294232484,17.35856613,33.5,2.443752339
-2.371503964,16.9732454,33.51,1.865191541
-2.463265545,16.60613227,33.52,1.344393762
-2.569746943,16.2580563,33.53,0.877068218
-2.691313197,15.93004646,33.54,0.458525718
-2.82846055,15.62335042,33.55,0.083942626
-2.981831001,15.33946051,33.56,-0.251534892
-3.152193521,15.08016732,33.57,-0.552641987
-3.340432895,14.84761703,33.58,-0.823939046
-3.547548378,14.64433727,33.59,-1.069760069
-3.774650048,14.47328042,33.6,-1.294163384
-4.022924574,14.33789672,33.61,-1.500952108
-4.293610726,14.24226664,33.62,-1.693630442
-4.587998857,14.1911053,33.63,-1.875463716
-4.907423104,14.18976624,33.64,-2.049436541
-5.253151515,14.24437066,33.65,-2.218324509
-5.626369986,14.36188995,33.66,-2.384682841
-6.028060354,14.55006323,33.67,-2.550869207
-6.458970902,14.81739324,33.68,-2.719105459
-6.919485408,15.17301521,33.69,-2.891436164
-7.409531426,15.62684045,33.7,-3.069805923
-7.928289647,16.18877003,33.71,-3.256066685
-8.474046705,16.86834431,33.72,-3.451951621
-9.044117641,17.67445701,33.73,-3.659150878
-9.634511968,18.61453472,33.74,-3.879293958
-10.2396924,19.69313756,33.75,-4.113920539
-10.85237956,20.91060993,33.76,-4.364536887
-11.46354868,22.26255584,33.77,-4.632597052
-12.06208955,23.73782425,33.78,-4.919443244
-12.63509504,25.31738117,33.79,-5.226322219
-13.16819658,26.97385988,33.8,-5.554376134
-13.6457912,28.67135666,33.81,-5.904556681
-14.0515993,30.36591322,33.82,-6.27756834
-14.37016118,32.00864429,33.83,-6.673802258
-14.58730715,33.54765992,33.84,-7.093297739
-14.69132698,34.93244454,33.85,-7.535592118
-14.67433702,36.11859313,33.86,-7.999619483
-14.53262858,37.07090482,33.87,-8.483499529
-14.2674083,37.76713801,33.88,-8.984520827
-13.88474926,38.19918658,33.89,-9.498980067
-13.39510122,38.37272892,33.9,-10.02194989
-12.81258572,38.3057792,33.91,-10.5472227
-12.15392995,38.02543405,33.92,-11.06728734
-11.43726869,37.5646142,33.93,-11.57336789
-10.68106816,36.95847411,33.94,-12.05523687
-9.903062531,36.24153762,33.95,-12.50180992
-9.119540058,35.44545952,33.96,-12.90141876
-8.344746592,34.59768501,33.97,-13.24202909
-7.590641074,33.72085131,33.98,-13.51201075
-6.866765794,32.83275867,33.99,-13.70106631
-6.180334678,31.94677256,34,-13.80051429
-5.536422259,31.0724431,34.01,-13.8042012
-4.938179266,30.21616662,34.02,-13.70910158
-4.387174324,29.38195623,34.03,-13.51540793
-3.883627247,28.5719566,34.04,-13.22679232
-3.42670197,27.78703756,34.05,-12.85017401
-3.014790339,27.02721237,34.06,-12.39522084
-2.64566954,26.2918952,34.07,-11.87374547
-2.316746853,25.5801959,34.08,-11.29901448
-2.025185483,24.89107116,34.09,-10.68487474
-1.768007536,24.22340433,34.1,-10.04515716
-1.542259057,23.57611129,34.11,-9.392947585
-1.345013866,22.94816275,34.12,-8.740207187
-1.173457919,22.33860656,34.13,-8.097398501
-1.024950885,21.74657915,34.14,-7.473328029
-0.896998811,21.17129872,34.15,-6.875108056
-0.787324633,20.61206422,34.16,-6.308194549
-0.69383419,20.06824306,34.17,-5.776498571
-0.614631689,19.5392646,34.18,-5.282590391
-0.548024523,19.02461049,34.19,-4.827848835
-0.492489393,18.52380626,34.2,-4.4126705
-0.446696758,18.03641541,34.21,-4.036683628
-0.409464264,17.56203203,34.22,-3.698880371
-0.379771813,17.10027723,34.23,-3.397817191
-0.356736759,16.65079424,34.24,-3.131737754
-0.339596227,16.2132457,34.25,-2.898665214
-0.327716731,15.78731132,34.26,-2.696545907
-0.320555974,15.37268566,34.27,-2.523283013
-0.317673949,14.96907724,34.28,-2.376821269
-0.318718662,14.57620736,34.29,-2.255202899
-0.323405898,14.1938096,34.3,-2.156562406
-0.331533176,13.82162958,34.31,-2.079203437
-0.34295913,13.45942501,34.32,-2.021584862
-0.357596058,13.10696592,34.33,-1.982320137
-0.375420925,12.76403505,34.34,-1.960229417
-0.396459727,12.43042906,34.35,-1.954291758
-0.420783683,12.1059593,34.36,-1.963659941
-0.448518087,11.79045299,34.37,-1.987684859
-0.479835285,11.48375572,34.38,-2.025866591
-0.514952053,11.18573359,34.39,-2.077873018
-0.554135106,10.89627534,34.4,-2.14354913
-0.597700782,10.61529573,34.41,-2.222878413
-0.646017991,10.34274245,34.42,-2.315995505
-0.699511095,10.07859868,34.43,-2.423194878
-0.758661219,9.822888387,34.44,-2.544902077
-0.8240084,9.575686204,34.45,-2.681675297
-0.896167071,9.337132535,34.46,-2.83421652
-0.975827611,9.107436321,34.47,-3.003352025
-1.063755623,8.886891406,34.48,-3.190028152
-1.160798192,8.675895477,34.49,-3.395311662
-1.267908126,8.474982193,34.5,-3.620380343
-1.386146672,8.284831571,34.51,-3.866490993
-1.516678493,8.106303343,34.52,-4.134971073
-1.660791526,7.940488346,34.53,-4.427218684
-1.819920282,7.788757773,34.54,-4.744681307
-1.995644846,7.652803035,34.55,-5.088756956
-2.189685611,7.534701187,34.56,-5.460806707
-2.403939238,7.437045991,34.57,-5.861985248
-2.640486829,7.363002641,34.58,-6.293222382
-2.901577294,7.31641456,34.59,-6.755187298
-3.189632982,7.30197929,34.6,-7.248027679
-3.507265068,7.325433386,34.61,-7.77130675
-3.85724947,7.393662992,34.62,-8.323631132
-4.242493143,7.514900421,34.63,-8.902599232
-4.665972414,7.699065436,34.64,-9.504587757
-5.130696922,7.957900636,34.65,-10.12441659
-5.639591708,8.305128601,34.66,-10.7550787
-6.195417701,8.756742772,34.67,-11.38765871
-6.80039471,9.330956725,34.68,-12.01122758
-7.456095849,10.04815803,34.69,-12.61262343
-8.163119072,10.93061594,34.7,-13.17706934
-8.920629557,12.0018334,34.71,-13.68840071
-9.725667501,13.28474169,34.72,-14.1294116
-10.57281549,14.80052331,34.73,-14.48330424
-11.45343923,16.56585977,34.74,-14.73463688
-12.35488785,18.58828061,34.75,-14.87012518
-13.26019727,20.86328729,34.76,-14.88035055
-14.14737901,23.36913306,34.77,-14.76032595
-14.98989521,26.0622758,34.78,-14.51014957
-15.75723366,28.87592128,34.79,-14.13526635
-16.41576089,31.71868288,34.8,-13.64593398
-16.93185459,34.48109307,34.81,-13.05650419
-17.27403943,37.04264708,34.82,-12.38435747
-17.41637486,39.28568218,34.83,-11.6485497
-17.34177642,41.10986219,34.84,-10.86867575
-17.04394122,42.44499145,34.85,-10.06364737
-16.5288102,43.26033627,34.86,-9.250917731
-15.81380078,43.56587924,34.87,-8.445785569
-14.92613026,43.40795242,34.88,-7.661116978
-13.89976462,42.85875851,34.89,-6.907187818
-12.77215201,42.00424921,34.9,-6.191769581
-11.58089892,40.93229074,34.91,-5.520328837
-10.3611378,39.72354926,34.92,-4.896259846
-9.143657354,38.44593673,34.93,-4.321255807
-7.95384971,37.15227237,34.94,-3.795559068
-6.811427037,35.88062875,34.95,-3.318275554
-5.730586905,34.65598244,34.96,-2.887690672
-4.720637562,33.49299304,34.97,-2.501429147
-3.78675423,32.39848779,34.98,-2.156718541
-2.930637396,31.37376251,34.99,-1.850529192
-2.151455464,30.41680436,35,-1.579680803
-1.446380939,29.52346029,35.01,-1.341017258
-0.811204234,28.68867167,35.02,-1.131411188
-0.240822986,27.9071557,35.03,-0.947848465
0.270420702,27.17381938,35.04,-0.787499937
0.728407315,26.48406005,35.05,-0.647687142
1.139104487,25.8338459,35.06,-0.525954235
1.508313073,25.2198031,35.07,-0.420035159
1.841640872,24.63916215,35.08,-0.327866138
2.144405347,24.08974145,35.09,-0.247589465
2.421562967,23.56989464,35.1,-0.177518548
2.677756491,23.0784377,35.11,-0.116160211
2.917224737,22.6146275,35.12,-0.062165194
3.143893054,22.17808563,35.13,-0.014344375
3.361335158,21.76878616,35.14,0.028363434
3.572791868,21.38702406,35.15,0.066905215
3.781250456,21.03337902,35.16,0.102111276
3.98937715,20.70873371,35.17,0.134735268
4.199608912,20.41424383,35.18,0.165440283
4.414170445,20.15133668,35.19,0.1948252
4.635022257,19.92173917,35.2,0.223439873
4.863953548,19.72745059,35.21,0.251775004
5.102569934,19.57075031,35.22,0.280293962
5.352237594,19.4542292,35.23,0.309432582
5.614147793,19.3807436,35.24,0.339597037
5.889307214,19.35340219,35.25,0.371190501
6.178455014,19.37559559,35.26,0.404609849
6.482075653,19.45089063,35.27,0.440244657
6.80039859,19.58295639,35.28,0.478500485
7.133318691,19.77551568,35.29,0.519798188
7.480330265,20.03229024,35.3,0.564568897
7.840488038,20.35661797,35.31,0.613276526
8.212393845,20.75137421,35.32,0.666422098
8.594099391,21.21873208,35.33,0.724536135
8.983000971,21.76007256,35.34,0.78819647
9.3758322,22.37515737,35.35,0.858040872
9.768658102,23.06196603,35.36,0.934762595
10.15688719,23.81663239,35.37,1.01911604
10.53515914,24.63283484,35.38,1.111940747
10.89741807,25.50152901,35.39,1.214163186
11.23722421,26.41094957,35.4,1.326792036
11.54779384,27.34664545,35.41,1.450946639
11.82208807,28.29152184,35.42,1.587868673
12.0531653,29.22643661,35.43,1.73891549
12.2346868,30.13120809,35.44,1.905576945
12.36100719,30.98512748,35.45,2.089503353
12.42746422,31.76803312,35.46,2.292502672
12.4309159,32.46189211,35.47,2.516533294
12.3698037,33.05142492,35.48,2.763738214
12.24425599,33.52489731,35.49,3.036449445
12.0562486,33.87505286,35.5,3.337163472
11.80948566,34.09911854,35.51,3.668536561
11.50920223,34.19854958,35.52,4.033383713
11.16188495,34.17874582,35.53,4.434633813
10.77501599,34.04833704,35.54,4.87529264
10.35666896,33.81820441,35.55,5.35829817
9.915132426,33.50075114,35.56,5.886451456
9.458660101,33.10900184,35.57,6.462260379
8.995093254,32.65586204,35.58,7.087772353
8.531692309,32.15364012,35.59,7.764077703
8.074975823,31.61360295,35.6,8.491093888
7.630583703,31.04575179,35.61,9.267152857
7.203265493,30.45873856,35.62,10.08834909
6.796878577,29.85988353,35.63,10.94782024
6.414426162,29.25523284,35.64,11.83532981
6.058111351,28.64969271,35.65,12.73645469
5.72944254,28.04721454,35.66,13.63216364
5.429332641,27.45092085,35.67,14.4987442
5.158163638,26.86324601,35.68,15.3077198
4.915899059,26.28610361,35.69,16.02754244
4.702199995,25.72101917,35.7,16.62458717
4.516453297,25.16918076,35.71,17.06588646
4.357876305,24.63155541,35.72,17.3225288
4.22560277,24.10896233,35.73,17.37210313
4.118705695,23.60214806,35.74,17.20224339
4.036199696,23.1117905,35.75,16.81182168
3.977133459,22.63855359,35.76,16.21178833
3.940666102,22.18312084,35.77,15.4238445
3.926010306,21.74623572,35.78,14.47819851
3.932431489,21.32871579,35.79,13.41037035
3.959298764,20.93146627,35.8,12.25791221
4.006144849,20.55550474,35.81,11.05733086
4.072592571,20.20199616,35.82,9.841826684
4.158353797,19.87226715,35.83,8.639773111
4.263264815,19.56782226,35.84,7.474003433
4.387285509,19.29037011,35.85,6.361759906
4.53044937,19.04186114,35.86,5.315088937
4.692860407,18.82449506,35.87,4.341349328
4.87470809,18.64074726,35.88,3.444248176
5.076234607,18.49339793,35.89,2.624380684
5.297683765,18.38554704,35.9,1.879991023
5.539294515,18.32061068,35.91,1.207692357
5.801273464,18.30232923,35.92,0.602882518
6.083774363,18.3348269,35.93,0.060249789
6.386777512,18.42245456,35.94,-0.425957895
6.710072932,18.56976594,35.95,-0.861624102
7.053233122,18.78144968,35.96,-1.252624556
7.41550705,19.0622651,35.97,-1.604664094
7.795777342,19.4169998,35.98,-1.923190424
8.192359743,19.84972542,35.99,-2.213365367
8.602987734,20.36374627,36,-2.479972902
9.024801098,20.96153696,36.01,-2.72748677
9.454167957,21.64408967,36.02,-2.959988455
9.886600519,22.410403,36.03,-3.181238179
10.31677812,23.2569095,36.04,-3.394678556
10.73856747,24.17730541,36.05,-3.603411355
11.14491371,25.16188032,36.06,-3.810302267
11.52808023,26.19736231,36.07,-4.017923293
11.87992,27.26698824,36.08,-4.228603747
12.19198405,28.35064602,36.09,-4.444489725
12.45572682,29.42515962,36.1,-4.667475943
12.66327009,30.46588629,36.11,-4.8992716
12.8076208,31.4474264,36.12,-5.141428846
12.88294228,32.34492282,36.13,-5.395268388
12.88524149,33.13614661,36.14,-5.661915001
12.81254747,33.802533,36.15,-5.942318563
12.66500594,34.33016874,36.16,-6.237177796
12.44507364,34.71095278,36.17,-6.546909352
12.15736966,34.94261771,36.18,-6.871651286
11.80839754,35.02831517,36.19,-7.21122628
11.40617728,34.97612404,36.2,-7.56503406
10.95988779,34.79795883,36.21,-7.932007929
10.47930819,34.50828158,36.22,-8.310574969
9.974401727,34.12307503,36.23,-8.698636802
9.454926333,33.65863271,36.24,-9.093410977
8.930014915,33.13071987,36.25,-9.49139725
8.408000265,32.55394283,36.26,-9.888403698
7.896181702,31.94129903,36.27,-10.27954669
7.400750452,31.30400448,36.28,-10.65927872
6.926773256,30.65145981,36.29,-11.02125433
6.478224246,29.99134286,36.3,-11.35872469
6.05804464,29.32975286,36.31,-11.66470934
5.668254714,28.67146221,36.32,-11.93208831
5.310094494,28.02012259,36.33,-12.15380099
4.984104562,27.37844594,36.34,-12.32349239
4.690269271,26.74844217,36.35,-12.43568554
4.428158898,26.13159115,36.36,-12.48596123
4.196984693,25.52893646,36.37,-12.47148528
3.995726744,24.94122645,36.38,-12.39115855
3.823233794,24.36903159,36.39,-12.2456277
3.678246188,23.81279157,36.4,-12.03739249
3.559443912,23.27285277,36.41,-11.77071496
3.465586446,22.74953714,36.42,-11.45135722
3.395485792,22.24317535,36.43,-11.08627221
3.347998425,21.75413125,36.44,-10.68331429
3.322079769,21.28281424,36.45,-10.25085733
3.31686764,20.82970243,36.46,-9.797370768
3.331609965,20.39537055,36.47,-9.33119059
3.365664933,19.98050255,36.48,-8.860162168
3.418560947,19.58590357,36.49,-8.391458854
3.48998152,19.21252553,36.5,-7.931458612
3.579726654,18.86149574,36.51,-7.485619683
3.687729818,18.53413032,36.52,-7.058477398
3.814080479,18.23195625,36.53,-6.653659839
3.958974599,17.95675977,36.54,-6.273945816
4.122705621,17.7106028,36.55,-5.921321606
4.305676043,17.49585145,36.56,-5.597082604
4.508377725,17.31521521,36.57,-5.30195797
4.731344211,17.17179472,36.58,-5.036168074
4.975144379,17.06908558,36.59,-4.799530041
5.240354855,17.01100302,36.6,-4.591583773
5.52755247,17.00196685,36.61,-4.411623222
5.837192694,17.04682275,36.62,-4.258776907
6.16958746,17.15082561,36.63,-4.132120552
6.524893399,17.3196167,36.64,-4.030693041
6.902973898,17.55911309,36.65,-3.953497103
7.303400847,17.87569768,36.66,-3.899531509
7.725196143,18.27545026,36.67,-3.867941193
8.166777224,18.76400636,36.68,-3.857952308
8.625949158,19.34651729,36.69,-3.868856631
9.099703188,20.02702263,36.7,-3.900029287
9.58405797,20.80808807,36.71,-3.951012091
10.07396462,21.6895355,36.72,-4.021459809
10.56327754,22.66818606,36.73,-4.111118342
11.04477776,23.7374822,36.74,-4.219843735
11.50996137,24.88627737,36.75,-4.347627947
11.94941748,26.09868861,36.76,-4.494542721
12.35308146,27.35405407,36.77,-4.660728503
12.71038615,28.62705048,36.78,-4.846400197
13.01060961,29.88817939,36.79,-5.051839814
13.2438477,31.10584658,36.8,-5.277329175
13.40127763,32.24739616,36.81,-5.523139843
13.47566002,33.28119422,36.82,-5.789501681
13.46222553,34.17945106,36.83,-6.076599096
13.35881891,34.91955908,36.84,-6.384453334
13.16615971,35.4857949,36.85,-6.712864458
12.88800211,35.87053062,36.86,-7.061409447
12.53082008,36.07391231,36.87,-7.429330433
12.10341257,36.10331482,36.88,-7.815499867
11.61642067,35.97225018,36.89,-8.218232396
11.08167841,35.69848235,36.9,-8.635205924
10.51151906,35.30244257,36.91,-9.063460957
9.918263122,34.8054848,36.92,-9.499296572
9.313588424,34.22848147,36.93,-9.938097486
8.708227365,33.59082986,36.94,-10.37438379
8.111621157,32.90971521,36.95,-10.80183173
7.531788101,32.19981379,36.96,-11.21322612
6.975277136,31.47322792,36.97,-11.60056433
6.447188835,30.73960327,36.98,-11.95546517
5.951259714,30.00638265,36.99,-12.26927824
5.490032562,29.27917603,37,-12.53326272
5.064987981,28.56201892,37.01,-12.73934149
4.676698749,27.85773046,37.02,-12.88043565
4.325044614,27.16822312,37.03,-12.95068505
4.009317311,26.49467893,37.04,-12.94612252
3.728376723,25.83778041,37.05,-12.86492322
3.48080194,25.19788872,37.06,-12.70745287
3.264939801,24.57511209,37.07,-12.47643983
3.079047985,23.96941861,37.08,-12.17683783
2.921371505,23.38070747,37.09,-11.81551089
2.790142273,22.80885126,37.1,-11.40083451
2.683639069,22.25371375,37.11,-10.94232216
2.60030265,21.71518847,37.12,-10.45005316
2.538676397,21.19321229,37.13,-9.934230406
2.497427413,20.6877756,37.14,-9.404795887
2.475420496,20.19893073,37.15,-8.871003742
2.471671366,19.72680636,37.16,-8.341248153
2.485343174,19.27161537,37.17,-7.822840709
2.515801644,18.83366087,37.18,-7.32194103
2.562571178,18.41335575,37.19,-6.843549883
2.625322054,18.01123492,37.2,-6.391553593
2.703909471,17.62796594,37.21,-5.968789054
2.798342501,17.26437853,37.22,-5.577163828
2.90876439,16.92148634,37.23,-5.217803881
3.035474976,16.60050529,37.24,-4.891137407
3.17891935,16.30289028,37.25,-4.59704313
3.339661783,16.03038362,37.26,-4.334992557
3.518386721,15.78503631,37.27,-4.104106676
3.71590348,15.5692444,37.28,-3.903287834
3.933112337,15.38582586,37.29,-3.731316237
4.170990723,15.23807704,37.3,-3.586870259
4.430587288,15.12977991,37.31,-3.468579954
4.712989407,15.06528535,37.32,-3.375163742
5.019290866,15.04957788,37.33,-3.305395839
5.350512486,15.08830552,37.34,-3.258100804
5.707594775,15.18778365,37.35,-3.232221072
6.091337257,15.35495125,37.36,-3.226876269
6.502296711,15.59752153,37.37,-3.241297074
6.940685171,15.92377557,37.38,-3.274832611
7.406156839,16.3421613,37.39,-3.327014552
7.897802587,16.86128464,37.4,-3.397521327
8.413971712,17.4894889,37.41,-3.486151539
8.952058363,18.23459142,37.42,-3.59285113
9.508245916,19.10248212,37.43,-3.717718489
10.07736959,20.09650762,37.44,-3.860959466
10.65285819,21.21698554,37.45,-4.02288512
11.22643731,22.45954915,37.46,-4.203927325
11.78819969,23.81401768,37.47,-4.404601767
12.32672275,25.2638023,37.48,-4.625477037
12.82903542,26.78486314,37.49,-4.867165657
13.28125455,28.34599163,37.5,-5.130310246
13.66922966,29.90959633,37.51,-5.415539116
13.97889081,31.43269059,37.52,-5.723376997
14.19744765,32.87007338,37.53,-6.05424068
14.31436394,34.17732602,37.54,-6.408389535
14.32185601,35.31381842,37.55,-6.785835115
14.21600594,36.24692095,37.56,-7.186275127
13.99698671,36.95405256,37.57,-7.608867427
13.66915405,37.42434814,37.58,-8.052221685
13.24088957,37.65916856,37.59,-8.514359934
12.72394385,37.67058561,37.6,-8.992453953
12.13258061,37.47949411,37.61,-9.482728102
11.4827086,37.11276685,37.62,-9.980315554
10.79077517,36.60034339,37.63,-10.47924879
10.07299585,35.97268365,37.64,-10.97241618
9.344501899,35.25859106,37.65,-11.45134889
8.618887716,34.48386863,37.66,-11.90664602
7.907809073,33.67046977,37.67,-12.32809436
7.220852986,32.83627222,37.68,-12.70481859
6.565536249,31.99525014,37.69,-13.02571607
5.947398231,31.15783006,37.7,-13.28037988
5.370196561,30.33147703,37.71,-13.45932076
4.836149456,29.52123898,37.72,-13.55458512
4.346139352,28.73026913,37.73,-13.56067166
3.900020544,27.96037258,37.74,-13.47468256
3.49679668,27.21231812,37.75,-13.29670094
3.134834385,26.4861933,37.76,-13.02997831
2.812087254,25.78168292,37.77,-12.68063668
2.526177664,25.09817132,37.78,-12.25731909
2.274583585,24.4349203,37.79,-11.77071189
2.054711799,23.79114168,37.8,-11.23283839
1.863969478,23.16604382,37.81,-10.65638277
1.699863135,22.55887373,37.82,-10.05409926
1.559990927,21.96892947,37.83,-9.438161066
1.44211708,21.39556997,37.84,-8.819818495
1.344179427,20.83821587,37.85,-8.209003174
1.264281211,20.29634695,37.86,-7.614197605
1.200739672,19.76949907,37.87,-7.042353205
1.152040237,19.25725861,37.88,-6.498906364
1.116865702,18.75925924,37.89,-5.987867205
1.094081822,18.27517761,37.9,-5.51198955
1.082714134,17.80473157,37.91,-5.072890737
1.08197234,17.34767797,37.92,-4.671247949
1.091207721,16.90381333,37.93,-4.306988557
1.109924781,16.47297418,37.94,-3.979409214
1.137774476,16.05503963,37.95,-3.687364011
1.174528039,15.64993572,37.96,-3.429380277
1.220095209,15.25763863,37.97,-3.20375435
1.274504398,14.87818395,37.98,-3.00868377
1.337893846,14.51167399,37.99,-2.842303758
1.410525974,14.15828539,38,-2.702762775
1.492772699,13.81828802,38.01,-2.588302093
1.585112342,13.4920575,38.02,-2.497236403
1.688139434,13.18008755,38.03,-2.428011734
1.80256006,12.88301927,38.04,-2.379249195
1.929195388,12.60167728,38.05,-2.349700464
2.068987034,12.33708639,38.06,-2.338291624
2.222992816,12.0904978,38.07,-2.344143454
2.392380617,11.86344723,38.08,-2.366521324
2.578456386,11.65785067,38.09,-2.404866543
2.782665219,11.47600747,38.1,-2.458808609
3.006578541,11.32066898,38.11,-2.528119676
3.251869643,11.19512979,38.12,-2.612731312
3.520332426,11.10336853,38.13,-2.712747746
3.813883475,11.05012687,38.14,-2.828407996
4.134534956,11.04096951,38.15,-2.960087307
4.484343301,11.08244584,38.16,-3.108313755
4.865366192,11.18224114,38.17,-3.273739697
5.279617491,11.34927563,38.18,-3.457132489
5.728999412,11.59370158,38.19,-3.659374481
6.21520559,11.92714304,38.2,-3.881456512
6.739524342,12.36254011,38.21,-4.124438105
7.302590384,12.91389317,38.22,-4.389438687
7.904336316,13.59616458,38.23,-4.677634325
8.543634537,14.42479987,38.24,-4.990195615
9.217962607,15.41484546,38.25,-5.328263001
9.922909835,16.57920335,38.26,-5.692842967
10.65203578,17.92791301,38.27,-6.084782701
11.39634591,19.46595984,38.28,-6.504701581
12.14394663,21.19017801,38.29,-6.952866268
12.87996968,23.08737808,38.3,-7.429043308
13.58649852,25.13213159,38.31,-7.932271845
14.24276746,27.28454164,38.32,-8.460847268
14.82636161,29.49069754,38.33,-9.012072903
15.31377554,31.68341638,38.34,-9.582042137
15.68210629,33.78636289,38.35,-10.16536498
15.91128064,35.72050719,38.36,-10.75511528
15.98523423,37.41048574,38.37,-11.34271151
15.89423685,38.79389599,38.38,-11.9176342
15.63568693,39.82697366,38.39,-12.46784296
15.21472336,40.48947345,38.4,-12.97990692
14.64390969,40.78547552,38.41,-13.43919457
13.94198676,40.74063274,38.42,-13.83065183
13.13231948,40.39736256,38.43,-14.13990652
12.24080249,39.80804198,38.44,-14.35366439
11.29401278,39.0286871,38.45,-14.46098654
10.31739346,38.1133241,38.46,-14.45433555
9.334039935,37.11016984,38.47,-14.32994471
8.363785775,36.05943188,38.48,-14.08857877
7.422830976,34.99264857,38.49,-13.73544057
6.523652119,33.9330395,38.5,-13.27981199
5.675243975,32.89665217,38.51,-12.73446026
4.883443534,31.89356381,38.52,-12.11468101
4.151381434,30.92935927,38.53,-11.43723715
3.480070275,30.00642568,38.54,-10.71937816
2.868702979,29.12479191,38.55,-9.977836393
2.315176613,28.28315858,38.56,-9.228158862
1.816443445,27.4794149,38.57,-8.484097946
1.368778204,26.71105337,38.58,-7.757359612
0.968084875,25.97551721,38.59,-7.057431026
0.610024218,25.27033102,38.6,-6.391628783
0.290227461,24.5932332,38.61,-5.765250332
0.004373534,23.94221644,38.62,-5.181752331
-0.251720439,23.31554576,38.63,-4.643042664
-0.482037031,22.71175312,38.64,-4.149722068
-0.690347995,22.12961767,38.65,-3.701318579
-0.880159922,21.56814999,38.66,-3.296586619
-1.05475358,21.02656153,38.67,-2.933647789
-1.217142225,20.50425308,38.68,-2.610214602
-1.370127609,20.00078917,38.69,-2.323748381
-1.516275494,19.51589328,38.7,-2.071525096
-1.657968803,19.04943343,38.71,-1.85081803
-1.797409469,18.60142217,38.72,-1.658924458
-1.936638556,18.17201859,38.73,-1.493204602
-2.077587704,17.76152858,38.74,-1.3511906
-2.222051618,17.37042263,38.75,-1.230552049
-2.371759073,16.999345,38.76,-1.129142337
-2.528370255,16.64913199,38.77,-1.045016279
-2.693475447,16.32084265,38.78,-0.976399745
-2.868659735,16.01578054,38.79,-0.92173379
-3.055476826,15.7355269,38.8,-0.879628621
-3.255457083,15.48198891,38.81,-0.848878791
-3.470157938,15.25743558,38.82,-0.828454664
-3.701132244,15.06454281,38.83,-0.817473294
-3.94991399,14.90646025,38.84,-0.8152185
-4.218055965,14.78686589,38.85,-0.821102043
-4.507104269,14.71000362,38.86,-0.834671499
-4.81854059,14.68076892,38.87,-0.855602712
-5.153773693,14.70475313,38.88,-0.883675708
-5.514124073,14.78825095,38.89,-0.918790485
-5.900732432,14.93829796,38.9,-0.960947813
-6.314497598,15.16273559,38.91,-1.010242105
-6.755924317,15.46994848,38.92,-1.066873286
-7.225095608,15.86882123,38.93,-1.131132892
-7.721496931,16.36848567,38.94,-1.203402921
-8.243886925,16.97829533,38.95,-1.284164106
-8.789985726,17.70660416,38.96,-1.373992584
-9.356366573,18.56041054,38.97,-1.473562409
-9.938342909,19.54476023,38.98,-1.583653418
-10.52962022,20.66165928,38.99,-1.705141417
-11.12219746,21.90829662,39,-1.8390146
-11.70633863,23.27620538,39.01,-1.986386936
-12.27062792,24.75054904,39.02,-2.148498548
-12.80182193,26.30845327,39.03,-2.326703459
-13.28568669,27.9194157,39.04,-2.522480436
-13.70735368,29.54561268,39.05,-2.737459166
-14.05174753,31.14274711,39.06,-2.973417766
-14.30495352,32.66341314,39.07,-3.232253313
-14.45508522,34.05983005,39.08,-3.515985361
-14.49295019,35.28732366,39.09,-3.826763077
-14.4133298,36.30896814,39.1,-4.166844492
-14.21522688,37.09793896,39.11,-4.538542508
-13.90214483,37.63987288,39.12,-4.944168699
-13.48198292,37.93361216,39.13,-5.385969551
-12.96638003,37.98989138,39.14,-5.866058045
-12.36987868,37.82951682,39.15,-6.386291379
-11.70897327,37.48025885,39.16,-6.948039396
-11.00093649,36.97375127,39.17,-7.551901019
-10.26294876,36.34254771,39.18,-8.197614176
-9.511153417,35.61770914,39.19,-8.883646342
-8.760137904,34.82717973,39.2,-9.606727473
-8.022455484,33.9948,39.21,-10.36138772
-7.308481965,33.14000018,39.22,-11.13969392
-6.62637482,32.27793764,39.23,-11.9306401
-5.982168662,31.41988388,39.24,-12.71983677
-5.379995427,30.57387569,39.25,-13.48951215
-4.82230307,29.74526695,39.26,-14.21826895
-4.310118706,28.93737813,39.27,-14.88210633
-3.843350133,28.15202711,39.28,-15.45534588
-3.420968592,27.38991139,39.29,-15.9116669
-3.041289406,26.65103261,39.3,-16.22691202
-2.702142253,25.93492121,39.31,-16.38067013
-2.40101982,25.24081708,39.32,-16.35858873
-2.135250524,24.56784189,39.33,-16.1542281
-1.902060999,23.91506484,39.34,-15.76971067
-1.698707135,23.28156955,39.35,-15.21597637
-1.522512662,22.66648764,39.36,-14.51159004
-1.370903929,22.06901213,39.37,-13.68106105
-1.241490492,21.48840886,39.38,-12.75255776
-1.132030453,20.92401162,39.39,-11.75562509
-1.040484115,20.37522102,39.4,-10.71901214
-0.965005077,19.84149654,39.41,-9.669100693
-0.903925865,19.32235055,39.42,-8.628730129
-0.855789042,18.81734226,39.43,-7.616666095
-0.81929843,18.32607113,39.44,-6.64743512
-0.793344159,17.84817317,39.45,-5.731568203
-0.77697681,17.38331639,39.46,-4.875950278
-0.769393584,16.93119873,39.47,-4.084358482
-0.769948208,16.49154596,39.48,-3.358122455
-0.778113577,16.06411131,39.49,-2.696481443
-0.793496723,15.64867533,39.5,-2.097198066
-0.815820895,15.24504722,39.51,-1.556946809
-0.844910154,14.853067,39.52,-1.071641394
-0.880703582,14.47260742,39.53,-0.636766755
-0.923232907,14.10357957,39.54,-0.247538348
-0.97262126,13.74593682,39.55,0.10085877
-1.029092206,13.39967988,39.56,0.413199403
-1.092956129,13.06486847,39.57,0.694087813
-1.164611574,12.7416281,39.58,0.94792575
-1.244552084,12.43015783,39.59,1.178862053
-1.333363829,12.13075312,39.6,1.390771159
-1.431729054,11.84382012,39.61,1.587264179
-1.540434193,11.56989388,39.62,1.771665029
-1.660357832,11.30964656,39.63,1.947066848
-1.792491918,11.06395365,39.64,2.11629326
-1.937953423,10.8339176,39.65,2.281978031
-2.097984481,10.6208844,39.66,2.446543939
-2.273939664,10.42650712,39.67,2.612237367
-2.467301446,10.25281779,39.68,2.781181551
-2.679704813,10.10231727,39.69,2.95533672
-2.912933591,9.978005785,39.7,3.136578537
-3.16889236,9.883492998,39.71,3.326700905
-3.449615576,9.823139388,39.72,3.527390065
-3.757275554,9.802191047,39.73,3.74029721
-4.094156982,9.82684981,39.74,3.967021404
-4.462610107,9.904443931,39.75,4.209075155
-4.864993758,10.04363564,39.76,4.467935966
-5.303630782,10.25453738,39.77,4.745031149
-5.780714054,10.54873402,39.78,5.041671339
-6.29822792,10.93956453,39.79,5.359055179
-6.857655441,11.44190102,39.8,5.698260448
-7.459778356,12.07198435,39.81,6.060158453
-8.104548601,12.84719206,39.82,6.445349686
-8.790685698,13.78558207,39.83,6.854067032
-9.5151747,14.9043006,39.84,7.28614929
-10.2728695,16.21828453,39.85,7.740879049
-11.0561619,17.73871389,39.86,8.216889651
-11.85436852,19.47015784,39.87,8.711923231
-12.65337665,21.40687507,39.88,9.222784276
-13.43562155,23.53109855,39.89,9.74524876
-14.17974595,25.80910873,39.9,10.27377233
-14.86167334,28.19018611,39.91,10.80148166
-15.45534213,30.6068195,39.92,11.32017915
-15.93379252,32.97642196,39.93,11.82040141
-16.27203994,35.20882931,39.94,12.29131752
-16.44855947,37.2126512,39.95,12.72130649
-16.44784068,38.90624904,39.96,13.09840485
-16.26226321,40.22675137,39.97,13.41053846
-15.89293646,41.13700239,39.98,13.64633725
-15.350069,41.62939139,39.99,13.79611157
-14.65182511,41.72400924,40,13.85214188
-13.82269027,41.46400431,40.01,13.80955985
-12.89112987,40.90758407,40.02,13.66683336
-11.88724558,40.11998443,40.03,13.42579584
-10.84049865,39.16586347,40.04,13.09174147
-9.778048635,38.10391448,40.05,12.67307901
-8.723500097,36.98353754,40.06,12.18072074
-7.696310511,35.84360984,40.07,11.62742463
-6.711598188,34.71270636,40.08,11.02702524
-5.780368849,33.61042981,40.09,10.39360081
-4.909849319,32.54885807,40.1,9.740883323
-4.104089912,31.53453834,40.11,9.081596854
-3.364569706,30.56994149,40.12,8.42714811
-2.690609135,29.65471271,40.13,7.78730895
-2.080012436,28.78691126,40.14,7.170137272
-1.529433009,27.96361882,40.15,6.581982857
-1.034744881,27.18153729,40.16,6.027567295
-0.591364212,26.43736043,40.17,5.510125562
-0.194430878,25.72794696,40.18,5.031629362
0.160955607,25.05048263,40.19,4.592933848
0.47966229,24.40250871,40.2,4.194010613
0.766376895,23.78195306,40.21,3.834133551
1.025593528,23.18710111,40.22,3.512018983
1.261537466,22.61658458,40.23,3.22602306
1.478166479,22.06934174,40.24,2.974236807
1.679158456,21.54459323,40.25,2.754584646
1.867908175,21.04181486,40.26,2.564957568
2.0475674,20.56071225,40.27,2.40323314
2.221014062,20.101216,40.28,2.267361259
2.390935324,19.6634591,40.29,2.155405105
2.559791525,19.24778713,40.3,2.065537176
2.729872544,18.85475552,40.31,1.996112441
2.903331922,18.48513401,40.32,1.945641973
3.082154368,18.13993347,40.33,1.912803003
3.268241153,17.82041337,40.34,1.89647829
3.463395089,17.52810697,40.35,1.895706501
3.669309176,17.26486048,40.36,1.909707587
3.88763665,17.0328519,40.37,1.937891376
4.119960142,16.83462664,40.38,1.979814012
4.367768687,16.67314867,40.39,2.035203883
4.632506821,16.55182293,40.4,2.103957332
4.915546842,16.47451983,40.41,2.186106612
5.218126169,16.44563969,40.42,2.28183799
5.5413511,16.47009723,40.43,2.39149073
5.886182482,16.55330461,40.44,2.515532887
6.253341813,16.70119698,40.45,2.654566817
6.643245527,16.920199,40.46,2.809335531
7.05590669,17.21694729,40.47,2.980704616
7.490908734,17.59822721,40.48,3.169660735
7.947235007,18.07075964,40.49,3.377312403
8.423170554,18.64102722,40.5,3.604875299
8.916078743,19.31419887,40.51,3.853643334
9.42236616,20.09398995,40.52,4.124984718
9.937392983,20.982092,40.53,4.420341958
10.4551835,21.97737866,40.54,4.741203791
10.96849097,23.07463484,40.55,5.089008784
11.46883152,24.26404853,40.56,5.465147665
11.9465565,25.53099561,40.57,5.870806694
12.3908086,26.85490477,40.58,6.306955693
12.79016727,28.20995013,40.59,6.774279416
13.13310886,29.56559258,40.6,7.272943475
13.40824896,30.88734608,40.61,7.802482626
13.60520387,32.13902397,40.62,8.361459807
13.71545996,33.28519464,40.63,8.947434042
13.73263777,34.29305092,40.64,9.556672479
13.65329504,35.13549582,40.65,10.18384385
13.47725362,35.79294266,40.66,10.82173215
13.20757031,36.25431851,40.67,11.46119518
12.85049774,36.51782425,40.68,12.09094201
12.41508911,36.59017865,40.69,12.69748347
11.91254749,36.48519539,40.7,13.26566554
11.35558753,36.22217495,40.71,13.77890583
10.7576837,35.82361446,40.72,14.21957756
10.13232155,35.31338108,40.73,14.57065475
9.492465754,34.71494959,40.74,14.81644755
8.849984322,34.05013529,40.75,14.94362358
8.215399363,33.3382888,40.76,14.94292011
7.597632611,32.5958514,40.77,14.8096124
7.003959293,31.83627718,40.78,14.54429628
6.440044209,31.07021718,40.79,14.1529908
5.910036486,30.30577984,40.8,13.64659803
5.416706833,29.54892879,40.81,13.04013581
4.961672764,28.80391439,40.82,12.35157397
4.545539538,28.07357256,40.83,11.60048242
4.168104518,27.35971538,40.84,10.8068201
3.828551033,26.66340035,40.85,9.989751906
3.525564516,25.98511738,40.86,9.166833058
3.257511431,25.32499924,40.87,8.353369443
3.022549039,24.68296397,40.88,7.562136589
2.818672317,24.05875975,40.89,6.803257882
2.643878435,23.45207613,40.9,6.084316976
2.496185868,22.86258245,40.91,5.410563342
2.373648507,22.28995204,40.92,4.785178455
2.274463734,21.73388698,40.93,4.209649269
2.196965596,21.19413316,40.94,3.684006106
2.139617552,20.67048767,40.95,3.207197792
2.101080861,20.16280389,40.96,2.777342293
2.080179002,19.67099891,40.97,2.391928847
2.075896253,19.19505807,40.98,2.048077339
2.087423755,18.73503784,40.99,1.742644791
2.114109588,18.29107787,41,1.472383886
2.155463184,17.86340736,41.01,1.234070278
2.211185,17.45235285,41.02,1.024506895
2.281121957,17.05835947,41.03,0.840647093
2.365269625,16.68200236,41.04,0.679615893
2.463794323,16.32400144,41.05,0.538699981
2.576999952,15.98525837,41.06,0.415417215
2.705323061,15.66687521,41.07,0.307467458
2.849349079,15.37017788,41.08,0.212767165
3.009793948,15.09676728,41.09,0.129425003
3.187493458,14.84856888,41.1,0.055730622
3.383404055,14.62786312,41.11,-0.009842016
3.598598691,14.43731565,41.12,-0.06867692
3.834235684,14.28007475,41.13,-0.121996865
4.091548626,14.15987261,41.14,-0.170910529
4.371846356,14.08102637,41.15,-0.216406449
4.676477687,14.04846297,41.16,-0.259372063
5.006785417,14.06789401,41.17,-0.300620966
5.364069625,14.14584674,41.18,-0.340880397
5.749450464,14.28964396,41.19,-0.380830083
6.163864254,14.50740434,41.2,-0.421100353
6.608037232,14.80801102,41.21,-0.462277771
7.082215447,15.20101915,41.22,-0.504935155
7.586145224,15.69668798,41.23,-0.54962096
8.118713371,16.30500408,41.24,-0.596875359
8.677878584,17.03554677,41.25,-0.647250354
9.260532653,17.89699243,41.26,-0.701299105
9.862143229,18.8962245,41.27,-0.759593782
10.47651649,20.03661811,41.28,-0.822742473
11.09565196,21.31701327,41.29,-0.891380107
11.70972279,22.73084663,41.3,-0.966183404
12.3067243,24.26413891,41.31,-1.047890148
12.87298216,25.89456461,41.32,-1.137292871
13.39341235,27.59123673,41.33,-1.235247405
13.85177429,29.31439523,41.34,-1.342698112
14.23163999,31.01708842,41.35,-1.460676346
14.51768697,32.64803315,41.36,-1.59029852
14.6962004,34.15415045,41.37,-1.732799454
14.75658059,35.48577722,41.38,-1.889537678
14.69231992,36.60072685,41.39,-2.061983573
14.50142718,37.46769037,41.4,-2.251748014
14.1870474,38.0695205,41.41,-2.460601218
13.7571232,38.40351274,41.42,-2.690459394
13.22382141,38.48070405,41.43,-2.943382354
12.60270041,38.32364449,41.44,-3.221600395
11.91146152,37.96280859,41.45,-3.527505633
11.16884439,37.43322369,41.46,-3.863615378
10.39342828,36.77084343,41.47,-4.232550806
9.602757332,36.00998627,41.48,-4.637016926
8.812593151,35.18130412,41.49,-5.079720141
8.036497151,34.31079705,41.5,-5.563346003
7.285611427,33.41944932,41.51,-6.090292788
6.568629341,32.52339548,41.52,-6.662569466
5.891942206,31.63449333,41.53,-7.281651965
5.259843538,30.76095215,41.54,-7.948160733
4.67480167,29.90810436,41.55,-8.66136485
4.137791688,29.07908862,41.56,-9.418814573
3.648520046,28.27539129,41.57,-10.21595413
3.205768951,27.49743105,41.58,-11.04544125
2.807594308,26.74485758,41.59,-11.89649176
2.451535552,26.01686377,41.6,-12.7546259
2.1348321,25.312423,41.61,-13.60098454
1.854502664,24.63038891,41.62,-14.41266175
1.607511551,23.96960362,41.63,-15.16304983
1.390856579,23.32896153,41.64,-15.82239186
1.20158279,22.70742615,41.65,-16.36030602
1.036900811,22.1040537,41.66,-16.74747449
0.894174388,21.51798954,41.67,-16.95835339
0.770944992,20.94846542,41.68,-16.97436574
0.664971124,20.3947927,41.69,-16.78560244
0.574186204,19.85635011,41.7,-16.39277565
0.496742582,19.33257746,41.71,-15.8070081
0.430969719,18.8229637,41.72,-15.04896352
0.375383229,18.32704091,41.73,-14.14663
0.328672442,17.84437621,41.74,-13.13259675
0.289672671,17.37456614,41.75,-12.04108507
0.257380081,16.91723243,41.76,-10.9054141
0.230906918,16.47201708,41.77,-9.755905643
0.209494704,16.03858033,41.78,-8.618603223
0.192491125,15.61659748,41.79,-7.514615118
0.179331412,15.20575719,41.8,-6.460027901
0.169550044,14.80576025,41.81,-5.466160378
0.162747049,14.41631796,41.82,-4.540239225
0.158591845,14.03715164,41.83,-3.685918128
0.156821604,13.66799188,41.84,-2.904006354
0.157216899,13.30857787,41.85,-2.193206342
0.159610598,12.95865727,41.86,-1.550523155
0.163882889,12.61798589,41.87,-0.971867525
0.169944728,12.28632747,41.88,-0.452385853
0.177744787,11.96345372,41.89,0.013189585
0.187269071,11.64914432,41.9,0.4303118
0.198528578,11.34318706,41.91,0.804477462
0.211561581,11.04537798,41.92,1.141008147
0.226439011,10.75552167,41.93,1.445060209
0.243257039,10.47343194,41.94,1.721498923
0.262136298,10.19893217,41.95,1.974885011
0.283226374,9.931856024,41.96,2.209475681
0.306705034,9.672048259,41.97,2.429182081
0.332779652,9.419366875,41.98,2.637642586
0.361688455,9.173683638,41.99,2.838161444
0.393703897,8.93488613,42,3.033793516
0.429129807,8.702879061,42.01,3.227341858
0.468312529,8.477590591,42.02,3.421351145
0.511643318,8.258973441,42.03,3.618200198
0.559560793,8.047008857,42.04,3.820050605
0.612546949,7.841710445,42.05,4.028891574
0.671143204,7.643136594,42.06,4.246593367
0.735960175,7.451397869,42.07,4.474844544
0.807678519,7.266661442,42.08,4.715197197
0.887046849,7.089165635,42.09,4.969098109
0.974900017,6.919240959,42.1,5.237818816
1.072174977,6.757329563,42.11,5.522458816
1.179912051,6.604000597,42.12,5.823965909
1.29925514,6.459979002,42.13,6.143073189
1.431482144,6.32619987,42.14,6.480233655
1.578015442,6.203835303,42.15,6.835589697
1.740418936,6.094340961,42.16,7.208950675
1.920417862,5.999541215,42.17,7.599674287
2.119926864,5.921713877,42.18,8.00659625
2.341048541,5.863657536,42.19,8.427900988
2.586070839,5.8288032,42.2,8.861103692
2.857499655,5.821426604,42.21,9.302997253
3.158060543,5.846736173,42.22,9.749421117
3.49067574,5.911047412,42.23,10.19529558
3.858451826,6.022085028,42.24,10.63465311
4.264666431,6.189226839,42.25,11.06065857
4.712703067,6.42368059,42.26,11.4656044
5.206022508,6.738772593,42.27,11.84102304
5.747922405,7.150340694,42.28,12.1782417
6.341455408,7.676839425,42.29,12.46849533
6.989214165,8.33935448,42.3,12.70315581
7.693038877,9.161749262,42.31,12.87449457
8.453391606,10.16976847,42.32,12.97608785
9.269066802,11.39049051,42.33,13.00301313
10.13654683,12.85088461,42.34,12.9524694
11.04905793,14.57447943,42.35,12.82397119
11.99595313,16.57857628,42.36,12.61933971
12.96189378,18.86987667,42.37,12.34273708
13.92612811,21.43781879,42.38,12.00044651
14.86239772,24.25046679,42.39,11.60048608
15.73871267,27.24860779,42.4,11.15213906
16.51912212,30.34453747,42.41,10.66554754
17.16524343,33.42355658,42.42,10.15110612
17.63906018,36.35133593,42.43,9.619088399
17.90737167,38.98837276,42.44,9.079233974
17.94471571,41.20560906,42.45,8.540421631
17.7375761,42.90384359,42.46,8.010521886
17.28586324,44.02620677,42.47,7.496229807
16.60366021,44.56559009,42.48,7.003048983
15.7174394,44.561236,42.49,6.53531861
14.66312455,44.08888234,42.5,6.096289873
13.48207017,43.24567921,42.51,5.688205333
12.21712376,42.13517637,42.52,5.312451952
10.90910892,40.85483535,42.53,4.969693678
9.594301533,39.48783845,42.54,4.659966037
8.302963303,38.09941933,42.55,4.382836287
7.058747216,36.73653908,42.56,4.137517589
5.878921139,35.43013636,42.57,3.922931312
4.774906238,34.1979159,42.58,3.737846317
3.753120348,33.04784335,42.59,3.580948622
2.81616715,31.9814135,42.6,3.450850572
1.963394174,30.99548416,42.61,3.346157059
1.191904448,30.08470333,42.62,3.265591533
0.497202221,29.24257915,42.63,3.207945176
-0.12627774,28.46239041,42.64,3.172077763
-0.684705203,27.73776142,42.65,3.156997146
-1.184558851,27.06293039,42.66,3.161879218
-1.632301544,26.43293402,42.67,3.186014587
-2.034329454,25.84358181,42.68,3.228829004
-2.396756409,25.29148637,42.69,3.289935871
-2.72532967,24.77398792,42.7,3.369083008
-3.025467355,24.28905884,42.71,3.466142982
-3.302125435,23.83527277,42.72,3.581147227
-3.559888852,23.41168832,42.73,3.714264738
-3.802930028,23.01781828,42.74,3.865770132
-4.035003726,22.65357626,42.75,4.036046906
-4.259546096,22.31920686,42.76,4.225597064
-4.47959534,22.015294,42.77,4.434991891
-4.697877102,21.74270482,42.78,4.66485543
-4.916843853,21.50256427,42.79,4.915847664
-5.138605292,21.2962758,42.8,5.188659589
-5.36502711,21.12546517,42.81,5.483935508
-5.597737323,20.99196769,42.82,5.802205827
-5.838056566,20.89785153,42.83,6.14388665
-6.087070546,20.84534148,42.84,6.509201363
-6.345637063,20.83678685,42.85,6.898114152
-6.614302624,20.87467506,42.86,7.310206762
-6.893321855,20.96151798,42.87,7.744488071
-7.182674277,21.09975297,42.88,8.199392553
-7.482005194,21.29168991,42.89,8.672700499
-7.790559556,21.53945761,42.9,9.161270369
-8.107192033,21.84467844,42.91,9.660944904
-8.430363196,22.20839189,42.92,10.16642612
-8.758077258,22.63089954,42.93,10.67128382
-9.087795754,23.11160757,42.94,11.16783093
-9.416512388,23.64858845,42.95,11.6470639
-9.740764193,24.23849489,42.96,12.09908741
-10.05664935,24.87649518,42.97,12.51321439
-10.35972117,25.55591083,42.98,12.8781257
-10.64522114,26.26826612,42.99,13.18260438
-10.90824511,27.00336678,43,13.41625899
-11.14377853,27.74938276,43.01,13.56976629
-11.346757,28.49295477,43.02,13.6357479
-11.51243463,29.21987949,43.03,13.60945763
-11.63662565,29.91563127,43.04,13.48891958
-11.71574491,30.5657416,43.05,13.27536893
-11.74702774,31.15652066,43.06,12.97321541
-11.72884201,31.67600869,43.07,12.58972147
-11.66068516,32.11426536,43.08,12.13457039
-11.54322105,32.46374122,43.09,11.61931964
-11.37834166,32.71982181,43.1,11.05660004
-11.16911207,32.8808698,43.11,10.45952421
-10.91959416,32.9479095,43.12,9.84097408
-10.63467091,32.92444704,43.13,9.213092484
-10.31985623,32.81617243,43.14,8.586895303
-9.981104281,32.63031625,43.15,7.971960123
-9.624509249,32.37515245,43.16,7.376334907
-9.256134331,32.05959023,43.17,6.8064831
-8.881857935,31.69265598,43.18,6.267337371
-8.507150125,31.28312676,43.19,5.762435641
-8.137005805,30.83930974,43.2,5.294074207
-7.775871215,30.36882682,43.21,4.863453796
-7.427574038,29.87850404,43.22,4.47091123
-7.095329346,29.37434712,43.23,4.116055413
-6.781749028,28.86155941,43.24,3.797929283
-6.488890759,28.34459775,43.25,3.515191727
-6.218287875,27.82721232,43.26,3.266191424
-5.971001388,27.31256379,43.27,3.049115092
-5.747708648,26.80332473,43.28,2.862065668
-5.5487568,26.30173798,43.29,2.70310394
-5.374202543,25.80969421,43.3,2.570361465
-5.22388703,25.3288225,43.31,2.462044843
-5.097508648,24.86057415,43.32,2.376454541
-4.994639763,24.40625162,43.33,2.312067612
-4.914751207,23.9670402,43.34,2.267500376
-4.857307391,23.54408705,43.35,2.241521128
-4.821766543,23.13852535,43.36,2.233103966
-4.807581372,22.75150871,43.37,2.241376613
-4.814214157,22.38422249,43.38,2.265630475
-4.841211585,22.03792024,43.39,2.305356981
-4.888174293,21.71394873,43.4,2.360197662
-4.954738365,21.41377239,43.41,2.429948844
-5.040582393,21.13897824,43.42,2.514588079
-5.145475499,20.89130069,43.43,2.614234715
-5.269236055,20.67264046,43.44,2.72914603
-5.411698944,20.48507733,43.45,2.859738417
-5.572714363,20.33086896,43.46,3.00656224
-5.752160625,20.21246752,43.47,3.170290071
-5.949909611,20.13252853,43.48,3.351721801
-6.165763986,20.09386556,43.49,3.551778079
-6.399453375,20.09944566,43.5,3.771473068
-6.650601744,20.15232906,43.51,4.011911182
-6.918719611,20.25575941,43.52,4.274276649
-7.203091028,20.41290011,43.53,4.559800753
-7.502733266,20.62672591,43.54,4.869722018
-7.816395357,20.90001366,43.55,5.205228842
-8.142487305,21.23509284,43.56,5.567457256
-8.479012913,21.63395241,43.57,5.957393063
-8.823494443,22.09755782,43.58,6.375823088
-9.172946981,22.62562352,43.59,6.823157464
-9.523878443,23.21661294,43.6,7.299278578
-9.87229866,23.86752436,43.61,7.803530571
-10.21356875,24.57333998,43.62,8.334466855
-10.54257945,25.32695284,43.63,8.889681458
-10.85388212,26.11908967,43.64,9.465472626
-11.14172743,26.93835123,43.65,10.05675686
-11.40010533,27.77110621,43.66,10.65693317
-11.62307652,28.60203885,43.67,11.2575145
-11.80511778,29.41476159,43.68,11.84822896
-11.94118177,30.19217002,43.69,12.41707297
-12.02690555,30.91717357,43.7,12.95042427
-12.05908128,31.57397951,43.71,13.43324162
-12.03573686,32.14858896,43.72,13.85019766
-11.95619584,32.62939933,43.73,14.18606598
-11.8212762,33.00809281,43.74,14.42655977
-11.63327164,33.27987748,43.75,14.55989474
-11.39580138,33.44336636,43.76,14.57729081
-11.11365696,33.50051917,43.77,14.4739876
-10.79260608,33.4563497,43.78,14.24986074
-10.43914703,33.31818258,43.79,13.90935936
-10.06015122,33.09507206,43.8,13.46137525
-9.662657688,32.79722515,43.81,12.91857313
-9.25361761,32.43527915,43.82,12.29638277
-8.839615462,32.01981615,43.83,11.61203521
-8.426771361,31.56097553,43.84,10.88333538
-8.020581913,31.06811575,43.85,10.12777612
-7.625832566,30.54965275,43.86,9.361624178
-7.246588383,30.01297836,43.87,8.599402496
-6.886188613,29.46446356,43.88,7.853482562
-6.547272733,28.9094827,43.89,7.133947103
-6.231824063,28.35251436,43.9,6.448612204
-5.941251494,27.79727249,43.91,5.803144977
-5.676469372,27.24679678,43.92,5.201296805
-5.437946199,26.70355391,43.93,4.645170404
-5.225788961,26.16956904,43.94,4.135454348
-5.039848607,25.64653989,43.95,3.67176508
-4.879742185,25.13587229,43.96,3.252827962
-4.744917248,24.63877524,43.97,2.876725157
-4.634750277,24.15630874,43.98,2.541115419
-4.548570369,23.68947771,43.99,2.243333365
-4.485660999,23.23924706,44,1.980584189
-4.445268609,22.80654895,44.01,1.750005655
-4.426726642,22.39234997,44.02,1.548764041
-4.429458784,21.99766383,44.03,1.374130943
-4.452929571,21.62359732,44.04,1.223482838
-4.496646237,21.27135814,44.05,1.094388112
-4.560197603,20.94226773,44.06,0.9845814
-4.643311411,20.63779005,44.07,0.891989233
-4.745774121,20.35956113,44.08,0.814747672
-4.867427156,20.10940399,44.09,0.751164733
-5.00817758,19.88933841,44.1,0.699757748
-5.168015579,19.70160741,44.11,0.659208513
-5.346949059,19.54869183,44.12,0.628374759
-5.544987742,19.43331383,44.13,0.606276144
-5.762132276,19.35842653,44.14,0.592068938
-5.99837198,19.32726139,44.15,0.58506182
-6.25360443,19.3432641,44.16,0.584676526
-6.52758643,19.41003016,44.17,0.59045728
-6.819928296,19.53128869,44.18,0.602059864
-7.130022302,19.71078883,44.19,0.619229102
-7.457028719,19.952437,44.2,0.641813937
-7.799712082,20.25973203,44.21,0.669747004
-8.156407571,20.63565051,44.22,0.703037868
-8.525019934,21.08264026,44.23,0.741784189
-8.902931214,21.6022829,44.24,0.786156732
-9.286875658,22.19492685,44.25,0.836398023
-9.672947924,22.85918622,44.26,0.892830578
-10.05660186,23.59178009,44.27,0.955851866
-10.43263169,24.38720963,44.28,1.025935082
-10.79509991,25.23732338,44.29,1.103635518
-11.13764493,26.13128027,44.3,1.189587052
-11.45355045,27.0555706,44.31,1.284516345
-11.73581894,27.9940166,44.32,1.389246533
-11.97744341,28.92819484,44.33,1.504699946
-12.17193852,29.83844912,44.34,1.631891283
-12.31343816,30.70434015,44.35,1.771959427
-12.39693682,31.50559818,44.36,1.926173857
-12.41885253,32.22372714,44.37,2.095929163
-12.377137,32.84268941,44.38,2.282740165
-12.27136073,33.34968162,44.39,2.488277478
-12.10292108,33.73616749,44.4,2.714373031
-11.87497055,33.99803758,44.41,2.963000352
-11.59223282,34.13541894,44.42,3.236273241
-11.26076202,34.15248278,44.43,3.536462756
-10.88769326,34.05684994,44.44,3.865983001
-10.48087649,33.8586336,44.45,4.227345659
-10.04847036,33.56970592,44.46,4.623117221
-9.598702764,33.20283292,44.47,5.055874108
-9.139488504,32.77086459,44.48,5.528123371
-8.678220336,32.28622831,44.49,6.042227273
-8.221615157,31.76044041,44.5,6.600134687
-7.775543426,31.20382532,44.51,7.203177456
-7.345004729,30.62540205,44.52,7.851941335
-6.934111455,30.03286111,44.53,8.545872257
-6.546115992,29.43261029,44.54,9.282746191
-6.183458553,28.82988379,44.55,10.05825195
-5.847856018,28.22891745,44.56,10.86560418
-5.540410877,27.63308731,44.57,11.69486343
-5.261670199,27.04503426,44.58,12.53243973
-5.011729168,26.46683749,44.59,13.36095596
-4.790358552,25.90015814,44.6,14.15877197
-4.597036589,25.34629139,44.61,14.90089486
-4.4310422,24.80628535,44.62,15.55957939
-4.291550511,24.28101643,44.63,16.10537074
-4.177665989,23.77127409,44.64,16.51019313
-4.088424767,23.27776692,44.65,16.74890484
-4.022872841,22.80117554,44.66,16.80228829
-3.98016176,22.34219073,44.67,16.65934776
-3.95949386,21.90155447,44.68,16.3185626
-3.960118824,21.48007781,44.69,15.78860912
-3.981371051,21.07865116,44.7,15.08733171
-4.022755204,20.69827155,44.71,14.24010446
-4.083867724,20.34007458,44.72,13.27723896
-4.164391262,20.00535351,44.73,12.23134529
-4.264122843,19.69557306,44.74,11.13469024
-4.382991903,19.41239255,44.75,10.01721929
-4.521004168,19.15770558,44.76,8.905083244
-4.678234991,18.93364987,44.77,7.819876386
-4.854841826,18.74262863,44.78,6.778411724
-5.051047502,18.58734106,44.79,5.7929225
-5.267079949,18.47079976,44.8,4.87142572
-5.503165295,18.39633101,44.81,4.018497896
-5.759500132,18.3675677,44.82,3.235767032
-6.036243587,18.38852937,44.83,2.522540689
-6.333397335,18.46347617,44.84,1.876478576
-6.65077676,18.5968683,44.85,1.293948646
-6.987995578,18.79332516,44.86,0.770514369
-7.344356567,19.05750128,44.87,0.301211584
-7.718830668,19.3941866,44.88,-0.119172757
-8.109846501,19.80752161,44.89,-0.495921788
-8.515261054,20.3008973,44.9,-0.834251101
-8.932355581,20.87693028,44.91,-1.139187293
-9.357691482,21.53690581,44.92,-1.415544587
-9.786982265,22.28024748,44.93,-1.667827108
-10.21512225,23.10391856,44.94,-1.9002703
-10.63620046,24.00224652,44.95,-2.11677456
-11.04342436,24.96633762,44.96,-2.320965164
-11.42924209,25.98377317,44.97,-2.516170692
-11.78568013,27.03869158,44.98,-2.705442515
-12.1044399,28.11191044,44.99,-2.891615994
-12.3770411,29.18106365,45,-3.077262294
-12.59553309,30.22206884,45.01,-3.26478311
-12.75281355,31.20993096,45.02,-3.456399338
-12.84282248,32.11984727,45.03,-3.654145605
-12.86119083,32.92919438,45.04,-3.859953968
-12.80554372,33.61877878,45.05,-4.075610601
-12.67554414,34.17373511,45.06,-4.302766188
-12.47311429,34.5847197,45.07,-4.542994426
-12.20237052,34.84821076,45.08,-4.797740943
-11.86934318,34.96609441,45.09,-5.068305784
-11.48164478,34.94525068,45.1,-5.35588041
-11.04812313,34.79664791,45.11,-5.661505493
-10.57835565,34.53402538,45.12,-5.985999389
-10.08217222,34.1728829,45.13,-6.329940591
-9.569314848,33.72930033,45.14,-6.693648109
-9.048978274,33.2190059,45.15,-7.077074578
-8.529614864,32.65674941,45.16,-7.479736593
-8.018708778,32.05577997,45.17,-7.900581381
-7.522655583,31.42762799,45.18,-8.33796497
-7.046745709,30.7820327,45.19,-8.789549723
-6.59518011,30.12701945,45.2,-9.252118327
-6.171125351,29.46901283,45.21,-9.721506489
-5.776799438,28.81306234,45.22,-10.19255613
-5.413627626,28.16308013,45.23,-10.65913173
-5.082320354,27.52199059,45.24,-11.11396324
-4.78299405,26.89196896,45.25,-11.54876865
-4.515334499,26.27463823,45.26,-11.95461625
-4.278652865,25.67115503,45.27,-12.32201335
-4.071997206,25.08235616,45.28,-12.64106737
-3.8942667,24.50886799,45.29,-12.90224203
-3.744254512,23.95118732,45.3,-13.09685629
-3.620665581,23.40969867,45.31,-13.21730289
-3.52225564,22.8847522,45.32,-13.25782246
-3.447849398,22.37669413,45.33,-13.21497283
-3.396316257,21.88590391,45.34,-13.08771574
-3.366590586,21.41280137,45.35,-12.87774005
-3.357784637,20.95787081,45.36,-12.58939552
-3.369139343,20.52168567,45.37,-12.22939189
-3.399999994,20.10492962,45.38,-11.8064099
-3.449855165,19.70840636,45.39,-11.33066706
-3.518368016,19.33305789,45.4,-10.81325419
-3.605320909,18.98000069,45.41,-10.26562069
-3.7106157,18.65053843,45.42,-9.699054866
-3.834308855,18.34618204,45.43,-9.124187639
-3.976576432,18.06869008,45.44,-8.550737025
-4.137688165,17.82010014,45.45,-7.98720572
-4.318010267,17.60274683,45.46,-7.440801098
-4.518011172,17.41929747,45.47,-6.917394469
-4.73820444,17.27280143,45.48,-6.421550559
-4.979132167,17.16670792,45.49,-5.95660772
-5.241343659,17.10486101,45.5,-5.524838977
-5.525387144,17.09159228,45.51,-5.127563805
-5.831724995,17.13168928,45.52,-4.765287421
-6.160651236,17.23031756,45.53,-4.437899604
-6.512290922,17.39302014,45.54,-4.144762874
-6.886525675,17.62559752,45.55,-3.88485109
-7.282898643,17.93421641,45.56,-3.656892578
-7.700502397,18.32502452,45.57,-3.459414538
-8.137787515,18.80358414,45.58,-3.290843217
-8.592560191,19.37486617,45.59,-3.149620415
-9.06190508,20.04291152,45.6,-3.03419428
-9.541927812,20.81023424,45.61,-2.943028827
-10.02769693,21.6769471,45.62,-2.874732114
-10.51319165,22.63997029,45.63,-2.828053609
-10.99132129,23.69295287,45.64,-2.801845323
-11.45384759,24.82526305,45.65,-2.79511154
-11.89145562,26.02147498,45.66,-2.807047405
-12.29425426,27.26151857,45.67,-2.836983234
-12.65189861,28.52081301,45.68,-2.884399852
-12.95382479,29.77055911,45.69,-2.948970562
-13.19014015,30.97969256,45.7,-3.030510868
-13.35211659,32.11619581,45.71,-3.128972941
-13.43249125,33.14877998,45.72,-3.244477809
-13.42632882,34.04967449,45.73,-3.377284719
-13.33133686,34.79624673,45.74,-3.527770295
-13.14798106,35.37233892,45.75,-3.6964375
-12.87969584,35.76967117,45.76,-3.883913734
-12.53264982,35.98772405,45.77,-4.090910398
-12.11533747,36.03305168,45.78,-4.318216746
-11.63808101,35.91837228,45.79,-4.56668016
-11.11247533,35.66079241,45.8,-4.837209751
-10.55064446,35.28014059,45.81,-5.130680868
-9.964762146,34.79739238,45.82,-5.447906115
-9.366435549,34.23314764,45.83,-5.789635351
-8.766352663,33.60668664,45.84,-6.156455313
-8.173988354,32.93519398,45.85,-6.548753838
-7.597411287,32.23341935,45.86,-6.966569822
-7.043251589,31.51358555,45.87,-7.409416103
-6.516714552,30.7855102,45.88,-7.876279248
-6.021652929,30.05680397,45.89,-8.365515666
-5.560708955,29.3332293,45.9,-8.874568838
-5.135483688,28.61899644,45.91,-9.399841649
-4.746656509,27.91705367,45.92,-9.936507719
-4.394190821,27.22942554,45.93,-10.47851108
-4.077475147,26.5574096,45.94,-11.01834407
-3.795439962,25.90176871,45.95,-11.5469564
-3.546721951,25.262921,45.96,-12.0540582
-3.32974545,24.64104916,45.97,-12.52819725
-3.142788781,24.03616491,45.98,-12.95689191
-2.984129621,23.44820156,45.99,-13.32729363
-2.852053721,22.87706535,46,-13.62703592
-2.744863468,22.32265401,46.01,-13.84451939
-2.660994485,21.7848856,46.02,-13.96989757
-2.599022551,21.2637202,46.03,-13.99602527
-2.557630969,20.75917304,46.04,-13.91871312
-2.53567176,20.27132145,46.05,-13.73741484
-2.532182123,19.80031645,46.06,-13.4553147
-2.546336431,19.34639735,46.07,-13.07909037
-2.577483034,18.90989744,46.08,-12.61853937
-2.625160511,18.49125647,46.09,-12.08594135
-2.689049035,18.09104317,46.1,-11.49516495
-2.768987209,17.70996568,46.11,-10.86094767
-2.864991422,17.3488889,46.12,-10.19798006
-2.977213664,17.00887257,46.13,-9.52031263
-3.105940855,16.69118767,46.14,-8.840764821
-3.251615162,16.39734099,46.15,-8.170584342
-3.4148035,16.12912975,46.16,-7.519254478
-3.596184138,15.88867747,46.17,-6.894411779
-3.796546678,15.67846703,46.18,-6.301908165
-4.01678799,15.50137536,46.19,-5.745955623
-4.257868032,15.36077121,46.2,-5.229270304
-4.520798926,15.26055148,46.21,-4.753317199
-4.806636635,15.20514509,46.22,-4.318508013
-5.11642588,15.19960335,46.23,-3.924385989
-5.451166408,15.24966045,46.24,-3.569870318
-5.811709049,15.36169238,46.25,-3.253370467
-6.198744191,15.54271494,46.26,-2.972965152
-6.612708303,15.80029091,46.27,-2.726544789
-7.053692543,16.14268411,46.28,-2.511849457
-7.521255799,16.57835875,46.29,-2.326610094
-8.014247379,17.11557273,46.3,-2.168618088
-8.530789991,17.76231246,46.31,-2.035716904
-9.068027055,18.52564384,46.32,-1.92589275
-9.621927296,19.41112929,46.33,-1.837289664
-10.1870501,20.42120591,46.34,-1.768195105
-10.75651001,21.55491228,46.35,-1.717099658
-11.32187497,22.80678222,46.36,-1.682660142
-11.87291923,24.1654347,46.37,-1.663714951
-12.39806914,25.61277427,46.38,-1.659300653
-12.88453664,27.12387009,46.39,-1.668607482
-13.31850478,28.6665128,46.4,-1.691011101
-13.6858879,30.20241366,46.41,-1.726057189
-13.97337376,31.68930249,46.42,-1.773433465
-14.16876963,33.08262306,46.43,-1.832997926
-14.26215233,34.3393742,46.44,-1.904755685
-14.2468414,35.42156314,46.45,-1.988843119
-14.11968274,36.29875486,46.46,-2.085548547
-13.88170569,36.95117676,46.47,-2.195297074
-13.5380459,37.37060252,46.48,-2.318638692
-13.0975736,37.56021655,46.49,-2.45625879
-12.57233624,37.53363635,46.5,-2.608973492
-11.97672059,37.3123969,46.51,-2.777722868
-11.32643665,36.92341721,46.52,-2.963572163
-10.63767663,36.39614867,46.53,-3.167715203
-9.926152022,35.76013247,46.54,-3.39144499
-9.206517122,35.04310765,46.55,-3.636148506
-8.491778438,34.2696933,46.56,-3.903310752
-7.793063911,33.46075028,46.57,-4.194514743
-7.119458595,32.6331928,46.58,-4.511394552
-6.47802366,31.80015596,46.59,-4.855568507
-5.873934237,30.97146499,46.6,-5.228613014
-5.310650541,30.15409346,46.61,-5.631974108
-4.790138645,29.3527537,46.62,-6.066957795
-4.31314772,28.57041871,46.63,-6.534545866
-3.879389439,27.80871925,46.64,-7.035356217
-3.487812756,27.06839346,46.65,-7.569287183
-3.13677594,26.34952997,46.66,-8.135420534
-2.824206127,25.65179317,46.67,-8.731892872
-2.547790316,24.97462354,46.68,-9.355524387
-2.30504408,24.31733465,46.69,-10.00149048
-2.093414579,23.67917589,46.7,-10.66306633
-1.910412069,23.05941173,46.71,-11.33153394
-1.753595026,22.45733772,46.72,-11.995708
-1.620646038,21.87229802,46.73,-12.64213559
-1.509420624,21.30369606,46.74,-13.25523992
-1.417917566,20.75099336,46.75,-13.81751532
-1.344341338,20.21370973,46.76,-14.31012763
-1.287074129,19.69141879,46.77,-14.71440613
-1.244681183,19.18374531,46.78,-15.01241669
-1.215929419,18.69036136,46.79,-15.18858037
-1.199745034,18.21098431,46.8,-15.23126289
-1.195243443,17.74537494,46.81,-15.1334766
-1.20169939,17.29333764,46.82,-14.89411506
-1.218537435,16.85472159,46.83,-14.51796212
-1.245346818,16.42942223,46.84,-14.01542857
-1.281844628,16.01738715,46.85,-13.40179221
-1.327887817,15.61861947,46.86,-12.69584608
-1.383469904,15.23318601,46.87,-11.91856313
-1.448697976,14.86122814,46.88,-11.0915371
-1.523806609,14.50296899,46.89,-10.23577859
-1.609153312,14.15873025,46.9,-9.370594574
-1.705206063,13.82895181,46.91,-8.512949378
-1.812552076,13.51420653,46.92,-7.67700982
-1.931897342,13.21521629,46.93,-6.87404929
-2.064066153,12.9329072,46.94,-6.112523822
-2.210003948,12.66842379,46.95,-5.398280181
-2.370785628,12.42317293,46.96,-4.73492366
-2.547589628,12.19883,46.97,-4.12409915
-2.741723083,11.99748218,46.98,-3.565897083
-2.954631385,11.82166347,46.99,-3.059218831
-3.187895809,11.67436587,47,-2.601991241
-3.443197048,11.55916852,47.01,-2.19150963
-3.722310492,11.48032076,47.02,-1.8246182
-4.027105887,11.44290956,47.03,-1.497889728
-4.359542038,11.4528882,47.04,-1.207819627
-4.721597353,11.51719201,47.05,-0.950850867
-5.115239373,11.6438901,47.06,-0.723492798
-5.542301923,11.84228118,47.07,-0.522440759
-6.004449496,12.12291908,47.08,-0.344517501
-6.503050014,12.49755178,47.09,-0.186759916
-7.039054728,12.97934164,47.1,-0.046422951
-7.612670493,13.58224469,47.11,0.079039076
-8.223139272,14.32063898,47.12,0.191942836
-8.868608641,15.20896659,47.13,0.294423822
-9.54570582,16.26085631,47.14,0.388408876
-10.24909693,17.48715508,47.15,0.475667341
-10.97118182,18.89448264,47.16,0.557801845
-11.70188443,20.48364921,47.17,0.636278272
-12.42816085,22.24695941,47.18,0.712447457
-13.13416793,24.16539352,47.19,0.787544212
-13.80141062,26.20787535,47.2,0.862733872
-14.4088894,28.3291536,47.21,0.939098474
-14.93442014,30.47125284,47.22,1.017675533
-15.35586185,32.56569194,47.23,1.099468205
-15.65218365,34.53729879,47.24,1.185446773
-15.80594963,36.31202174,47.25,1.276588463
-15.80451697,37.82289341,47.26,1.373866635
-15.64159952,39.01787782,47.27,1.478272808
-15.31817993,39.86511546,47.28,1.590843518
-14.84240481,40.35523026,47.29,1.712644291
-14.22908337,40.50121752,47.3,1.844798709
-13.49828404,40.33449795,47.31,1.988510695
-12.67363872,39.89981179,47.32,2.145045936
-11.78043927,39.24875466,47.33,2.315754777
-10.84390598,38.43422271,47.34,2.502099555
-9.887664988,37.5056746,47.35,2.705636901
-8.932748177,36.50624583,47.36,2.928015154
-7.996899587,35.47120504,47.37,3.171007676
-7.094357777,34.42775253,47.38,3.436503413
-6.23587487,33.39560711,47.39,3.726468978
-5.428971353,32.38812082,47.4,4.042952277
-4.678364072,31.41357208,47.41,4.388078776
-3.986291954,30.47627586,47.42,4.763990433
-3.353109327,29.57792811,47.43,5.172800247
-2.77764639,28.71828882,47.44,5.616470846
-2.257538218,27.89594754,47.45,6.096779961
-1.789645793,27.10890633,47.46,6.615149951
-1.370253756,26.35485244,47.47,7.172549013
-0.995342716,25.63144381,47.48,7.769067003
-0.660758079,24.93646001,47.49,8.403802486
-0.362273118,24.26785277,47.5,9.07458097
-0.095791588,23.62381932,47.51,9.777552044
0.142651345,23.00279313,47.52,10.50664241
0.356819259,22.4034434,47.53,11.25338759
0.550250031,21.82465559,47.54,12.00648108
0.72625152,21.26551208,47.55,12.75149313
0.887877996,20.72527389,47.56,13.47099906
1.037967768,20.20335817,47.57,14.14473419
1.17911759,19.69932901,47.58,14.74994824
1.313740462,19.21287959,47.59,15.26316929
1.444043524,18.74383163,47.6,15.66099742
1.572086724,18.29212654,47.61,15.92209401
1.699778469,17.85782973,47.62,16.0294523
1.828903779,17.44113568,47.63,15.97158848
1.961166334,17.04237261,47.64,15.74444587
2.098166037,16.66202123,47.65,15.35164962
2.241465429,16.30072799,47.66,14.80447617
2.392585343,15.95932441,47.67,14.12085213
2.553004795,15.63885947,47.68,13.32363989
2.724220226,15.34062557,47.69,12.43877298
2.907723152,15.06619151,47.7,11.49312738
3.105003865,14.81745393,47.71,10.51280591
3.317600025,14.59668043,47.72,9.521674157
3.54707171,14.40655412,47.73,8.540437842
3.794980639,14.25024485,47.74,7.586143959
4.062926327,14.13148028,47.75,6.672069074
4.352529611,14.05458262,47.76,5.807863609
4.665372391,14.02456282,47.77,4.999972724
5.002984355,14.04718866,47.78,4.25198224
5.366828397,14.12901047,47.79,3.565181618
5.758214964,14.27738161,47.8,2.939082521
6.178248362,14.50059146,47.81,2.371715594
6.627652279,14.80761583,47.82,1.860125089
7.106722609,15.20805588,47.83,1.400640049
7.615197975,15.71193399,47.84,0.989141433
8.152066341,16.32963579,47.85,0.621300637
8.71528925,17.0708556,47.86,0.292663767
9.30159618,17.94393626,47.87,-0.001142613
9.90640196,18.95542492,47.88,-0.264376518
10.5234295,20.10881082,47.89,-0.501105422
11.14453641,21.40271619,47.9,-0.715169011
11.75965051,22.82966413,47.91,-0.910171412
12.35681902,24.37534428,47.92,-1.089450392
12.92200991,26.01662589,47.93,-1.25611425
13.43993626,27.72170883,47.94,-1.413012345
13.89446314,29.45038334,47.95,-1.562795335
14.2690586,31.15478975,47.96,-1.7078885
14.54827439,32.78301427,47.97,-1.850554832
14.71874313,34.2821738,47.98,-1.992891427
14.7699595,35.60240928,47.99,-2.136851545
14.69573902,36.70220088,48,-2.284298719
14.49453429,37.55120573,48.01,-2.436975074
14.16981738,38.1331435,48.02,-2.596568564
13.72996106,38.44662047,48.03,-2.764720798
13.18751358,38.50373629,48.04,-2.943007667
12.55828405,38.32795889,48.05,-3.133006425
11.86022346,37.95048409,48.06,-3.336282916
11.11214189,37.40670458,48.07,-3.554369356
10.33268135,36.73275747,48.08,-3.788817945
9.539304108,35.96286571,48.09,-4.041187458
8.747687382,35.12748373,48.1,-4.312994273
7.971231266,34.2522946,48.11,-4.605734984
7.220913499,33.35793702,48.12,-4.92088134
6.50525585,32.46021636,48.13,-5.259806492
5.830469236,31.57065975,48.14,-5.623738335
5.200700696,30.69723369,48.15,-6.013710211
4.618266203,29.84502176,48.16,-6.430511512
4.084017497,29.0170098,48.17,-6.874567152
3.597580294,28.21456341,48.18,-7.345811443
3.157623953,27.43796687,48.19,-7.843469963
2.762159526,26.68683568,48.2,-8.366043245
2.408670099,25.96031138,48.21,-8.911068023
2.094346175,25.25732081,48.22,-9.474906027
1.81621333,24.57671561,48.23,-10.05248574
1.571187622,23.91732194,48.24,-10.63723898
1.356257908,23.27802794,48.25,-11.22099374
1.168489474,22.65779927,48.26,-11.79366744
1.005065653,22.05568976,48.27,-12.34365632
0.863369114,21.47084848,48.28,-12.85795769
0.74094201,20.9025085,48.29,-13.32235209
0.635541682,20.3499835,48.3,-13.72203232
0.545121118,19.8126549,48.31,-14.04276267
0.46782237,19.28996346,48.32,-14.27124566
0.401993645,18.78140054,48.33,-14.39626144
0.346144747,18.28649869,48.34,-14.40983367
0.29897203,17.8048264,48.35,-14.30756617
0.259314942,17.33598063,48.36,-14.08942671
0.226160816,16.87958333,48.37,-13.75977526
0.198631193,16.43527688,48.38,-13.32704319
0.175952878,16.00272104,48.39,-12.80320749
0.157473034,15.58159101,48.4,-12.20292598
0.142621385,15.17157479,48.41,-11.54247046
0.130913298,14.77237225,48.42,-10.83880582
0.12194522,14.38369378,48.43,-10.10854203
0.115367221,14.0052592,48.44,-9.367275117
0.110895237,13.63679736,48.45,-8.628924666
0.108296736,13.2780454,48.46,-7.905457465
0.107375382,12.92874828,48.47,-7.206679597
0.107982525,12.58865861,48.48,-6.540249668
0.110004581,12.25753627,48.49,-5.911809855
0.113352389,11.93514818,48.5,-5.325153098
0.117969884,11.62126824,48.51,-4.782482034
0.123829084,11.31567727,48.52,-4.284672803
0.130920286,11.0181628,48.53,-3.831484759
0.139255539,10.72851917,48.54,-3.421865007
0.14887243,10.44654761,48.55,-3.054101875
0.15982639,10.17205637,48.56,-2.726030689
0.17219005,9.904860736,48.57,-2.435217285
0.186057561,9.644783399,48.58,-2.179020243
0.201543731,9.391654757,48.59,-1.954759157
0.218783691,9.145313689,48.6,-1.759781122
0.237933587,8.905607724,48.61,-1.591473877
0.259173917,8.672394015,48.62,-1.447380855
0.28270694,8.445539696,48.63,-1.325191531
0.308763558,8.224924722,48.64,-1.222756623
0.337605687,8.010442584,48.65,-1.138137404
0.369528088,7.802001584,48.66,-1.069561858
0.404856611,7.599526941,48.67,-1.015466045
0.44395308,7.40296461,48.68,-0.974468643
0.487228834,7.212287974,48.69,-0.94536049
0.535145135,7.027498098,48.7,-0.927121888
0.588214456,6.848630158,48.71,-0.918878726
0.646999329,6.675759,48.72,-0.919923505
0.712133574,6.509015133,48.73,-0.929690534
0.784328566,6.348590765,48.74,-0.947743393
0.86437455,6.194750677,48.75,-0.973786463
0.953141766,6.04784786,48.76,-1.007633706
1.051607156,5.908356692,48.77,-1.049217533
1.160862187,5.77688658,48.78,-1.098585393
1.282112635,5.654209899,48.79,-1.155881773
1.416694014,5.54130888,48.8,-1.221359435
1.566098997,5.439430997,48.81,-1.29537545
1.731980683,5.350127442,48.82,-1.378383158
1.916153574,5.275319236,48.83,-1.470940116
2.12063108,5.21742961,48.84,-1.573706806
2.347635438,5.179445129,48.85,-1.687451454
2.599589896,5.165026912,48.86,-1.813053838
2.879137384,5.178719691,48.87,-1.951512563
3.189158506,5.226122227,48.88,-2.103923142
3.532751581,5.314041305,48.89,-2.271512993
3.91321212,5.450734223,48.9,-2.455650028
4.333996499,5.646326566,48.91,-2.657840071
4.798685846,5.912935201,48.92,-2.879700915
5.310905907,6.264999863,48.93,-3.122975347
5.874157211,6.719625005,48.94,-3.389548138
6.491580972,7.296800469,48.95,-3.68143851
7.165814646,8.019356985,48.96,-4.00075299
7.898626927,8.913053439,48.97,-4.349665637
8.690274617,10.00559928,48.98,-4.730385315
9.539074261,11.32583008,48.99,-5.145117522
10.44075302,12.90205958,49,-5.595978687
11.38741602,14.75829733,49.01,-6.084890411
12.36683594,16.91081647,49.02,-6.613327238
13.36159451,19.36321401,49.03,-7.182294567
14.3483935,22.09907102,49.04,-7.792044475
15.29804838,25.07751853,49.05,-8.441827151
16.17543564,28.22723798,49.06,-9.129343073
16.94173414,31.44650037,49.07,-9.850571407
17.55619249,34.6058694,49.08,-10.59934057
17.97975706,37.55901235,49.09,-11.3667911
18.17959781,40.15909418,49.1,-12.14101684
18.13255364,42.27748316,49.11,-12.90697446
17.82904523,43.82329199,49.12,-13.64605139
17.27424519,44.7550944,49.13,-14.33686349
16.48804175,45.08510324,49.14,-14.95572166
15.50248158,44.87222914,49.15,-15.47734442
14.35814847,44.20870266,49.16,-15.87733464
13.09970189,43.20311217,49.17,-16.13354434
11.77174701,41.96466962,49.18,-16.22813099
10.41549101,40.59153006,49.19,-16.14990159
9.066480114,39.16401827,49.2,-15.89516485
7.753467467,37.74247513,49.21,-15.46877722
6.49819861,36.36827142,49.22,-14.88355544
5.315880732,35.06692944,49.23,-14.15917128
4.21590938,33.85142203,49.24,-13.32036308
3.203011531,32.72612048,49.25,-12.39469788
2.278104268,31.68938025,49.26,-11.41047496
1.439289804,30.73617873,49.27,-10.39481987
0.682653718,29.85971422,49.28,-9.372248952
0.002887036,29.05257646,49.29,-8.363781497
-0.606152077,28.30752971,49.3,-7.386472964
-1.151072022,27.61790395,49.31,-6.453390899
-1.638599201,26.97785093,49.32,-5.573860103
-2.075440704,26.38238219,49.33,-4.753796217
-2.468022656,25.82741726,49.34,-3.996377578
-2.822485517,25.30966911,49.35,-3.30240627
-3.144585846,24.82660424,49.36,-2.670852121
-3.439620027,24.37635779,49.37,-2.099372853
-3.71250758,23.95761702,49.38,-1.584595311
-3.967681986,23.56959692,49.39,-1.122519131
-4.209180904,23.21193233,49.4,-0.708727038
-4.440657776,22.88463694,49.41,-0.338615316
-4.6653319,22.5880828,49.42,-0.007543701
-4.886115285,22.32291753,49.43,0.289062208
-5.105565875,22.09006916,49.44,0.555600082
-5.325893291,21.89072206,49.45,0.796282927
-5.549056598,21.72625494,49.46,1.01505075
-5.776703527,21.59825762,49.47,1.215609099
-6.01017699,21.50850186,49.48,1.401378943
-6.250588366,21.45886879,49.49,1.57554103
-6.4987668,21.45134834,49.5,1.74102051
-6.755221865,21.48801468,49.51,1.900519445
-7.020198072,21.57088944,49.52,2.056545026
-7.293659787,21.70190113,49.53,2.211398061
-7.575203654,21.88286194,49.54,2.367250334
-7.864075586,22.11526638,49.55,2.526111209
-8.159180034,22.40014415,49.56,2.689882153
-8.459052432,22.7379829,49.57,2.860389158
-8.761761114,23.12862009,49.58,3.039348544
-9.064961922,23.57092592,49.59,3.228439662
-9.365921759,24.06265642,49.6,3.429303769
-9.661527176,24.60042106,49.61,3.643512464
-9.948198422,25.1794301,49.62,3.872628518
-10.22201515,25.79341792,49.63,4.11819737
-10.47887981,26.43467379,49.64,4.381695542
-10.71453928,27.09407973,49.65,4.664560966
-10.92460947,27.76113166,49.66,4.968190292
-11.10479949,28.42427707,49.67,5.293864709
-11.25118523,29.07141532,49.68,5.642712449
-11.36024608,29.69011377,49.69,6.015677923
-11.42895874,30.26801309,49.7,6.413462398
-11.45512497,30.79369249,49.71,6.836430432
-11.43745701,31.257022,49.72,7.284470772
-11.37556704,31.64945397,49.73,7.75684394
-11.27008081,31.96451081,49.74,8.252168965
-11.1226719,32.19814016,49.75,8.768185656
-10.93595422,32.3485967,49.76,9.301589475
-10.71339697,32.41635356,49.77,9.847809583
-10.4591567,32.40400747,49.78,10.40095897
-10.17795769,32.31597709,49.79,10.95375478
-9.874912863,32.15802003,49.8,11.49721161
-9.555272829,31.93688415,49.81,12.02099193
-9.224318029,31.65996409,49.82,12.51351633
-8.887203096,31.33486825,49.83,12.96213023
-8.548768709,30.96912653,49.84,13.35347081
-8.21349248,30.5699914,49.85,13.67459864
-7.885412422,30.14423511,49.86,13.91332111
-7.568055559,29.6980339,49.87,14.05895353
-7.264440319,29.23693199,49.88,14.10355003
-6.977076446,28.76583248,49.89,14.04219771
-6.707994687,28.28902205,49.9,13.87364184
-6.458767579,27.81019132,49.91,13.60058399
-6.230550638,27.33252298,49.92,13.22940519
-6.024147776,26.85876744,49.93,12.76981517
-5.840063806,26.39129393,49.94,12.23423459
-5.678528899,25.93213819,49.95,11.63686173
-5.539563389,25.48309679,49.96,10.99289234
-5.423040046,25.04578655,49.97,10.31758764
-5.328710296,24.6216871,49.98,9.62558612
-5.256211261,24.21215212,49.99,8.930309591
-5.20514291,23.8184904,50,8.24355236
-5.175094154,23.44198651,50.01,7.5752867
-5.165636788,23.0839399,50.02,6.933556263
-5.176328204,22.7456715,50.03,6.324536164
-5.206761375,22.42855614,50.04,5.752680057
-5.256586425,22.13404536,50.05,5.220872255
-5.325469916,21.86369231,50.06,4.730677675
-5.41309301,21.61915706,50.07,4.282554838
-5.519170644,21.40221739,50.08,3.876047089
-5.643475043,21.21479403,50.09,3.510041178
-5.785771611,21.05894723,50.1,3.182886644
-5.945807056,20.9368754,50.11,2.892582956
-6.123305623,20.85090478,50.12,2.636928107
-6.317975997,20.80351153,50.13,2.413560966
-6.529454993,20.79728417,50.14,2.22011107
-6.757253492,20.83483817,50.15,2.054262091
-7.000755034,20.91881242,50.16,1.913749497
-7.259177739,21.05176098,50.17,1.796458503
-7.531558391,21.23626467,50.18,1.700428658
-7.816652947,21.47457056,50.19,1.62384881
-8.112896271,21.76842505,50.2,1.565113812
-8.418402139,22.11907384,50.21,1.522783295
-8.730946343,22.52710408,50.22,1.495608105
-9.047843294,22.9922218,50.23,1.482529956
-9.365959433,23.51295973,50.24,1.482648647
-9.681747853,24.0863875,50.25,1.495256308
-9.991248572,24.70811053,50.26,1.519801283
-10.29012611,25.37216008,50.27,1.555882026
-10.57358853,26.07062315,50.28,1.603267264
-10.83667232,26.79389959,50.29,1.661859049
-11.07437247,27.53079915,50.3,1.731698347
-11.28169747,28.26869432,50.31,1.812975421
-11.45375583,28.9937091,50.32,1.906004151
-11.58618299,29.69162422,50.33,2.011225688
-11.67528437,30.34825826,50.34,2.129218414
-11.71808072,30.9499293,50.35,2.260684541
-11.71257678,31.48428854,50.36,2.406449862
-11.65796215,31.94104225,50.37,2.567471683
-11.55456515,32.31216055,50.38,2.74482179
-11.40389219,32.59221658,50.39,2.939695608
-11.20861024,32.77873528,50.4,3.153416605
-10.97243712,32.87203382,50.41,3.387431327
-10.69997214,32.87486818,50.42,3.643278672
-10.39645938,32.79217513,50.43,3.922577913
-10.06762643,32.63066588,50.44,4.227020278
-9.719468904,32.39820498,50.45,4.558367462
-9.357963297,32.10336061,50.46,4.918371142
-8.988952121,31.75500653,50.47,5.308746526
-8.617968743,31.36187586,50.48,5.73104096
-8.250072157,30.93228873,50.49,6.186570332
-7.889809564,30.47396803,50.5,6.676360279
-7.541149428,29.9938962,50.51,7.200930878
-7.207448932,29.49825176,50.52,7.760127013
-6.891471915,28.99241738,50.53,8.352753552
-6.5954131,28.48102935,50.54,8.976521394
-6.320955688,27.96803579,50.55,9.627687095
-6.069303817,27.45675182,50.56,10.30069301
-5.841238126,26.94997606,50.57,10.98780854
-5.637210563,26.45008944,50.58,11.67907902
-5.457382251,25.95909947,50.59,12.36189186
-5.301667682,25.47872304,50.6,13.02113856
-5.16981076,25.01046056,50.61,13.63956046
-5.061444789,24.55567745,50.62,14.19801134
-4.976103667,24.11562774,50.63,14.6761845
-4.913240167,23.69147542,50.64,15.05440616
-4.872324423,23.28437351,50.65,15.31432888
-4.852838007,22.89548036,50.66,15.44074851
-4.854268405,22.5259966,50.67,15.42321724
-4.876117367,22.17717243,50.68,15.25676407
-4.917969341,21.8503404,50.69,14.94295456
-4.979472648,21.54693794,50.7,14.48964024
-5.060309214,21.26853347,50.71,13.91040981
-5.160196721,21.01682964,50.72,13.22351122
-5.278926413,20.79368408,50.73,12.45023931
-5.416340358,20.60112791,50.74,11.61344916
-5.572282575,20.44137197,50.75,10.73590562
-5.746596244,20.31680588,50.76,9.839114516
-5.93912225,20.22999678,50.77,8.94228783
-6.149688395,20.1837208,50.78,8.061827049
-6.378025353,20.18087758,50.79,7.211014162
-6.623754038,20.22447327,50.8,6.400048481
-6.886365447,20.31756795,50.81,5.636216933
-7.165185032,20.46329317,50.82,4.924213165
-7.459308943,20.6647272,50.83,4.266553928
-7.767507647,20.92457323,50.84,3.663872886
-8.088223448,21.24515129,50.85,3.115410644
-8.419553371,21.62832311,50.86,2.619301158
-8.7591302,22.07517615,50.87,2.172847696
-9.104088978,22.58574966,50.88,1.77284043
-9.451058961,23.15869899,50.89,1.415692606
-9.796172659,23.79123436,50.9,1.097670553
-10.13498791,24.47874573,50.91,0.815011045
-10.46253501,25.21457891,50.92,0.563940788
-10.77350851,25.98997108,50.93,0.340853687
-11.06230367,26.79407918,50.94,0.142322215
-11.32304997,27.61388734,50.95,-0.034921339
-11.54988328,28.4346237,50.96,-0.193888859
-11.73731729,29.2404048,50.97,-0.337391475
-11.88030461,30.01454632,50.98,-0.468009451
-11.97441076,30.74021421,50.99,-0.588115539
-12.01628488,31.40168242,51,-0.699887493
-12.00376889,31.98485275,51.01,-0.805311643
-11.93594154,32.47783172,51.02,-0.906225607
-11.81332753,32.87180756,51.03,-1.004304745
-11.63791054,33.16138748,51.04,-1.101117818
-11.41298928,33.34450073,51.05,-1.198114695
-11.14304887,33.42237476,51.06,-1.296667369
-10.83357202,33.3993216,51.07,-1.398084039
-10.49081318,33.28204006,51.08,-1.503612164
-10.12145755,33.0790419,51.09,-1.61448687
-9.732397103,32.8001159,51.1,-1.731914072
-9.330505188,32.45561325,51.11,-1.85710225
-8.922335734,32.05593002,51.12,-1.991291007
-8.514017617,31.61113305,51.13,-2.135728733
-8.111105237,31.13059358,51.14,-2.291712649
-7.71846556,30.62279705,51.15,-2.460608089
-7.340267279,30.09525222,51.16,-2.643821441
-6.979966159,29.55447052,51.17,-2.842832167
-6.640325885,29.00598373,51.18,-3.059214735
-6.323457058,28.4544246,51.19,-3.294607437
-6.030883452,27.90364933,51.2,-3.55071193
-5.763633393,27.35684048,51.21,-3.829317266
-5.522280663,26.81658493,51.22,-4.132274183
-5.307021864,26.28501292,51.23,-4.461446448
-5.117783728,25.76391024,51.24,-4.818686469
-4.954257841,25.25476563,51.25,-5.205816139
-4.815944977,24.75885155,51.26,-5.624528413
-4.702259717,24.27727956,51.27,-6.076352678
-4.612566124,23.81109135,51.28,-6.562408261
-4.546181367,23.36128802,51.29,-7.083345761
-4.502377609,22.92883198,51.3,-7.639222247
-4.480476705,22.51470596,51.31,-8.229219997
-4.47990848,22.11993645,51.32,-8.851326936
-4.500142796,21.74563426,51.33,-9.502032572
-4.540689643,21.39301126,51.34,-10.17618639
-4.601116663,21.06338642,51.35,-10.86653357
-4.681131282,20.75821587,51.36,-11.56342387
-4.780511148,20.47911869,51.37,-12.2547222
-4.899083864,20.22789932,51.38,-12.9257107
-5.036731458,20.00655216,51.39,-13.55908062
-5.193417155,19.81728696,51.4,-14.13585752
-5.369134544,19.66254451,51.41,-14.6357984
-5.56387237,19.54500005,51.42,-15.03834302
-5.777608491,19.46755575,51.43,-15.32470308
-6.010300465,19.43336031,51.44,-15.47869295
-6.261840619,19.44580535,51.45,-15.4885717
-6.531972661,19.50841115,51.46,-15.34833098
-6.820287158,19.62481975,51.47,-15.05818917
-7.126171206,19.79867378,51.48,-14.62503389
-7.448774434,20.03373584,51.49,-14.06170111
-7.786895304,20.33350721,51.5,-13.3859355
-8.138890324,20.70089311,51.51,-12.61897527
-8.502673995,21.1382026,51.52,-11.783804
-8.875687105,21.64700196,51.53,-10.90366714
-9.254736757,22.22761558,51.54,-10.00062834
-9.635994737,22.87876049,51.55,-9.094612413
-10.01500345,23.59721504,51.56,-8.202707637
-10.38669665,24.37767564,51.57,-7.338881956
-10.74528308,25.21224974,51.58,-6.513926582
-11.08450898,26.09041923,51.59,-5.735660143
-11.3978091,26.99906736,51.6,-5.009194834
-11.67838906,27.92257983,51.61,-4.337335799
-11.91935277,28.84298234,51.62,-3.721027712
-12.11429862,29.74111513,51.63,-3.159633619
-12.25747587,30.59707427,51.64,-2.651389216
-12.34393629,31.39103082,51.65,-2.19367551
-12.3700481,32.10470835,51.66,-1.783265685
-12.33372272,32.72227305,51.67,-1.416593181
-12.2344295,33.23095558,51.68,-1.089854097
-12.07338205,33.62197753,51.69,-0.799210877
-11.85354111,33.89095372,51.7,-0.540882983
-11.57940729,34.03762147,51.71,-0.311148976
-11.25680657,34.06562455,51.72,-0.106499135
-10.8926262,33.98207502,51.73,0.076382668
-10.49451163,33.79660777,51.74,0.240612039
-10.07043358,33.52060662,51.75,0.389055755
-9.628447545,33.16646601,51.76,0.524381055
-9.176370251,32.74674409,51.77,0.649019369
-8.721503247,32.27363744,51.78,0.765218936
-8.270517392,31.7585289,51.79,0.875029649
-7.829279425,31.211676,51.8,0.980341663
-7.402800669,30.64208402,51.81,1.082898498
-6.995227831,30.05746439,51.82,1.184309156
-6.609868419,29.46429215,51.83,1.286090253
-6.249234067,28.86787832,51.84,1.389653116
-5.915103572,28.27252908,51.85,1.496358747
-5.608651576,27.68171883,51.86,1.607510348
-5.330505168,27.09817504,51.87,1.7243752
-5.080829018,26.52405344,51.88,1.848223414
-4.859447905,25.96107747,51.89,1.980306094
-4.665915925,25.41062564,51.9,2.121897234
-4.499557284,24.87380582,51.91,2.274313727
-4.359583186,24.35153861,51.92,2.438890572
-4.245145342,23.84464857,51.93,2.617023464
-4.155343571,23.35390236,51.94,2.810184763
-4.089234594,22.8800156,51.95,3.019891547
-4.04595787,22.4237169,51.96,3.247731018
-4.024749905,21.98576866,51.97,3.495381594
-4.024899503,21.5670098,51.98,3.764577866
-4.045750948,21.16836294,51.99,4.05709012
-4.086774212,20.79085302,52,4.374733859
-4.147582332,20.43563228,52.01,4.71934571
-4.227870398,20.10401598,52.02,5.092712798
-4.32741903,19.7974921,52.03,5.49650664
-4.446132313,19.51774089,52.04,5.932214766
-4.584016024,19.2666641,52.05,6.401068395
-4.741135418,19.04641608,52.06,6.903905532
-4.917613023,18.85940859,52.07,7.440957883
-5.113639641,18.70834065,52.08,8.01158594
-5.32943012,18.59622005,52.09,8.614221919
-5.565172796,18.52636205,52.1,9.24600725
-5.821022733,18.50238157,52.11,9.902467919
-6.097063717,18.52818595,52.12,10.57715103
-6.393289968,18.60804746,52.13,11.2615555
-6.709467934,18.7463625,52.14,11.94466895
-7.045115898,18.94761441,52.15,12.61299601
-7.399485865,19.21631862,52.16,13.25074908
-7.771436112,19.55684337,52.17,13.84004841
-8.159388821,19.97340841,52.18,14.36132327
-8.561147485,20.46923217,52.19,14.79494077
-8.973874308,21.04643913,52.2,15.12185392
-9.394082472,21.70599498,52.21,15.32510668
-9.81748404,22.44700638,52.22,15.3917272
-10.23893035,23.26620394,52.23,15.31346464
-10.65249427,24.15749589,52.24,15.08816226
-11.05151159,25.11182169,52.25,14.71991989
-11.42850023,26.1165702,52.26,14.21885795
-11.77554641,27.15579567,52.27,13.60038675
-12.08456775,28.21044803,52.28,12.88381274
-12.34742929,29.2586555,52.29,12.09090818
-12.55632115,30.27656201,52.3,11.24425479
-12.70444224,31.23992477,52.31,10.36592351
-12.78613749,32.12490006,52.32,9.47626076
-12.79725852,32.90954254,52.33,8.59317768
-12.73569388,33.57559935,52.34,7.731647118
-12.60137404,34.10915305,52.35,6.903590555
-12.39635167,34.50143583,52.36,6.117947425
-12.1247969,34.74940744,52.37,5.380897142
-11.79274602,34.8553076,52.38,4.696251299
-11.40774562,34.82602346,52.39,4.065739658
-10.97846485,34.67237351,52.4,3.489466158
-10.51430538,34.40783382,52.41,2.966273343
-10.02485747,34.04744358,52.42,2.4939809
-9.51959995,33.60684036,52.43,2.06974966
-9.007502098,33.10127064,52.44,1.690261985
-8.496757926,32.54501807,52.45,1.351926857
-7.994648066,31.95093756,52.46,1.051069365
-7.50738654,31.33021588,52.47,0.783954607
-7.040109413,30.69231734,52.48,0.546926023
-6.59689511,30.04505791,52.49,0.336519124
-6.180831268,29.39472978,52.5,0.149398391
-5.794083718,28.74627746,52.51,-0.017548415
-5.438028034,28.10354819,52.52,-0.167208272
-5.113378269,27.46946691,52.53,-0.302263009
-4.82026507,26.84620404,52.54,-0.425161093
-4.55837324,26.23537761,52.55,-0.538165775
-4.327065671,25.63820009,52.56,-0.643328653
-4.125422494,25.05554631,52.57,-0.742543932
-3.952370039,24.48807287,52.58,-0.837537055
-3.806761067,23.93630744,52.59,-0.929901205
-3.687389819,23.40070568,52.6,-1.021114363
-3.593007619,22.88166059,52.61,-1.112545326
-3.522465823,22.37956635,52.62,-1.205498632
-3.474711388,21.89484298,52.63,-1.301200156
-3.448756163,21.42796789,52.64,-1.400843493
-3.443698584,20.97948384,52.65,-1.505594268
-3.458817422,20.55001837,52.66,-1.616594871
-3.493519717,20.14031127,52.67,-1.735009388
-3.547320652,19.75123488,52.68,-1.862008227
-3.619880966,19.38380566,52.69,-1.998788723
-3.711023054,19.03920599,52.7,-2.146610128
-3.820680082,18.71882342,52.71,-2.306773116
-3.948896211,18.42426298,52.72,-2.480638036
-4.095854575,18.15737159,52.73,-2.669658918
-4.261839647,17.92028016,52.74,-2.875363343
-4.447209843,17.71543649,52.75,-3.099347231
-4.652393632,17.54561694,52.76,-3.343310109
-4.877891584,17.41397254,52.77,-3.609043041
-5.124214906,17.32405889,52.78,-3.898386965
-5.391850574,17.2798467,52.79,-4.213237158
-5.681248099,17.28570461,52.8,-4.555538205
-5.992764586,17.34642363,52.81,-4.927218252
-6.326657459,17.46733082,52.82,-5.330139636
-6.682891368,17.65395013,52.83,-5.765983467
-7.061116398,17.91196473,52.84,-6.236217936
-7.460664218,18.24720579,52.85,-6.741926217
-7.880375245,18.6653258,52.86,-7.283713513
-8.318520246,19.17185922,52.87,-7.86130668
-8.772604234,19.77120658,52.88,-8.47346054
-9.239285745,20.46631351,52.89,-9.117705529
-9.714366709,21.2585827,52.9,-9.789980972
-10.19260653,22.14695989,52.91,-10.48417041
-10.66764556,23.12718249,52.92,-11.19195934
-11.13209551,24.19119669,52.93,-11.90250553
-11.57759136,25.32687036,52.94,-12.60215297
-11.99472197,26.51726461,52.95,-13.27470842
-12.37362761,27.7410743,52.96,-13.90162422
-12.70423829,28.97290488,52.97,-14.46224721
-12.97648499,30.18378072,52.98,-14.93543253
-13.18109024,31.34301925,52.99,-15.30050973
-13.31017765,32.41987721,53,-15.53854833
-13.35750226,33.38507176,53.01,-15.63466535
-13.3191939,34.21337694,53.02,-15.57891087
-13.19406548,34.88516482,53.03,-15.36774435
-12.98363431,35.3874123,53.04,-15.00448195
-12.69221071,35.71471502,53.05,-14.49905092
-12.3266447,35.8690325,53.06,-13.86728773
-11.89587122,35.85876151,53.07,-13.12946837
-11.41038117,35.69772024,53.08,-12.30871045
-10.88169073,35.40341188,53.09,-11.4291683
-10.32162628,34.99542661,53.1,-10.51453161
-9.741889007,34.49401572,53.11,-9.586679933
-9.153501108,33.91873615,53.12,-8.664871527
-8.56649421,33.28765147,53.13,-7.765184231
-7.989675101,32.61670523,53.14,-6.900386531
-7.43046577,31.91946717,53.15,-6.080009382
-6.894896313,31.20710796,53.16,-5.310603234
-6.387646179,30.48856349,53.17,-4.5961659
-5.912124556,29.77073237,53.18,-3.938447347
-5.470601147,29.05881515,53.19,-3.337481768
-5.064394528,28.35662657,53.2,-2.79194441
-4.693978282,27.66683075,53.21,-2.299435751
-4.359161217,26.99125467,53.22,-1.856869295
-4.059249441,26.33109798,53.23,-1.460651549
-3.793133227,25.68707337,53.24,-1.106926175
-3.559440527,25.05957434,53.25,-0.791744396
-3.356640385,24.44880956,53.26,-0.511096171
-3.183064579,23.85483391,53.27,-0.261092376
-3.037038111,23.27763083,53.28,-0.038006374
-2.916944006,22.71716187,53.29,0.161713557
-2.821203223,22.17339707,53.3,0.341383091
-2.748319668,21.64632807,53.31,0.504110239
-2.696976346,21.13599098,53.32,0.65274969
-2.665978567,20.64248332,53.33,0.789953408
-2.654262181,20.16597315,53.34,0.918143962
-2.660962369,19.70670657,53.35,1.039560433
-2.685370393,19.26502639,53.36,1.156258523
-2.726918404,18.84138384,53.37,1.270136195
-2.785228546,18.43634709,53.38,1.382963349
-2.860084486,18.05062596,53.39,1.496379149
-2.951405394,17.68509273,53.4,1.611949137
-3.059273373,17.34079664,53.41,1.731145807
-3.183925722,17.01899481,53.42,1.855395185
-3.325722491,16.72119362,53.43,1.986096284
-3.485150238,16.44916832,53.44,2.12460653
-3.662831944,16.20499442,53.45,2.272300162
-3.859490214,15.99111781,53.46,2.430562053
-4.075936461,15.81038956,53.47,2.600781187
-4.313058376,15.66609153,53.48,2.784403172
-4.571820784,15.56199978,53.49,2.982918641
-4.853198151,15.50245123,53.5,3.197843817
-5.158128841,15.49238067,53.51,3.430764799
-5.487515043,15.53732094,53.52,3.683331858
-5.84217415,15.64336615,53.53,3.957213081
-6.222730856,15.81732039,53.54,4.254105854
-6.629594828,16.06667043,53.55,4.575737377
-7.062704062,16.39912194,53.56,4.923803192
-7.521511165,16.82257979,53.57,5.299916795
-8.004949801,17.34506033,53.58,5.705533858
-8.511133193,17.97418032,53.59,6.141921333
-9.037243014,18.71676741,53.6,6.610009205
-9.579259856,19.57749447,53.61,7.110313041
-10.13192347,20.55871094,53.62,7.642605246
-10.68859594,21.65953025,53.63,8.205865345
-11.24103584,22.87444951,53.64,8.798067203
-11.77953189,24.19239493,53.65,9.415881403
-12.29299552,25.59627652,53.66,10.05430518
-12.76891977,27.06198107,53.67,10.70651586
-13.19419708,28.55907918,53.68,11.36369779
-13.55551829,30.05139437,53.69,12.01464533
-13.83978646,31.49814821,53.7,12.64602296
-14.03537401,32.85722885,53.71,13.24247807
-14.13278975,34.08755632,53.72,13.78681113
-14.12524534,35.15208946,53.73,14.26079069
-14.00964345,36.02153416,53.74,14.64642394
-13.78666476,36.67593683,53.75,14.92652719
-13.46087872,37.10622217,53.76,15.08645131
-13.04053507,37.31442963,53.77,15.11538704
-12.53693788,37.31226858,53.78,15.00710994
-11.96365351,37.11940848,53.79,14.76110539
-11.33571317,36.76085263,53.8,14.38248286
-10.66859719,36.26435768,53.81,13.88172559
-9.977545371,35.65813958,53.82,13.27391173
-9.276772738,34.96892095,53.83,12.57740249
-8.579064112,34.22072672,53.84,11.8125798
-7.895406225,33.43410164,53.85,11.00034575
-7.234862794,32.62589181,53.86,10.16099973
-6.604574455,31.8093824,53.87,9.313169302
-6.009842655,30.99460629,53.88,8.473217573
-5.454293622,30.18884359,53.89,7.654811065
-4.940119561,29.39714257,53.9,6.868833329
-4.468253029,28.6227522,53.91,6.123459969
-4.038642069,27.86763537,53.92,5.424355624
-3.650440715,27.13277024,53.93,4.775024499
-3.302183355,26.41845242,53.94,4.17708616
-2.992006156,25.72456809,53.95,3.630651977
-2.717735285,25.05070989,53.96,3.134682996
-2.477031958,24.39631118,53.97,2.687196755
-2.267504084,23.76074671,53.98,2.285595119
-2.086742143,23.14337071,53.99,1.926841017
-1.932428172,22.54355862,54,1.607628194
-1.802343722,21.96072643,54.01,1.324573428
-1.694403317,21.39433968,54.02,1.074242496
-1.606709354,20.84391963,54.03,0.853262432
-1.537516012,20.30904285,54.04,0.658438728
-1.485278143,19.78934066,54.05,0.486702025
-1.44863417,19.28449707,54.06,0.335192893
-1.426394742,18.79424796,54.07,0.201263886
-1.417571709,18.31837942,54.08,0.082461975
-1.421332337,17.8567295,54.09,-0.023437994
-1.437019582,17.40918881,54.1,-0.118482637
-1.464144686,16.97570424,54.11,-0.204511942
-1.50235628,16.5562851,54.12,-0.283206651
-1.551465348,16.15100695,54.13,-0.356082545
-1.6114231,15.7600239,54.14,-0.424513405
-1.682306671,15.38357876,54.15,-0.489757817
-1.764338551,15.02201242,54.16,-0.552952097
-1.857869133,14.6757877,54.17,-0.615157621
-1.963368467,14.34550695,54.18,-0.677348381
-2.081438646,14.03192839,54.19,-0.740442277
-2.212807431,13.73599866,54.2,-0.805318192
-2.35832563,13.45890249,54.21,-0.872809964
-2.518971136,13.20208175,54.22,-0.943746049
-2.695847294,12.96727031,54.23,-1.018943933
-2.890165925,12.75655208,54.24,-1.09922215
-3.103266771,12.57248565,54.25,-1.185429502
-3.33661881,12.41811033,54.26,-1.27843373
-3.591805798,12.29699767,54.27,-1.379142885
-3.870485679,12.21338121,54.28,-1.488527752
-4.174386257,12.17226199,54.29,-1.607608839
-4.505286903,12.17952795,54.3,-1.737478546
-4.865004652,12.24196074,54.31,-1.879325312
-5.255292988,12.36737959,54.32,-2.034420575
-5.677818369,12.56476724,54.33,-2.204129269
-6.133963694,12.84420548,54.34,-2.389942694
-6.62480022,13.2168709,54.35,-2.593471119
-7.150951529,13.69489105,54.36,-2.81642788
-7.712383169,14.29139748,54.37,-3.060663132
-8.308090497,15.01963182,54.38,-3.328166496
-8.935823031,15.89228546,54.39,-3.621031318
-9.591961035,16.92102012,54.4,-3.941445394
-10.27106911,18.11516636,54.41,-4.291688093
-10.96552782,19.47945464,54.42,-4.674088338
-11.66533584,21.01253426,54.43,-5.090970676
-12.35799227,22.70536675,54.44,-5.544535746
-13.02817416,24.53860345,54.45,-6.036777754
-13.65839249,26.48129528,54.46,-6.569381501
-14.22928946,28.49068843,54.47,-7.143544061
-14.72009424,30.51184357,54.48,-7.759633204
-15.11048124,32.48157304,54.49,-8.41689454
-15.38168602,34.33163901,54.5,-9.113263343
-15.51777057,35.99430078,54.51,-9.844882155
-15.50774186,37.40979601,54.52,-10.60551848
-15.3462085,38.53119843,54.53,-11.38627637
-15.03437485,39.3299017,54.54,-12.17517727
-14.58003367,39.79748069,54.55,-12.9567539
-13.99686069,39.94502459,54.56,-13.71218096
-13.30337219,39.80046233,54.57,-14.41944543
-12.52129181,39.40348975,54.58,-15.05373426
-11.6739624,38.80050135,54.59,-15.58937815
-10.78468266,38.03927551,54.6,-16.00078404
-9.87546344,37.16507286,54.61,-16.26476174
-8.965970794,36.21775723,54.62,-16.36297983
-8.072982823,35.23041793,54.63,-16.28342931
-7.210075592,34.22898567,54.64,-16.02246198
-6.38765249,33.23267418,54.65,-15.5849978
-5.61314815,32.25487115,54.66,-14.9844162
-4.891301874,31.30415905,54.67,-14.24123274
-4.224655922,30.38555938,54.68,-13.38113393
-3.613844626,29.50130535,54.69,-12.43275122
-3.058023432,28.65182145,54.7,-11.42535998
-2.555273473,27.83636387,54.71,-10.38691754
-2.102814671,27.053416,54.72,-9.342626499
-1.697340343,26.30113911,54.73,-8.313958731
-1.335188826,25.57756978,54.74,-7.318270268
-1.012515078,24.8807638,54.75,-6.368743531
-0.725474833,24.20891667,54.76,-5.474693951
-0.470228351,23.56038292,54.77,-4.64202623
-0.243066336,22.93370589,54.78,-3.873644769
-0.040494066,22.32762487,54.79,-3.170222059
0.140822352,21.74104833,54.8,-2.530553919
0.303967732,21.17305225,54.81,-1.952029852
0.451812227,20.62285417,54.82,-1.431111305
0.587000954,20.08980089,54.83,-0.963576665
0.711961049,19.57335259,54.84,-0.544851671
0.82893043,19.07307009,54.85,-0.170169575
0.939948945,18.58860863,54.86,0.165271197
1.046910918,18.11970801,54.87,0.46615347
1.15154813,17.66619402,54.88,0.737012368
1.255484948,17.22797459,54.89,0.98213478
1.360232304,16.80504496,54.9,1.205577189
1.467219139,16.39749328,54.91,1.411101805
1.577821324,16.00550683,54.92,1.602221094
1.693349802,15.62938714,54.93,1.782163939
1.815106492,15.26956281,54.94,1.953922496
1.944376141,14.92660633,54.95,2.120256619
2.082436488,14.60126147,54.96,2.28370195
2.23060484,14.29446664,54.97,2.446636074
2.390217795,14.0073838,54.98,2.611239413
2.562646207,13.74144509,54.99,2.779573297
2.749335227,13.49839244,55,2.953583491
2.951782036,13.28032042,55.01,3.135087894
3.171532358,13.08974599,55.02,3.325854042
3.410218548,12.9296821,55.03,3.527570131
3.669543556,12.80368692,55.04,3.741845918
3.951240915,12.71595393,55.05,3.97027115
4.257086517,12.67143153,55.06,4.214378636
4.588892614,12.6758674,55.07,4.47562164
4.94844032,12.73590723,55.08,4.755412339
5.337428539,12.85919883,55.09,5.055092098
5.757388871,13.0544229,55.1,5.375862691
6.209650137,13.33127136,55.11,5.718769982
6.695180596,13.70048224,55.12,6.084685314
7.214483177,14.17380797,55.13,6.474205228
7.767252215,14.76332893,55.14,6.887586876
8.352327771,15.48136227,55.15,7.324585445
8.967423918,16.33981766,55.16,7.784423284
9.608822352,17.3494767,55.17,8.265660414
10.27095466,18.51787841,55.18,8.766011938
10.94629626,19.84869126,55.19,9.282161488
11.62507058,21.33991799,55.2,9.809644164
12.29496518,22.98167919,55.21,10.34281218
12.94138575,24.75428194,55.22,10.87458438
13.54759644,26.62781928,55.23,11.39649469
14.09489599,28.56052793,55.24,11.89880888
14.5639151,30.5006888,55.25,12.37052086
14.93560433,32.38853795,55.26,12.79968649
15.19212986,34.15962839,55.27,13.17412927
15.31896383,35.75133582,55.28,13.48167348
15.30581872,37.10753775,55.29,13.71084865
15.14782414,38.18467679,55.3,13.85199647
14.84630441,38.95599491,55.31,13.89757141
14.40859069,39.41306016,55.32,13.84294826
13.84760861,39.56581731,55.33,13.68696453
13.18077236,39.43950503,55.34,13.43189884
12.42853431,39.07065722,55.35,13.08351675
11.61293026,38.50211256,55.36,12.65070837
10.75603162,37.77845654,55.37,12.14483463
9.878772083,36.94217561,55.38,11.57903196
8.999971499,36.0310876,55.39,10.96743016
8.135778464,35.07688309,55.4,10.32430581
7.299367377,34.10469913,55.41,9.663493308
6.500941018,33.1334553,55.42,8.997733759
5.747868456,32.176544,55.43,8.33837694
5.045005052,31.24287967,55.44,7.695083785
4.395038443,30.33780807,55.45,7.075761785
3.798797979,29.46400835,55.46,6.486588471
3.255755301,28.62241198,55.47,5.932103728
2.764229734,27.81261765,55.48,5.415362279
2.321723861,27.03349777,55.49,4.938164308
1.925206158,26.28353564,55.5,4.501206204
1.571248802,25.56100394,55.51,4.104319633
1.256278122,24.86417426,55.52,3.746654629
0.976652737,24.19140184,55.53,3.426822343
0.728708733,23.54115361,55.54,3.143091873
0.508961018,22.91206695,55.55,2.893481097
0.314066388,22.3029334,55.56,2.675850326
0.140843475,21.71269365,55.57,2.488052783
-0.013639258,21.14043405,55.58,2.327941452
-0.152122925,20.58536172,55.59,2.193411513
-0.277115349,20.04679647,55.6,2.082515937
-0.390925017,19.52415219,55.61,1.993425235
-0.495660071,19.01692784,55.62,1.924463048
-0.593241573,18.52469675,55.63,1.874147298
-0.685436104,18.04709847,55.64,1.841148675
-0.773846905,17.58383609,55.65,1.824333162
-0.859966485,17.13467036,55.66,1.822752558
-0.945161557,16.69942207,55.67,1.835613083
-1.030718065,16.27797145,55.68,1.862316279
-1.117847273,15.87026193,55.69,1.902426715
-1.207697627,15.47630709,55.7,1.955656056
-1.301393126,15.09619585,55.71,2.021892876
-1.400018922,14.73010429,55.72,2.101171113
-1.504662039,14.37830882,55.73,2.193660308
-1.616421699,14.04119868,55.74,2.299687032
-1.736401105,13.71929725,55.75,2.419714926
-1.865753002,13.4132868,55.76,2.554334482
-2.00567744,13.12402941,55.77,2.704273417
-2.157414682,12.85260284,55.78,2.870389356
-2.322289666,12.60034624,55.79,3.053660382
-2.501710469,12.36889157,55.8,3.255185575
-2.69714814,12.16021762,55.81,3.476183251
-2.910176717,11.97673558,55.82,3.717968313
-3.142479637,11.82133054,55.83,3.981922454
-3.395814736,11.69744233,55.84,4.26949062
-3.672021944,11.60918477,55.85,4.582181016
-3.973036063,11.56143719,55.86,4.921543635
-4.300849053,11.55992094,55.87,5.289022752
-4.65746502,11.61132931,55.88,5.685997503
-5.044849773,11.72347331,55.89,6.113581443
-5.464904821,11.9053165,55.9,6.572590312
-5.919345788,12.16702884,55.91,7.063485781
-6.409660544,12.52018168,55.92,7.586103337
-6.936788384,12.97738475,55.93,8.139523758
-7.501049534,13.5522134,55.94,8.721700151
-8.101974783,14.25890591,55.95,9.329411323
-8.73797796,15.11201878,55.96,9.957957361
-9.40593214,16.12485702,55.97,10.60083075
-10.10089305,17.30854428,55.98,11.2494837
-10.81585713,18.67077629,55.99,11.89331603
-11.54126498,20.21368481,56,12.51943747
-12.26479317,21.9307692,56.01,13.11287676
-12.97136781,23.80589332,56.02,13.65718558
-13.64298297,25.81046418,56.03,14.13472831
-14.25939525,27.90259604,56.04,14.52749209
-14.79902305,30.02761489,56.05,14.81879942
-15.23957167,32.11915832,56.06,14.99391217
-15.56008529,34.10443384,56.07,15.04155846
-15.74255925,35.90953121,56.08,14.95516037
-15.77328497,37.46621087,56.09,14.73323368
-15.64485736,38.71994031,56.1,14.37999362
-15.3566346,39.63453321,56.11,13.90493421
-14.91526361,40.19614513,56.12,13.32207927
-14.33409316,40.41296263,56.13,12.64897821
-13.63194217,40.31236542,56.14,11.90526316
-12.83158552,39.93603356,56.15,11.11141148
-11.95778657,39.33379082,56.16,10.28741585
-11.03563667,38.55787447,56.17,9.451885027
-10.08893187,37.65810309,56.18,8.621260357
-9.139115138,36.67859527,56.19,7.809454605
-8.20450018,35.65598587,56.2,7.02766045
-7.299972912,34.61895687,56.21,6.28440027
-6.436944202,33.58863186,56.22,5.585732214
-5.62359452,32.57964827,56.23,4.935485142
-4.865181918,31.60125196,56.24,4.335640605
-4.164471588,30.65864024,56.25,3.786630944
-3.522270298,29.75410104,56.26,3.287627348
-2.937706868,28.88778414,56.27,2.836921809
-2.408718697,28.05861922,56.28,2.432085972
-1.932370267,27.26477808,56.29,2.070237704
-1.505101878,26.50405019,56.3,1.748225228
-1.123016739,25.77416004,56.31,1.462710887
-0.781994444,25.07288631,56.32,1.210371145
-0.47789034,24.398181,56.33,0.987921194
-0.206614371,23.74821302,56.34,0.792160937
0.035795788,23.12138234,56.35,0.620095434
0.253103586,22.51632001,56.36,0.468884672
0.44887672,21.93186848,56.37,0.335897278
0.626424858,21.36707057,56.38,0.218718055
0.78884368,20.82114056,56.39,0.115123012
0.938973735,20.29345425,56.4,0.023107023
1.079449564,19.7835259,56.41,-0.059165312
1.212686324,19.29100168,56.42,-0.13333495
1.340916225,18.81564788,56.43,-0.200893446
1.466203641,18.35734753,56.44,-0.263181388
1.59045662,17.91610153,56.45,-0.321405472
1.715477103,17.49202756,56.46,-0.376669806
1.842939412,17.08537286,56.47,-0.429964123
1.974454822,16.69652086,56.48,-0.482209349
2.111567768,16.32600592,56.49,-0.534249772
2.255765011,15.97453709,56.5,-0.586872739
2.408531739,15.64301542,56.51,-0.640834342
2.571324815,15.33256311,56.52,-0.696847073
2.74560012,15.0445638,56.53,-0.755614039
2.93285235,14.7806919,56.54,-0.817834305
3.134581203,14.54295727,56.55,-0.88419955
3.352309286,14.33376834,56.56,-0.955426964
3.587616279,14.15597844,56.57,-1.032256646
3.842104043,14.0129417,56.58,-1.115454219
4.117375929,13.90859502,56.59,-1.205840709
4.415058238,13.84753453,56.6,-1.304289064
4.736776258,13.83504776,56.61,-1.411726145
5.084084823,13.877222,56.62,-1.529164286
5.458423459,13.980984,56.63,-1.657700899
5.86108039,14.15410754,56.64,-1.798511776
6.293095482,14.40515324,56.65,-1.952887287
6.75519643,14.74367777,56.66,-2.12223903
7.247559476,15.17974388,56.67,-2.308083432
7.76966912,15.72364911,56.68,-2.512068241
8.320266249,16.38578623,56.69,-2.735992584
8.897025685,17.17607576,56.7,-2.981789481
9.496331098,18.10304946,56.71,-3.251515533
10.11296472,19.17234268,56.72,-3.547372102
10.74006889,20.38629917,56.73,-3.871694522
11.36879963,21.74227517,56.74,-4.226904507
11.98821853,23.23088437,56.75,-4.615471335
12.5854962,24.83463107,56.76,-5.03987008
13.14603364,26.52763228,56.77,-5.502504898
13.6535909,28.27421295,56.78,-6.005639233
14.09141119,30.03058615,56.79,-6.551141773
14.44301488,31.74630066,56.8,-7.140289584
14.69286258,33.36672927,56.81,-7.773659143
14.82807994,34.83824354,56.82,-8.450746116
14.83929871,36.11194932,56.83,-9.169491161
14.721495,37.14826596,56.84,-9.925846175
14.47485163,37.92092319,56.85,-10.71345354
14.10460858,38.41829569,56.86,-11.52300643
13.62084069,38.64399463,56.87,-12.3417447
13.03770849,38.61506818,56.88,-13.15335386
12.37227665,38.35892669,56.89,-13.93747392
11.64340544,37.90980586,56.9,-14.67046392
10.87039836,37.30479386,56.91,-15.32603796
10.07201987,36.580708,56.92,-15.87607582
9.265528552,35.77147336,56.93,-16.29338835
8.466146541,34.90664054,56.94,-16.5534255
7.686660699,34.01060099,56.95,-16.63668842
6.937326619,33.10253487,56.96,-16.53134328
6.225931078,32.19683449,56.97,-16.23426062
5.55795198,31.30369748,56.98,-15.75204458
4.936857056,30.42997551,56.99,-15.1002134
4.364380141,29.5798396,57,-14.30179933
3.840813758,28.75549858,57.01,-13.38509206
3.365365705,27.95780505,57.02,-12.38108689
2.93634694,27.18662048,57.03,-11.32099043
2.551461218,26.44124322,57.04,-10.23421943
2.207992547,25.72064278,57.05,-9.146844909
1.902938549,25.02360269,57.06,-8.080761543
1.633210083,24.3488817,57.07,-7.053314721
1.395667806,23.6952698,57.08,-6.077421564
1.187207231,23.0616215,57.09,-5.161871156
1.004883377,22.44689462,57.1,-4.311926556
0.845870249,21.85014214,57.11,-3.529949243
0.707535825,21.2705164,57.12,-2.815863256
0.587447183,20.70725877,57.13,-2.167854622
0.483356773,20.15968951,57.14,-1.582768948
0.393240175,19.62719918,57.15,-1.05653086
0.315247978,19.10923551,57.16,-0.584502288
0.247734942,18.60529702,57.17,-0.161698309
0.189220537,18.11492248,57.18,0.216960344
0.138389486,17.6376857,57.19,0.556551387
0.094081462,17.17318923,57.2,0.861986639
0.055257993,16.72105943,57.21,1.137994993
0.021018042,16.2809438,57.22,1.38903037
-0.009445348,15.85250682,57.23,1.619274884
-0.03683828,15.4354287,57.24,1.832615939
-0.061780239,15.02940325,57.25,2.032645605
-0.084830468,14.63413627,57.26,2.222697047
-0.106473864,14.24934527,57.27,2.405810581
-0.127149833,13.87475815,57.28,2.584820944
-0.147259117,13.51011285,57.29,2.762316684
-0.167155937,13.15515747,57.3,2.940697718
-0.187175035,12.80964964,57.31,3.122212587
-0.207631657,12.47335669,57.32,3.308920175
-0.228816321,12.14605617,57.33,3.502778173
-0.251017302,11.82753584,57.34,3.705630296
-0.274521711,11.51759417,57.35,3.919186747
-0.299608084,11.21604128,57.36,4.145097391
-0.326565146,10.92270001,57.37,4.384923191
-0.355697133,10.63740657,57.38,4.640102514
-0.387316179,10.36001228,57.39,4.91199956
-0.421752567,10.09038586,57.4,5.201881135
-0.459367174,9.828415712,57.41,5.510843627
-0.500549696,9.574012167,57.42,5.839809034
-0.54571494,9.327110811,57.43,6.189511299
-0.595322241,9.087679549,57.44,6.560402623
-0.649880356,8.855721486,57.45,6.952585015
-0.709943338,8.631281251,57.46,7.365695844
-0.776117712,8.414454455,57.47,7.798884596
-0.849082133,8.205401295,57.48,8.25067018
-0.929588969,8.004352932,57.49,8.718817043
-1.018460376,7.811626802,57.5,9.200165132
-1.116610765,7.62765375,57.51,9.690570808
-1.225060365,7.452996091,57.52,10.18487151
-1.344933163,7.288370412,57.53,10.67666615
-1.477465048,7.134686284,57.54,11.15840243
-1.624034226,6.993102334,57.55,11.6214838
-1.786164798,6.865056777,57.56,12.05627653
-1.965521495,6.752325369,57.57,12.45235672
-2.16394328,6.657135988,57.58,12.79916477
-2.383457996,6.58223054,57.59,13.08619338
-2.62627169,6.53095693,57.6,13.30346278
-2.894776518,6.507428349,57.61,13.44252456
-3.191574214,6.516709232,57.62,13.49672644
-3.519460931,6.564924163,57.63,13.46173864
-3.881400472,6.65944751,57.64,13.33616207
-4.280491805,6.809261916,57.65,13.12148982
-4.71994348,7.025104511,57.66,12.82214752
-5.202983863,7.31968544,57.67,12.4452884
-5.732788583,7.707981033,57.68,12.00031634
-6.312178951,8.207435305,57.69,11.49826677
-6.943548104,8.837960957,57.7,10.95126775
-7.628555473,9.621885534,57.71,10.37177536
-8.367714671,10.58357826,57.72,9.772069966
-9.159762526,11.74820523,57.73,9.163716304
-10.00131973,13.14077249,57.74,8.557184704
-10.88613562,14.7838994,57.75,7.961640296
-11.80416779,16.69360545,57.76,7.384766551
-12.74113833,18.87642526,57.77,6.8327635
-13.6776988,21.32412789,57.78,6.310402941
-14.58930431,24.00770951,57.79,5.821122155
-15.44645402,26.87458033,57.8,5.367159434
-16.21509584,29.84464838,57.81,4.949763038
-16.85934069,32.81359896,57.82,4.56930746
-17.3431696,35.6573686,57.83,4.225479664
-17.63426432,38.24508439,57.84,3.917451918
-17.70756746,40.45365455,57.85,3.643975157
-17.54822768,42.18419495,57.86,3.403538992
-17.15410235,43.37578949,57.87,3.194474767
-16.53605234,44.01218409,57.88,3.014979919
-15.71706098,44.12142771,57.89,2.8632592
-14.72948028,43.76732602,57.9,2.737574267
-13.61164535,43.03685058,57.91,2.636229202
-12.40405965,42.02611988,57.92,2.557640105
-11.14606444,40.82824115,57.93,2.500393076
-9.87328594,39.52492158,57.94,2.463194722
-8.615984454,38.18197856,57.95,2.444910105
-7.398339645,36.84838441,57.96,2.444603191
-6.23838896,35.55745831,57.97,2.461482068
-5.148584053,34.32977346,57.98,2.494919206
-4.136418847,33.17574008,57.99,2.544483718
-3.205297777,32.09871976,58,2.609890578
-2.355597107,31.09758037,58.01,2.691006466
-1.58514953,30.16811203,58.02,2.787877105
-0.890102411,29.30482774,58.03,2.900687569
-0.265429041,28.50170816,58.04,3.02975551
0.294624977,27.7528422,58.05,3.175551076
0.796186808,27.05279483,58.06,3.338674391
1.245523147,26.39676877,58.07,3.519837932
1.648800073,25.7807005,58.08,3.719865485
2.012025064,25.20122809,58.09,3.939691225
2.340868336,24.65569016,58.1,4.180319741
2.640688926,24.14202564,58.11,4.442807451
2.916458402,23.65873954,58.12,4.728261637
3.172746549,23.20482957,58.13,5.037786111
3.413780723,22.77971647,58.14,5.372452946
3.643363979,22.38322969,58.15,5.733199854
3.864985966,22.01553162,58.16,6.120791178
4.081797077,21.67711073,58.17,6.535772868
4.296606176,21.36876517,58.18,6.978325771
4.51198255,21.09155768,58.19,7.448163305
4.730191352,20.84683869,58.2,7.944268822
4.953237202,20.63622655,58.21,8.464878546
5.18292757,20.46157835,58.22,9.007283559
5.420800356,20.32502108,58.23,9.567592082
5.668156994,20.22892104,58.24,10.14048644
5.926106367,20.17584051,58.25,10.71914115
6.19549534,20.16855257,58.26,11.29518277
6.476888671,20.20999926,58.27,11.85835642
6.770598671,20.30317499,58.28,12.39694324
7.076648248,20.45108052,58.29,12.89793966
7.394680173,20.65671205,58.3,13.34725295
7.723949917,20.92277604,58.31,13.73030001
8.063313923,21.25155088,58.32,14.03323224
8.411179782,21.64474152,58.33,14.2432944
8.76538932,22.10339006,58.34,14.34988793
9.123234393,22.62732858,58.35,14.34573461
9.481458944,23.21495499,58.36,14.227161
9.836269186,23.86318909,58.37,13.99478125
10.18323117,24.56705373,58.38,13.65350754
10.51732167,25.31943556,58.39,13.21216516
10.83318811,26.11104752,58.4,12.68293115
11.1251731,26.93044443,58.41,12.08048592
11.3873796,27.76405699,58.42,11.4209461
11.61386136,28.59642827,58.43,10.72098707
11.79910057,29.41109912,58.44,9.996829688
11.93808894,30.19090841,58.45,9.263626625
12.0264693,30.91866789,58.46,8.534840876
12.06099454,31.57840409,58.47,7.821994535
12.03969466,32.15602077,58.48,7.134494184
11.96189081,32.639818,58.49,6.479647972
11.82837526,33.02130359,58.5,5.862807325
11.64143711,33.29559772,58.51,5.287542589
11.40469956,33.46125966,58.52,4.755878637
11.12297012,33.5201799,58.53,4.26857701
10.8020253,33.47733488,58.54,3.82532514
10.44838605,33.34006666,58.55,3.42502612
10.06896396,33.11743923,58.56,3.065968019
9.67082001,32.81969121,58.57,2.745998769
9.260947873,32.45751743,58.58,2.462717941
8.845971435,32.04154136,58.59,2.213543088
8.432038677,31.58195548,58.6,1.995833981
8.024684942,31.08817352,58.61,1.80700642
7.628725667,30.56865308,58.62,1.644522552
7.248250645,30.03082445,58.63,1.505982203
6.886619254,29.48108889,58.64,1.389151838
6.54649056,28.92485126,58.65,1.291946804
6.22986508,28.3666077,58.66,1.212494529
5.938154612,27.81007801,58.67,1.14909465
5.67228255,27.25831993,58.68,1.100240583
5.432723763,26.71380268,58.69,1.064621246
5.219585339,26.1785518,58.7,1.041087153
5.032712934,25.65425934,58.71,1.028680977
4.871730214,25.14233747,58.72,1.026595887
4.736075344,24.64399137,58.73,1.034181289
4.625114901,24.16027495,58.74,1.050941729
4.538176875,23.69217789,58.75,1.076505744
4.474551695,23.24066271,58.76,1.110644283
4.433492412,22.80666494,58.77,1.153249315
4.41429237,22.39113721,58.78,1.204324434
4.416375152,21.99508851,58.79,1.26399867
4.439210328,21.61961199,58.8,1.332506965
4.482314567,21.26590911,58.81,1.410189258
4.545265681,20.93529483,58.82,1.497500741
4.627778984,20.62922521,58.83,1.59500335
4.72964749,20.34932431,58.84,1.703366129
4.850717402,20.09740769,58.85,1.823373401
4.990892199,19.8754874,58.86,1.955915745
5.150158444,19.68579761,58.87,2.102006434
5.328535111,19.53081173,58.88,2.262785355
5.526038298,19.4132471,58.89,2.439520056
5.742674804,19.3360575,58.9,2.633585752
5.978432053,19.30245514,58.91,2.846489758
6.233231713,19.31590651,58.92,3.079883351
6.506845957,19.38001956,58.93,3.335551864
6.798893094,19.49853732,58.94,3.615375179
7.10878436,19.67521309,58.95,3.921331343
7.435690784,19.9139394,58.96,4.255488656
7.778424474,20.21835052,58.97,4.619974403
8.135345536,20.59148502,58.98,5.016910464
8.504362044,21.0357856,58.99,5.448329756
8.882895899,21.55294497,59,5.916067121
9.267716896,22.14339149,59.01,6.421713136
9.654940271,22.80590698,59.02,6.966406794
10.0400297,23.53728432,59.03,7.550648947
10.41781763,24.33217073,59.04,8.173893838
10.78238409,25.18254085,59.05,8.834467321
11.12732913,26.07765045,59.06,9.529154931
11.44592138,27.00405851,59.07,10.25274552
11.73118311,27.94572314,59.08,10.99758029
11.97603171,28.88415992,59.09,11.75340003
12.17389196,29.79964808,59.1,12.50677397
12.31885035,30.67168421,59.11,13.24119307
12.40582351,31.47985456,59.12,13.93724206
12.43109798,32.20538645,59.13,14.57276747
12.39254632,32.83203727,59.14,15.12408942
12.28965321,33.34676863,59.15,15.56752254
12.12371264,33.7407231,59.16,15.88044945
11.89781577,34.00958608,59.17,16.04398726
11.61663688,34.15331027,59.18,16.04443005
11.28620681,34.17589498,59.19,15.87489647
10.91364234,34.0848821,59.2,15.53638697
10.50681891,33.89037304,59.21,15.03766341
10.07392644,33.60423382,59.22,14.3946804
9.623230177,33.23929939,59.23,13.62902238
9.16271429,32.8085087,59.24,12.76604094
8.699825906,32.32438319,59.25,11.83273795
8.241345691,31.79854772,59.26,10.85590728
7.793210609,31.24143181,59.27,9.860483142
7.360476275,30.66215047,59.28,8.868499537
6.947305193,30.06847432,59.29,7.898385122
6.556996545,29.46688874,59.3,6.964773974
6.192032796,28.86268627,59.31,6.078553372
5.854154471,28.26013871,59.32,5.247213823
5.544488545,27.66266481,59.33,4.475281231
5.263602827,27.07292865,59.34,3.764702929
5.011601528,26.4930227,59.35,3.115526181
4.788257147,25.92461377,59.36,2.526203699
4.593057909,25.36900958,59.37,1.994014932
4.425275702,24.82725958,59.38,1.515471293
4.284077086,24.30023065,59.39,1.086521848
4.168565017,23.78870364,59.4,0.702851927
4.07778289,23.29338989,59.41,0.360010301
4.010750819,22.81495659,59.42,0.05352704
3.96660277,22.354089,59.43,-0.220918628
3.944539105,21.91151231,59.44,-0.467504859
3.943812478,21.4880262,59.45,-0.690168994
3.963743227,21.08450983,59.46,-0.892627351
4.003815439,20.70194683,59.47,-1.078327031
4.063624963,20.34145408,59.48,-1.250474123
4.142853576,20.00430881,59.49,-1.412026038
4.241285096,19.69195869,59.5,-1.565710007
4.358842772,19.40604387,59.51,-1.714053007
4.495534311,19.14843507,59.52,-1.859373463
4.65143625,18.92125094,59.53,-2.003849629
4.826699412,18.72687248,59.54,-2.149489491
5.021552051,18.56797592,59.55,-2.298194338
5.236232427,18.44755248,59.56,-2.451772008
5.470974533,18.36891258,59.57,-2.611925891
5.725985196,18.33566863,59.58,-2.780327225
6.001435897,18.35181635,59.59,-2.958591878
6.297363974,18.42163279,59.6,-3.148290224
6.61360916,18.54958376,59.61,-3.351002562
6.949811717,18.74031834,59.62,-3.568285204
7.305310103,18.99847171,59.63,-3.801669223
7.679118953,19.32888302,59.64,-4.052703358
8.069740606,19.73586401,59.65,-4.322921454
8.475087161,20.22291736,59.66,-4.613800444
8.892480397,20.79273598,59.67,-4.926773865
9.318565918,21.4468174,59.68,-5.263213578
9.749126247,22.18481851,59.69,-5.624345026
10.17911453,23.00398695,59.7,-6.011187538
10.60266489,23.89888868,59.71,-6.424484467
11.01306976,24.86097286,59.72,-6.864649558
11.40277424,25.878093,59.73,-7.331616717
11.76379256,26.93463813,59.74,-7.824697886
12.08780879,28.01163204,59.75,-8.342345157
12.36630714,29.08687136,59.76,-8.882128304
12.59118321,30.13618129,59.77,-9.440483458
12.75520838,31.13447833,59.78,-10.01248586
12.85217613,32.05672494,59.79,-10.5916641
12.87748493,32.87982042,59.8,-11.1699762
12.82855884,33.58410864,59.81,-11.73770075
12.70486358,34.154197,59.82,-12.28331714
12.50811164,34.58011991,59.83,-12.79407742
12.24225545,34.85784267,59.84,-13.25618098
11.91319988,34.98882172,59.85,-13.65505694
11.5284786,34.97957063,59.86,-13.97654418
11.09689217,34.84084737,59.87,-14.20769162
10.62804174,34.58631167,59.88,-14.33730339
10.1318011,34.23146253,59.89,-14.35730968
9.617993761,33.79249632,59.9,-14.2632866
9.09592654,33.28530115,59.91,-14.0548615
8.574163538,32.72482746,59.92,-13.73607558
8.060319518,32.12454304,59.93,-13.31498109
7.560911779,31.49618604,59.94,-12.80309906
7.081345833,30.84968735,59.95,-12.21468196
6.625927189,30.19324311,59.96,-11.56563388
6.197915423,29.53342113,59.97,-10.87260119
5.799604456,28.87538107,59.98,-10.15198663
5.432479301,28.2231262,59.99,-9.419221195
5.097301636,27.57964837,60,-8.68818032
4.794223283,26.94716882,60.01,-7.970812009
4.522950116,26.32733901,60.02,-7.276986118
4.282812843,25.7213407,60.03,-6.614454366
4.072862848,25.13002086,60.04,-5.988962343
3.891995111,24.55400315,60.05,-5.404450402
3.739001735,23.99378295,60.06,-4.863242019
3.612582582,23.44974185,60.07,-4.366345398
3.511467036,22.92221879,60.08,-3.913666821
3.43446628,22.4115463,60.09,-3.504235812
3.380439243,21.9180888,60.1,-3.136468967
3.348303979,21.44225089,60.11,-2.808285656
3.337144581,20.98449906,60.12,-2.517316189
3.346187672,20.54538518,60.13,-2.261027897
3.374764771,20.12557047,60.14,-2.036766185
3.422342126,19.72583453,60.15,-1.841922498
3.488566129,19.34709168,60.16,-1.673961416
3.573206804,18.99042707,60.17,-1.530432854
3.676152387,18.65711127,60.18,-1.409069752
3.797443583,18.3486191,60.19,-1.307758621
3.937248481,18.06666648,60.2,-1.224567752
4.095830325,17.81324721,60.21,-1.157771001
4.27354884,17.59064795,60.22,-1.105809772
4.470869513,17.40148453,60.23,-1.06733396
4.688310676,17.24875002,60.24,-1.041162767
4.926421226,17.13583887,60.25,-1.026288366
5.185764122,17.0665421,60.26,-1.021880217
5.466902073,17.04512679,60.27,-1.027247517
5.770331653,17.07633594,60.28,-1.041861691
6.096386413,17.1653008,60.29,-1.065328215
6.445234623,17.31753898,60.3,-1.09737915
6.816823755,17.53886132,60.31,-1.137883872
7.210762864,17.83541969,60.32,-1.186821005
7.626247952,18.21347502,60.33,-1.244285835
8.061841113,18.67873872,60.34,-1.310492063
8.515462833,19.23635339,60.35,-1.385755058
8.984336727,19.89064353,60.36,-1.470499266
9.464727672,20.64446201,60.37,-1.565261104
9.951867672,21.49844889,60.38,-1.670684118
10.4398931,22.45008358,60.39,-1.787522246
10.92185611,23.49361826,60.4,-1.916644596
11.38967579,24.61917267,60.41,-2.059027357
11.83411547,25.8120315,60.42,-2.21577505
12.24531317,27.05277849,60.43,-2.388122641
12.61290619,28.31739309,60.44,-2.577431523
12.92624017,29.57746579,60.45,-2.785171772
13.17518482,30.80194718,60.46,-3.012948933
13.35073608,31.95862302,60.47,-3.262511414
13.44527169,33.01563849,60.48,-3.53573114
13.45339364,33.94427481,60.49,-3.834567269
13.37235543,34.72078991,60.5,-4.161062206
13.20215034,35.32774175,60.51,-4.517329744
12.94576642,35.75551495,60.52,-4.905495752
12.60900572,36.00241629,60.53,-5.327655588
12.20008846,36.07401461,60.54,-5.785722978
11.72915755,35.98230193,60.55,-6.281332863
11.20774478,35.7439961,60.56,-6.815771367
10.64801424,35.37878972,60.57,-7.389732234
10.06225793,34.90778909,60.58,-8.003057618
9.462281688,34.3518974,60.59,-8.654340961
8.859002382,33.73081115,60.6,-9.340810753
8.262158828,33.0621917,60.61,-10.05785446
7.68008253,32.36126617,60.62,-10.79852764
7.119658614,31.64070471,60.63,-11.5532264
6.586326926,30.91072263,60.64,-12.30947648
6.084150157,30.17926622,60.65,-13.05146303
5.615944546,29.45236198,60.66,-13.76047762
5.183458082,28.73443412,60.67,-14.41516694
4.787487044,28.02858555,60.68,-14.99194493
4.428078476,27.33694875,60.69,-15.46689256
4.104684895,26.66089979,60.7,-15.81709233
3.816276657,26.00124821,60.71,-16.02220824
3.56150961,25.35843672,60.72,-16.06710828
3.338816165,24.73265999,60.73,-15.94288318
3.146468468,24.12392959,60.74,-15.64839889
2.982727119,23.5321707,60.75,-15.19043302
2.845856168,22.95727655,60.76,-14.58313712
2.734130584,22.39912826,60.77,-13.84684671
2.645951698,21.85762419,60.78,-13.00612087
2.579861507,21.33270278,60.79,-12.0878067
2.534508057,20.82435557,60.8,-11.11893195
2.50870583,20.3326343,60.81,-10.12511703
2.501455333,19.85766202,60.82,-9.129263427
2.511894686,19.39964726,60.83,-8.150822886
2.53933658,18.95888935,60.84,-7.205446625
2.583284789,18.53579032,60.85,-6.305019531
2.643385383,18.13087631,60.86,-5.457863771
2.719444829,17.74480746,60.87,-4.669250767
2.811448485,17.37839477,60.88,-3.941802908
2.919518204,17.03263635,60.89,-3.275956356
3.043913176,16.70873325,60.9,-2.670566838
3.185050449,16.40811321,60.91,-2.123179648
3.343473201,16.13248507,60.92,-1.630459929
3.519839041,15.88387062,60.93,-1.1884885
3.714922426,15.66463953,60.94,-0.792969126
3.929607567,15.4775433,60.95,-0.439489442
4.164848774,15.32581595,60.96,-0.123570574
4.421663773,15.21320111,60.97,0.159193944
4.701119937,15.14396386,60.98,0.412995309
5.004291488,15.12299576,60.99,0.641867016
5.332212148,15.15585322,61,0.849580482
5.685793872,15.24875089,61.01,1.03966011
6.065822818,15.40856158,61.02,1.215380814
6.472840681,15.64273019,61.03,1.379762698
6.907098838,15.95948433,61.04,1.535605979
7.368329551,16.36727724,61.05,1.685475489
7.8556164,16.87452157,61.06,1.831766367
8.367370126,17.48950775,61.07,1.976674926
8.901060113,18.21980788,61.08,2.1222651
9.453036037,19.07170425,61.09,2.270472537
10.01826982,20.04864289,61.1,2.42310951
10.59032326,21.15099736,61.11,2.581932494
11.16121008,22.37490657,61.12,2.748609219
11.7211387,23.71090598,61.13,2.924759371
12.2588842,25.14288365,61.14,3.111993502
12.76189138,26.64791931,61.15,3.311871282
13.21644255,28.19568063,61.16,3.525943534
13.60829292,29.74918638,61.17,3.755777398
13.9237381,31.26681285,61.18,4.002906516
14.14995381,32.70377214,61.19,4.26884279
14.27608898,34.01571483,61.2,4.555097137
14.29436949,35.16240252,61.21,4.863128392
14.20041107,36.11032226,61.22,5.194295794
13.99397895,36.83613877,61.23,5.5498369
13.67903809,37.32801438,61.24,5.93083813
13.26346156,37.58582665,61.25,6.338128991
12.75855468,37.62054651,61.26,6.772199845
12.1782598,37.45190695,61.27,7.233026076
11.53813977,37.10590993,61.28,7.720050176
10.85452016,36.61192705,61.29,8.231976491
10.14346904,36.00005927,61.3,8.766613253
9.420165432,35.2990705,61.31,9.320583273
8.698240808,34.53484065,61.32,9.889235074
7.98949225,33.72957039,61.33,10.46654114
7.303668076,32.9014521,61.34,11.04474251
6.64845306,32.06476263,61.35,11.61444117
6.029580072,31.2302847,61.36,12.16465319
5.450989983,30.40576039,61.37,12.68293063
4.915047956,29.59648921,61.38,13.15541747
4.42282064,28.80587222,61.39,13.56790671
3.974261908,28.03583756,61.4,13.90624442
3.568498247,27.28732133,61.41,14.15691665
3.204005765,26.56052634,61.42,14.3084909
2.87878201,25.85517789,61.43,14.35221478
2.590544291,25.17074184,61.44,14.28273555
2.336803308,24.5065247,61.45,14.09892883
2.114987607,23.86175733,61.46,13.80384158
1.922562757,23.23567586,61.47,13.40465383
1.757026132,22.62754259,61.48,12.91221692
1.615997211,22.03666734,61.49,12.3401971
1.497258447,21.46241975,61.5,11.70419039
1.398732325,20.90422859,61.51,11.02070829
1.31854807,20.36158253,61.52,10.30621829
1.255008919,19.83402525,61.53,9.576381467
1.206605664,19.32115249,61.54,8.845388807
1.172029862,18.82260756,61.55,8.125611684
1.150134297,18.33807859,61.56,7.42733798
1.139964984,17.867296,61.57,6.75875864
1.140725436,17.41003174,61.58,6.126040888
1.151774247,16.96609948,61.59,5.53347653
1.17263356,16.53535546,61.6,4.983739949
1.20295302,16.11770274,61.61,4.478099479
1.242526603,15.71309355,61.62,4.016674711
1.291279999,15.32153673,61.63,3.598705136
1.349252426,14.94310543,61.64,3.222708138
1.416613204,14.57794345,61.65,2.88672097
1.493648119,14.22628149,61.66,2.588443293
1.580751159,13.88845012,61.67,2.325343819
1.678436155,13.56489124,61.68,2.094837438
1.787332117,13.25618372,61.69,1.894310697
1.908181883,12.96307582,61.7,1.721179746
2.04184819,12.68650328,61.71,1.573016452
2.189309466,12.4276089,61.72,1.447507636
2.351659634,12.187811,61.73,1.342508581
2.530126722,11.96886933,61.74,1.256071041
2.726073002,11.77289117,61.75,1.186411393
2.940981152,11.60241607,61.76,1.131959757
3.176439995,11.46047684,61.77,1.091319827
3.434164149,11.35075851,61.78,1.063279163
3.715996278,11.27762928,61.79,1.046812028
4.023870026,11.24623288,61.8,1.041042352
4.35977429,11.26262351,61.81,1.045269882
4.725714884,11.33393416,61.82,1.058935766
5.123691175,11.46844385,61.83,1.08162008
5.555604135,11.6756021,61.84,1.11304836
6.023216936,11.96629123,61.85,1.153060866
6.527912765,12.35265009,61.86,1.20162562
7.070535243,12.84795224,61.87,1.258830807
7.651334524,13.46650782,61.88,1.324868537
8.269619829,14.2233158,61.89,1.400047645
8.923466232,15.13330308,61.9,1.484788327
9.609245329,16.20981616,61.91,1.579614765
10.32149768,17.4640373,61.92,1.685163487
11.05243117,18.90305981,61.93,1.802180509
11.79153405,20.52704035,61.94,1.931527289
12.5254332,22.32726482,61.95,2.07418474
13.23780489,24.2841354,61.96,2.231260727
13.9093349,26.36450728,61.97,2.403965123
14.51876854,28.52149212,61.98,2.593637584
15.04339199,30.69475515,61.99,2.801761052
15.46024541,32.8128654,62,3.029959269
15.74847258,34.79943367,62.01,3.279962174
15.89034521,36.5781992,62.02,3.553606638
15.87352249,38.08203723,62.03,3.852843254
15.69229774,39.25941758,62.04,4.179728503
15.34827761,40.07982483,62.05,4.536361662
14.8506118,40.53655063,62.06,4.924850601
14.21503388,40.64516162,62.07,5.347216785
13.46254378,40.4400512,62.08,5.805370521
12.61756678,39.96829283,62.09,6.300950977
11.70602556,39.28346621,62.1,6.835255516
10.75351496,38.43958068,62.11,7.408844692
9.783889756,37.486707,62.12,8.021456418
8.818169959,36.46798309,62.13,8.671748911
7.87399242,35.41835193,62.14,9.356935886
6.965358718,34.36444353,62.15,10.07223698
6.102735804,33.32533336,62.16,10.81067579
5.293357183,32.31373265,62.17,11.56267552
4.541541459,31.33721327,62.18,12.31563107
3.849319142,30.39973875,62.19,13.05387375
3.216745832,29.50245417,62.2,13.75876261
2.642359976,28.64478466,62.21,14.4086989
2.123639772,27.82512557,62.22,14.9806225
1.657234217,27.04123926,62.23,15.45075073
1.239304339,26.29069679,62.24,15.79608072
0.865703008,25.57107249,62.25,15.99693885
0.532149022,24.88007202,62.26,16.03813534
0.234381873,24.21562919,62.27,15.9111594
-0.031784499,23.57592136,62.28,15.6150004
-0.270346579,22.95938746,62.29,15.15648828
-0.485121668,22.36470476,62.3,14.54985167
-0.679671453,21.79078251,62.31,13.81528956
-0.857330923,21.23673042,62.32,12.97728216
-1.021182353,20.70184506,62.33,12.06243425
-1.174075245,20.18558731,62.34,11.09761945
-1.31864015,19.68756916,62.35,10.1082143
-1.457293611,19.20754444,62.36,9.116955563
-1.592284571,18.74539873,62.37,8.143123615
-1.725676571,18.30115365,62.38,7.2022519
-1.859417122,17.87496237,62.39,6.306108893
-1.995318009,17.46712137,62.4,5.463002934
-2.135097363,17.07808078,62.41,4.678138401
-2.280414178,16.70845473,62.42,3.954075624
-2.432843035,16.3590477,62.43,3.291354313
-2.593940952,16.03087593,62.44,2.688776797
-2.765245539,15.72519165,62.45,2.143921017
-2.948260136,15.44352524,62.46,1.653495012
-3.144514295,15.1877234,62.47,1.213589521
-3.355550864,14.95998454,62.48,0.819976787
-3.582899831,14.76291966,62.49,0.468226545
-3.828124955,14.5996145,62.5,0.15390852
-4.09281502,14.47366482,62.51,-0.127328273
-4.378528782,14.38925858,62.52,-0.379682511
-4.686801883,14.35124732,62.53,-0.607135642
-5.019142978,14.36517608,62.54,-0.813450658
-5.376961629,14.43733962,62.55,-1.002119052
-5.761510943,14.57486015,62.56,-1.176403648
-6.173794494,14.78559962,62.57,-1.339299371
-6.614536585,15.07812575,62.58,-1.493590379
-7.084020317,15.46162117,62.59,-1.641827382
-7.582004206,15.94589867,62.6,-1.786380224
-8.107404717,16.54049803,62.61,-1.929445025
-8.658238465,17.25454359,62.62,-2.073055895
-9.231452785,18.09618207,62.63,-2.219145766
-9.822621976,19.07187183,62.64,-2.369514401
-10.42570685,20.18456016,62.65,-2.525893591
-11.03294989,21.43293762,62.66,-2.689959226
-11.63483011,22.81045945,62.67,-2.863311615
-12.21974032,24.30351469,62.68,-3.047544522
-12.77450782,25.89055266,62.69,-3.244232055
-13.28460764,27.54191612,62.7,-3.454911043
-13.73440206,29.21948915,62.71,-3.68113738
-14.10809839,30.87837438,62.72,-3.924469586
-14.39094503,32.46949911,62.73,-4.186426857
-14.56970001,33.94198969,62.74,-4.468520349
-14.63406997,35.2480733,62.75,-4.772245457
-14.57764714,36.3469066,62.76,-5.099009852
-14.39830409,37.20776897,62.77,-5.450100167
-14.09881385,37.81326664,62.78,-5.826653068
-13.68655488,38.15969495,62.79,-6.229584553
-13.17298453,38.25646789,62.8,-6.659514261
-12.57287406,38.12417589,62.81,-7.116596618
-11.90314798,37.79123495,62.82,-7.600380017
-11.18181561,37.29075745,62.83,-8.109785397
-10.42685242,36.6570903,62.84,-8.64283604
-9.655317168,35.92333274,62.85,-9.196491792
-8.882647493,35.11932775,62.86,-9.766368502
-8.122205773,34.27062912,62.87,-10.34668709
-7.385065644,33.39807454,62.88,-10.93009217
-6.67994897,32.51787519,62.89,-11.50745502
-6.013345702,31.64209683,62.9,-12.06802181
-5.389712036,30.77925761,62.91,-12.59949116
-4.811698507,29.93500338,62.92,-13.08807621
-4.280486251,29.11281198,62.93,-13.51945765
-3.795999185,28.3144761,62.94,-13.87914928
-3.357211006,27.54066966,62.95,-14.1531329
-2.962382913,26.79129165,62.96,-14.32932673
-2.609230158,26.06572508,62.97,-14.39809685
-2.295152335,25.36309677,62.98,-14.35317123
-2.017331369,24.6824007,62.99,-14.19246929
-1.772848172,24.02257789,63,-13.91812111
-1.558824911,23.3826063,63.01,-13.53655983
-1.372421581,22.76151803,63.02,-13.05807763
-1.210929583,22.15842049,63.03,-12.49600754
-1.07181099,21.5725033,63.04,-11.86586906
-0.952679989,21.00303285,63.05,-11.18429962
-0.851369774,20.44935028,63.06,-10.46808965
-0.765890416,19.91085996,63.07,-9.733338344
-0.694454219,19.38702394,63.08,-8.994764033
-0.635469428,18.87735255,63.09,-8.265287144
-0.587513284,18.38139741,63.1,-7.555736595
-0.54935377,17.8987458,63.11,-6.874808054
-0.519903604,17.42901452,63.12,-6.229109447
-0.498237533,16.97184669,63.13,-5.623309903
-0.483565642,16.52690773,63.14,-5.06039224
-0.475219097,16.09388338,63.15,-4.541855261
-0.47265886,15.67247782,63.16,-4.068004203
-0.47543965,15.26241253,63.17,-3.638194162
-0.483221306,14.86342583,63.18,-3.251014263
-0.495756374,14.4752728,63.19,-2.904545946
-0.512871003,14.09772581,63.2,-2.596484882
-0.534478733,13.73057506,63.21,-2.324293802
-0.56056395,13.37363051,63.22,-2.08533986
-0.591174071,13.02672349,63.23,-1.876943177
-0.626430491,12.68970856,63.24,-1.696497944
-0.666518352,12.36246787,63.25,-1.541486829
-0.711683119,12.04491449,63.26,-1.409523606
-0.762237955,11.73699585,63.27,-1.298410207
-0.81856188,11.43870128,63.28,-1.206102382
-0.881101226,11.15007041,63.29,-1.13076549
-0.950374881,10.87119968,63.3,-1.070748503
-1.026970959,10.60224787,63.31,-1.024582904
-1.111558767,10.34346155,63.32,-0.991001509
-1.204897746,10.09518642,63.33,-0.968893771
-1.30783981,9.857878813,63.34,-0.957333393
-1.421323773,9.632128667,63.35,-0.955547522
-1.546396461,9.41870276,63.36,-0.962908235
-1.684229707,9.21857509,63.37,-0.978941629
-1.836119437,9.03295246,63.38,-1.003293332
-2.003476936,8.863324991,63.39,-1.035742633
-2.187861503,8.711557233,63.4,-1.076189213
-2.390994029,8.57993611,63.41,-1.124637586
-2.614745908,8.471242836,63.42,-1.181211664
-2.861135167,8.388857853,63.43,-1.246139305
-3.132354205,8.336935151,63.44,-1.319747451
-3.430765602,8.3204641,63.45,-1.402473016
-3.7588671,8.345424071,63.46,-1.494856569
-4.119272886,8.419012104,63.47,-1.597541658
-4.514693397,8.549840192,63.48,-1.711283266
-4.947870695,8.748024825,63.49,-1.836939274
-5.421544265,9.025448634,63.5,-1.975485568
-5.938233913,9.395918275,63.51,-2.12802289
-6.500095376,9.875224389,63.52,-2.295778508
-7.108827792,10.48106019,63.53,-2.480089767
-7.765344715,11.23302652,63.54,-2.6824224
-8.469352935,12.15183333,63.55,-2.904388792
-9.218902339,13.25835295,63.56,-3.147742181
-10.01007114,14.57262356,63.57,-3.414341378
-10.83630944,16.1117999,63.58,-3.706155308
-11.68770985,17.88640591,63.59,-4.025263006
-12.55074073,19.8982174,63.6,-4.373830644
-13.4075486,22.13594367,63.61,-4.754050035
-14.23606804,24.57065343,63.62,-5.168075509
-15.01034683,27.15403244,63.63,-5.617936704
-15.70093698,29.81577374,63.64,-6.105487334
-16.27710279,32.46669199,63.65,-6.632238164
-16.70869363,35.00323178,63.66,-7.199171999
-16.96848865,37.31640423,63.67,-7.806382966
-17.03574179,39.30475934,63.68,-8.453004227
-16.89792219,40.88536492,63.69,-9.136808445
-16.55302736,42.00549523,63.7,-9.85376945
-16.00969646,42.64734981,63.71,-10.59757393
-15.28661514,42.82867202,63.72,-11.35943775
-14.41052352,42.5967763,63.73,-12.127524
-13.41351714,42.01952285,63.74,-12.88679053
-12.33006393,41.17445151,63.75,-13.6190586
-11.19429084,40.1392761,63.76,-14.30298962
-10.03770224,38.98448353,63.77,-14.91504846
-8.887722614,37.76906873,63.78,-15.43079739
-7.766861973,36.53887597,63.79,-15.82585146
-6.692523944,35.32703634,63.8,-16.07851762
-5.677188905,34.15543941,63.81,-16.17143458
-4.729042065,33.03722052,63.82,-16.09341472
-3.852513009,31.97861212,63.83,-15.84106145
-3.048979559,30.98117893,63.84,-15.41903366
-2.317571847,30.04353268,63.85,-14.83998103
-1.655577179,29.16233494,63.86,-14.12325878
-1.059073071,28.33344768,63.87,-13.29318155
-0.523296667,27.55243664,63.88,-12.37690239
-0.042995473,26.81499681,63.89,-11.40231821
0.387307654,26.11719349,63.9,-10.39617776
0.773171377,25.45555052,63.91,-9.382738329
1.119999274,24.82713668,63.92,-8.38279507
1.433040816,24.22951857,63.93,-7.413288585
1.717270885,23.66076176,63.94,-6.487212547
1.977348473,23.1193815,63.95,-5.613873094
2.217637852,22.60429272,63.96,-4.799287866
2.442145311,22.11478522,63.97,-4.04657812
2.654599471,21.65046661,63.98,-3.356687789
2.858392744,21.21125835,63.99,-2.728689446
3.056648718,20.79735931,64,-2.160275127
3.252243583,20.40923539,64.01,-1.648196868
3.447777023,20.04762854,64.02,-1.188506041
3.645673869,19.71353522,64.03,-0.776882793
3.848143621,19.40822918,64.04,-0.408783738
4.057203022,19.13327423,64.05,-0.079621415
4.274746291,18.89051837,64.06,0.215107552
4.502486285,18.68213226,64.07,0.479772492
4.741981642,18.51062248,64.08,0.718516098
4.994682339,18.37882449,64.09,0.935265914
5.261866223,18.28993973,64.1,1.133668097
5.544625811,18.24754105,64.11,1.317132628
5.843895774,18.25552999,64.12,1.488794395
6.160402635,18.31812419,64.13,1.651563514
6.494588613,18.43988741,64.14,1.808116128
6.84658256,18.62552267,64.15,1.960923752
7.216179777,18.87979313,64.16,2.112292361
7.602734922,19.20738564,64.17,2.264341985
8.005087608,19.6129209,64.18,2.419086677
8.421438583,20.10017776,64.19,2.578409788
8.849321444,20.67194928,64.2,2.744097065
9.285573583,21.32985156,64.21,2.917887384
9.726112644,22.0737772,64.22,3.101432113
10.16594004,22.90126758,64.23,3.296348568
10.59920365,23.80683417,64.24,3.504244486
11.01920821,24.78193859,64.25,3.726670651
11.41845481,25.81453774,64.26,3.96516173
11.78865253,26.88861804,64.27,4.221253445
12.12132113,27.98485091,64.28,4.496424807
12.40792969,29.08079548,64.29,4.792092877
12.64008593,30.15145262,64.3,5.109622492
12.81020678,31.17085887,64.31,5.450270617
12.91202385,32.1134647,64.32,5.815119974
12.9407252,32.95525535,64.33,6.205008069
12.89350471,33.67571817,64.34,6.620497271
12.7698387,34.25910351,64.35,7.06174065
12.5714342,34.69502068,64.36,7.528412508
12.30226182,34.9791273,64.37,8.019445114
11.96836854,35.11305065,64.38,8.532952955
11.57751502,35.10354374,64.39,9.066151073
11.13870173,34.96168823,64.4,9.615051697
10.66179213,34.70170512,64.41,10.17431386
10.15694229,34.33957428,64.42,10.73711972
9.634192939,33.89202594,64.43,11.29518969
9.103118998,33.37545156,64.44,11.83853362
8.572463454,32.80518922,64.45,12.35571791
8.050005758,32.19504836,64.46,12.83424779
7.542398231,31.55702004,64.47,13.26076111
7.055132123,30.90120891,64.48,13.62144161
6.592559139,30.2359049,64.49,13.90331179
6.157971553,29.56775211,64.5,14.09464733
5.753675218,28.90191746,64.51,14.1857626
5.381112164,28.24236339,64.52,14.1702049
5.041023447,27.59207589,64.53,14.04498988
4.733527271,26.95322088,64.54,13.81109449
4.45825489,26.32736741,64.55,13.4735501
4.214497053,25.71565945,64.56,13.0410038
4.001246582,25.11888577,64.57,12.52516092
3.8173239,24.53760598,64.58,11.94004368
3.661473288,23.97223944,64.59,11.30095995
3.532381485,23.42313385,64.6,10.6237157
3.428689874,22.89057301,64.61,9.923680904
3.349135757,22.37483711,64.62,9.215206454
3.292561809,21.87623052,64.63,8.511082943
3.257880329,21.39510958,64.64,7.822263274
3.244099402,20.93189159,64.65,7.157737432
3.250413265,20.48707221,64.66,6.524523047
3.276147642,20.06125153,64.67,5.927781951
3.320744225,19.65515074,64.68,5.371017737
3.383807966,19.26962305,64.69,4.856250788
3.465106806,18.90567724,64.7,4.384300169
3.564527467,18.56451078,64.71,3.954982412
3.682085035,18.2475232,64.72,3.567315914
3.817948617,17.95633912,64.73,3.219766608
3.972394502,17.6928577,64.74,2.910353173
4.145792891,17.45927427,64.75,2.636836887
4.3386126,17.25810739,64.76,2.396822864
4.5514116,17.09223787,64.77,2.187841716
4.784780641,16.96496111,64.78,2.007469077
5.03933528,16.8799968,64.79,1.853329021
5.315678974,16.84148129,64.8,1.723169023
5.614412477,16.85410196,64.81,1.614899377
5.936008688,16.92300183,64.82,1.526571703
6.280744159,17.05370736,64.83,1.456442447
6.6486991,17.25212845,64.84,1.402940642
7.039677276,17.5244293,64.85,1.364679851
7.453076077,17.87708694,64.86,1.340472946
7.887786077,18.31647869,64.87,1.329292318
8.34198383,18.84824303,64.88,1.330301866
8.813128344,19.47727077,64.89,1.342825678
9.297864865,20.20725436,64.9,1.366338025
9.791762292,21.04006719,64.91,1.400482836
10.28926823,21.97469608,64.92,1.445035776
10.78367741,23.00656696,64.93,1.499912582
11.26716384,24.12740681,64.94,1.565173584
11.73067568,25.32407054,64.95,1.640997629
12.1641873,26.57834018,64.96,1.727691708
12.55717163,27.86714764,64.97,1.825694711
12.89875692,29.16283206,64.98,1.935562783
13.17808691,30.43381279,64.99,2.057973239
13.38535514,31.64698354,65,2.193729081
13.51213676,32.76898888,65.01,2.343753154
13.55187299,33.76843569,65.02,2.509095382
13.50072532,34.61877081,65.03,2.690935583
13.35768279,35.29956377,65.04,2.890573504
13.12474908,35.79800716,65.05,3.109411144
12.80698068,36.10979798,65.06,3.348976024
12.41210377,36.23849795,65.07,3.610922633
11.95001307,36.19467428,65.08,3.897012839
11.43224107,35.99451554,65.09,4.20905377
10.87123445,35.65779663,65.1,4.548895659
10.27969059,35.20625414,65.11,4.918388213
9.670021147,34.66184239,65.12,5.3193549
9.05377951,34.04547304,65.13,5.753475639
8.441392586,33.37611775,65.14,6.222243022
7.841861702,32.6702495,65.15,6.726673785
7.262687739,31.94165943,65.16,7.267278308
6.709860658,31.20151645,65.17,7.84389172
6.187918065,30.45854657,65.18,8.455373185
5.700054147,29.71935683,65.19,9.099229544
5.248316285,28.9888217,65.2,9.771333844
4.833732962,28.27035178,65.21,10.46573169
4.456492892,27.56626315,65.22,11.1741571
4.116146698,26.87805742,65.23,11.88576219
3.811710283,26.20659743,65.24,12.58707994
3.541832274,25.55232474,65.25,13.26186124
3.304922143,24.91541631,65.26,13.89137949
3.099195508,24.29583921,65.27,14.45535609
2.922828189,23.69346188,65.28,14.93241093
2.773999271,23.10810917,65.29,15.30154966
2.650894278,22.53959229,65.3,15.54409508
2.551802631,21.98773391,65.31,15.64465681
2.475160773,21.4523936,65.32,15.59324747
2.419512075,20.93347993,65.33,15.38609669
2.383563085,20.43095755,65.34,15.02626351
2.366208641,19.94485661,65.35,14.52360778
2.366484017,19.47528452,65.36,13.89381942
2.383604147,19.02243021,65.37,13.15716042
2.416975312,18.58657448,65.38,12.33673976
2.466148029,18.16810726,65.39,11.456806
2.530841918,17.76753553,65.4,10.54110947
2.610955721,17.3854998,65.41,9.61168112
2.706526258,17.02280311,65.42,8.68787519
2.81773745,16.68042579,65.43,7.78590728
2.94493597,16.35954699,65.44,6.918646701
3.08859734,16.06159685,65.45,6.095715502
3.249320914,15.78827762,65.46,5.323772343
3.427839969,15.5415971,65.47,4.606801194
3.625002091,15.32391947,65.48,3.946669382
3.84174873,15.13804647,65.49,3.343435623
4.079112998,14.98722682,65.5,2.795741841
4.338198974,14.87522182,65.51,2.301248969
4.620161577,14.80636977,65.52,1.856842949
4.926138398,14.78566916,65.53,1.458945237
5.257238015,14.818795,65.54,1.103697413
5.614520335,14.91208584,65.55,0.787093108
5.998869785,15.07261677,65.56,0.505157922
6.410990559,15.30830469,65.57,0.253975247
6.851159036,15.62750665,65.58,0.029804961
7.319189756,16.0389762,65.59,-0.170915403
7.814381785,16.55174375,65.6,-0.351528336
8.335233371,17.17475748,65.61,-0.515137503
8.879299927,17.91633034,65.62,-0.664630523
9.442889696,18.78288918,65.63,-0.802651905
10.02103428,19.7788035,65.64,-0.931654185
10.60726041,20.9052111,65.65,-1.05387303
11.19332378,22.15875151,65.66,-1.171384443
11.76930337,23.52990991,65.67,-1.286092912
12.323645,25.00275876,65.68,-1.399773596
12.84321165,26.55376985,65.69,-1.51408809
13.31363839,28.15151564,65.7,-1.63059096
13.72028517,29.75787239,65.71,-1.750783062
14.04855473,31.32888001,65.72,-1.876089494
14.28481574,32.8173544,65.73,-2.0079081
14.41779448,34.17684822,65.74,-2.147627784
14.4390056,35.36435004,65.75,-2.296609982
14.34380225,36.34467574,65.76,-2.456245619
14.13188822,37.09322328,65.77,-2.627954307
13.80730324,37.59747358,65.78,-2.81316561
13.37832831,37.85782298,65.79,-3.013370423
12.85686211,37.88617668,65.8,-3.230118932
12.25749683,37.70382147,65.81,-3.464984872
11.5966255,37.33862442,65.82,-3.719599097
10.89128146,36.82177841,65.83,-3.99565473
10.15829605,36.18517203,65.84,-4.294854931
9.413419622,35.45898488,65.85,-4.618892175
8.670803843,34.67026047,65.86,-4.969438781
7.942598585,33.84198055,65.87,-5.348099405
7.238788807,32.99281361,65.88,-5.756336972
6.56719907,32.13729718,65.89,-6.195352488
5.933590596,31.28622789,65.9,-6.665985745
5.341859604,30.4472716,65.91,-7.168650453
4.79429822,29.62556337,65.92,-7.703112649
4.291804712,28.82424974,65.93,-8.268284311
3.834206962,28.04507781,65.94,-8.861899224
3.420450807,27.28872278,65.95,-9.48045364
3.048819114,26.5551616,65.96,-10.11884227
2.71716668,25.8439639,65.97,-10.77005603
2.423008288,25.15440328,65.98,-11.42497995
2.163708041,24.48563669,65.99,-12.07239772
1.936558136,23.83678068,66,-12.69866667
1.73885164,23.20695821,66.01,-13.28822336
1.567983571,22.59534032,66.02,-13.82403493
1.421443426,22.00115687,66.03,-14.28792553
1.296891711,21.42370577,66.04,-14.6617883
1.192164535,20.86235159,66.05,-14.92905103
1.105268313,20.3165217,66.06,-15.0753617
1.03442573,19.7857018,66.07,-15.09037129
0.978028504,19.2694284,66.08,-14.96858814
0.93466976,18.7672846,66.09,-14.70992733
0.903122374,18.27889394,66.1,-14.32010723
0.882321342,17.80391714,66.11,-13.81004951
0.87138201,17.34204867,66.12,-13.19507295
0.869557588,16.89301511,66.13,-12.49373985
0.876255527,16.45657407,66.14,-11.72636459
0.891017774,16.03251449,66.15,-10.91377069
0.913504617,15.62065809,66.16,-10.07597602
0.943508746,15.2208607,66.17,-9.231355853
0.980926724,14.83301713,66.18,-8.395921262
1.025762823,14.45706425,66.19,-7.583033724
1.078132477,14.0929868,66.2,-6.803267095
1.138244009,13.74082677,66.21,-6.064521512
1.206405653,13.40068946,66.22,-5.372253634
1.283028132,13.07275393,66.23,-4.729739801
1.368617491,12.75729271,66.24,-4.13849311
1.463779498,12.454682,66.25,-3.598514046
1.569221993,12.16541363,66.26,-3.108651381
1.685756733,11.8901338,66.27,-2.666917306
1.814310169,11.62967235,66.28,-2.270662978
1.955927046,11.38505892,66.29,-1.91685588
2.111761627,11.15755889,66.3,-1.602209952
2.283084322,10.94873822,66.31,-1.32331375
2.471309418,10.76054434,66.32,-1.076796411
2.677994929,10.59531615,66.33,-0.859323066
2.904820653,10.45587891,66.34,-0.667694386
3.153586608,10.34563368,66.35,-0.498911218
3.426233844,10.2687138,66.36,-0.350130959
3.724839795,10.23002367,66.37,-0.218744536
4.051571949,10.23537929,66.38,-0.102340494
4.408662277,10.29166316,66.39,0.001284211
4.798365339,10.40701546,66.4,0.094128719
5.222925419,10.59085684,66.41,0.178018159
5.684473938,10.85407939,66.42,0.254588391
6.184938249,11.2091546,66.43,0.325337114
6.725752336,11.66998559,66.44,0.391605793
7.30782599,12.25188201,66.45,0.45462261
7.931259776,12.97123975,66.46,0.51550733
8.595067602,13.84526676,66.47,0.575281731
9.296609387,14.89028368,66.48,0.634906199
10.03140695,16.12113618,66.49,0.695265803
10.7926884,17.54949115,66.5,0.75720931
11.57083989,19.18103698,66.51,0.821553646
12.35308042,21.01266483,66.52,0.889086328
13.12335452,23.03048737,66.53,0.960600833
13.8619858,25.20620554,66.54,1.036887205
14.54659004,27.49568695,66.55,1.118749399
15.15257893,29.83881722,66.56,1.207029649
15.65407948,32.16027397,66.57,1.302596784
16.02660662,34.37594372,66.58,1.406369645
16.24832043,36.39806688,66.59,1.519337104
16.30245568,38.14519398,66.6,1.642545195
16.17932769,39.5510331,66.61,1.777119193
15.87724775,40.57151391,66.62,1.924287594
15.40328068,41.18988346,66.63,2.085369867
14.77241014,41.41622033,66.64,2.261784084
14.00624408,41.28431535,66.65,2.455080788
13.13099088,40.84488948,66.66,2.666937323
12.17519652,40.15815823,66.67,2.899138296
11.16755379,39.28628665,66.68,3.153606072
10.13513419,38.2876917,66.69,3.432405435
9.102000841,37.21306457,66.7,3.737707081
8.088468122,36.10354696,66.71,4.071769387
7.110737178,34.99040303,66.72,4.436926255
6.180981921,33.89589559,66.73,4.835548211
5.307630958,32.83459811,66.74,5.269978597
4.495805298,31.81505279,66.75,5.74240748
3.747975431,30.84143318,66.76,6.254729894
3.064319763,29.91463459,66.77,6.808483953
2.443334731,29.03362049,66.78,7.404593531
1.88226938,28.19613824,66.79,8.043083881
1.37744745,27.39929939,66.8,8.722643566
0.924645343,26.64006121,66.81,9.440471737
0.519271962,25.91542329,66.82,10.19175465
0.156621066,25.22262431,66.83,10.96908699
-0.168028934,24.55920272,66.84,11.76214033
-0.459281595,23.92303757,66.85,12.55730402
-0.721560046,23.31234316,66.86,13.33729934
-0.959068948,22.72565296,66.87,14.08154404
-1.1757394,22.16179815,66.88,14.76643963
-1.375256781,21.61987265,66.89,15.36593935
-1.561015044,21.09921726,66.9,15.85384394
-1.736175989,20.59938667,66.91,16.20493967
-1.903632381,20.12014456,66.92,16.39745814
-2.066073633,19.66144215,66.93,16.41553604
-2.225979105,19.22341897,66.94,16.25058424
-2.385639091,18.80640407,66.95,15.90293525
-2.547214862,18.41091354,66.96,15.38166612
-2.712700604,18.03767312,66.97,14.70398427
-2.883999362,17.68762667,66.98,13.89352438
-3.062928225,17.36195493,66.99,12.97813536
-3.251198318,17.06211183,67,11.98751496
-3.450489005,16.78984598,67.01,10.95102911
-3.662427588,16.54723295,67.02,9.895880897
-3.888569701,16.3367266,67.03,8.845933086
-4.130456324,16.16119207,67.04,7.820968343
-4.389590811,16.02393936,67.05,6.836514203
-4.667389739,15.92878883,67.06,5.903941868
-4.965207773,15.88010019,67.07,5.030895245
-5.284325601,15.88278006,67.08,4.22181134
-5.625867107,15.94234976,67.09,3.478374011
-5.990753157,16.06492389,67.1,2.800234516
-6.379656045,16.25712712,67.11,2.185393151
-6.792938872,16.5260091,67.12,1.630650733
-7.230539702,16.87912943,67.13,1.132031932
-7.691830375,17.32412455,67.14,0.685015647
-8.175445858,17.86818108,67.15,0.284847497
-8.679269584,18.51797783,67.16,-0.073346223
-9.200202233,19.2790615,67.17,-0.394409521
-9.733980622,20.1552753,67.18,-0.682997021
-10.27502434,21.14725117,67.19,-0.943608561
-10.81640763,22.25215069,67.2,-1.180467388
-11.34980938,23.46277673,67.21,-1.397534344
-11.86529965,24.76630026,67.22,-1.598495684
-12.35185452,26.14386389,67.23,-1.786755613
-12.79751011,27.57053764,67.24,-1.965475234
-13.18955739,29.01518941,67.25,-2.137543002
-13.51528796,30.44182583,67.26,-2.305655204
-13.76294731,31.81164247,67.27,-2.472279768
-13.92203477,33.08462542,67.28,-2.639715783
-13.98431138,34.22298493,67.29,-2.810121863
-13.9446082,35.19409194,67.3,-2.985489632
-13.80101185,35.97249737,67.31,-3.16772899
-13.55535414,36.542392,67.32,-3.358646933
-13.21310412,36.89820011,67.33,-3.559947484
-12.78296584,37.04415992,67.34,-3.773298711
-12.27633761,36.9933965,67.35,-4.000295611
-11.70659407,36.76570028,67.36,-4.242451574
-11.08815476,36.38528941,67.37,-4.50124673
-10.43578959,35.8784784,67.38,-4.778091584
-9.763767592,35.27153292,67.39,-5.074277112
-9.085372443,34.58916851,67.4,-5.390987324
-8.412407896,33.85338351,67.41,-5.729279465
-7.75497522,33.0829412,67.42,-6.089990822
-7.121363567,32.29319999,67.43,-6.473677532
-6.518049437,31.49623845,67.44,-6.880544079
-5.949802879,30.70121284,67.45,-7.310397092
-5.41987577,29.91480744,67.46,-7.762486157
-4.930156144,29.14164279,67.47,-8.235387024
-4.481421641,28.38479045,67.48,-8.726801912
-4.073531491,27.64610032,67.49,-9.233545513
-3.705603145,26.92654004,67.5,-9.751365015
-3.376242605,26.22650348,67.51,-10.2747219
-3.083642268,25.54594483,67.52,-10.79678752
-2.82575058,24.88457196,67.53,-11.30943965
-2.600376956,24.24195481,67.54,-11.80330961
-2.4052541,23.61758443,67.55,-12.26767311
-2.238159726,23.010937,67.56,-12.69116129
-2.096925332,22.42150464,67.57,-13.06200746
-1.979486435,21.84881169,67.58,-13.36832518
-1.883945256,21.29242981,67.59,-13.59907082
-1.808538732,20.75198248,67.6,-13.74478972
-1.751693119,20.22714756,67.61,-13.79795379
-1.712016549,19.71765875,67.62,-13.75391142
-1.688282081,19.22330695,67.63,-13.611218
-1.679469735,18.74393989,67.64,-13.37173493
-1.684720654,18.27946644,67.65,-13.04072061
-1.703347144,17.82985897,67.66,-12.62645611
-1.734847983,17.39515743,67.67,-12.13965996
-1.778864964,16.97547983,67.68,-11.59287077
-1.835201396,16.57102759,67.69,-10.99966069
-1.903822121,16.18209817,67.7,-10.37385887
-1.98482293,15.80910318,67.71,-9.728953285
-2.078445129,15.45257946,67.72,-9.0774559
-2.18507675,15.11321044,67.73,-8.430597643
-2.305231725,14.79186115,67.74,-7.798010871
-2.439554598,14.48959739,67.75,-7.187656626
-2.588826226,14.20770639,67.76,-6.605823076
-2.753950996,13.94776844,67.77,-6.057200656
-2.935957884,13.71169608,67.78,-5.545021846
-3.136003214,13.50177311,67.79,-5.071275405
-3.355355922,13.32068184,67.8,-4.636848421
-3.59537295,13.17160864,67.81,-4.24175798
-3.857504771,13.05839047,67.82,-3.885327527
-4.143295539,12.98551675,67.83,-3.566328616
-4.454370775,12.95814235,67.84,-3.283175158
-4.792332693,12.98227454,67.85,-3.03401149
-5.158771092,13.06485309,67.86,-2.816819921
-5.555143602,13.21378658,67.87,-2.629543504
-5.982754105,13.43796513,67.88,-2.470108118
-6.442665044,13.74719783,67.89,-2.336512483
-6.93553834,14.15237432,67.9,-2.226863008
-7.46145985,14.66506109,67.91,-2.139372975
-8.01965458,15.29695005,67.92,-2.07243713
-8.608452357,16.05975465,67.93,-2.024603343
-9.224952272,16.96442072,67.94,-1.994582314
-9.864724655,18.02012754,67.95,-1.981290982
-10.52144478,19.23230061,67.96,-1.983801716
-11.18683917,20.60206794,67.97,-2.001363318
-11.85032153,22.12420632,67.98,-2.033418018
-12.49890923,23.78508502,67.99,-2.079554798
-13.11753262,25.56129669,68,-2.139529932
-13.68922346,27.41931519,68.01,-2.213272557
-14.19539395,29.31438225,68.02,-2.300848565
-14.61737087,31.19328261,68.03,-2.402472901
-14.93720302,32.99633159,68.04,-2.518517568
-15.13872597,34.66145079,68.05,-2.649484448
-15.20953668,36.13053585,68.06,-2.796005698
-15.14167473,37.35371949,68.07,-2.958853522
-14.93275032,38.29498564,68.08,-3.138921149
-14.58632955,38.93513048,68.09,-3.337217716
-14.11161368,39.27254243,68.1,-3.55486625
-13.52282769,39.32235216,68.11,-3.793096629
-12.83802398,39.11291134,68.12,-4.053213527
-12.07766239,38.68177131,68.13,-4.336560102
-11.26319349,38.07090479,68.14,-4.644516318
-10.41569035,37.32270091,68.15,-4.978498953
-9.554785704,36.47663265,68.16,-5.339896704
-8.697880846,35.56723136,68.17,-5.729923406
-7.859693341,34.62301598,68.18,-6.149607806
-7.052061626,33.66632396,68.19,-6.599652625
-6.284005915,32.71378065,68.2,-7.080380209
-5.561898152,31.77701177,68.21,-7.591544615
-4.889792006,30.86365692,68.22,-8.13214196
-4.26976108,29.97820562,68.23,-8.700103001
-3.702194576,29.12281689,68.24,-9.292246774
-3.186263829,28.29813944,68.25,-9.903965909
-2.720114331,27.50367656,68.26,-10.52894473
-2.301175488,26.73831553,68.27,-11.15895388
-1.926418023,26.00062401,68.28,-11.78385327
-1.592475225,25.28899886,68.29,-12.39133308
-1.295875696,24.60184879,68.3,-12.96718208
-1.033108751,23.93766262,68.31,-13.49581192
-0.800669909,23.29503556,68.32,-13.96052396
-0.595238788,22.67271531,68.33,-14.34426967
-0.413636767,22.069586,68.34,-14.63124377
-0.252860257,21.48466537,68.35,-14.80742215
-0.110145131,20.91709762,68.36,-14.86196004
0.017085615,20.36613247,68.37,-14.78838023
0.131177432,19.83111727,68.38,-14.58492228
0.234287175,19.31147944,68.39,-14.25515027
0.328371898,18.8067189,68.4,-13.80762103
0.415212003,18.31639704,68.41,-13.25520999
0.496434177,17.84012984,68.42,-12.61422041
0.573508252,17.37758403,68.43,-11.90308116
0.647795249,16.92847135,68.44,-11.14116654
0.720531496,16.49254959,68.45,-10.34757822
0.792874356,16.06962047,68.46,-9.540237859
0.865904296,15.65953191,68.47,-8.735148789
0.940638088,15.26218181,68.48,-7.945983519
1.018063814,14.8775209,68.49,-7.183888547
1.099127832,14.50556051,68.5,-6.457477131
1.18477237,14.14638073,68.51,-5.773001187
1.275943091,13.80013877,68.52,-5.134571916
1.373586844,13.46708347,68.53,-4.544459308
1.478690895,13.1475709,68.54,-4.003431486
1.592277252,12.84207926,68.55,-3.510987618
1.715407507,12.55123513,68.56,-3.065717402
1.849220005,12.27584149,68.57,-2.665496841
1.99492236,12.01690209,68.58,-2.307701349
2.153789648,11.77566391,68.59,-1.989423973
2.327204131,11.5536725,68.6,-1.707553295
2.516653204,11.35280711,68.61,-1.458938007
2.723708959,11.17534215,68.62,-1.240476865
2.950063466,11.02405313,68.63,-1.049125288
3.197536913,10.90226644,68.64,-0.882014011
3.46804445,10.8139503,68.65,-0.73643695
3.763590839,10.76384823,68.66,-0.609870561
4.086278468,10.75761248,68.67,-0.500012761
4.438275429,10.80186817,68.68,-0.404739427
4.821760516,10.90437474,68.69,-0.322146486
5.238846672,11.07417809,68.7,-0.250505887
5.691528753,11.32168187,68.71,-0.188275313
6.181574501,11.65862667,68.72,-0.134081688
6.710428879,12.0983368,68.73,-0.08669501
7.278892267,12.65527799,68.74,-0.045040117
7.886920184,13.3447911,68.75,-0.008150852
8.533479879,14.18276765,68.76,0.024815663
9.216138132,15.18498031,68.77,0.054607312
9.930576297,16.36520157,68.78,0.0818927
10.67025825,17.73388414,68.79,0.107253029
11.42614068,19.29650533,68.8,0.131218285
12.18614496,21.05074,68.81,0.154260424
12.93506817,22.98320923,68.82,0.176801726
13.6546678,25.06832781,68.83,0.199239378
14.3235832,27.26522994,68.84,0.221934393
14.9186393,29.51836738,68.85,0.245225305
15.41577756,31.75870216,68.86,0.269444868
15.79124304,33.90693918,68.87,0.294910264
16.02426717,35.8813346,68.88,0.321934031
16.09835461,37.60395379,68.89,0.350839363
16.00338459,39.01016524,68.9,0.381953849
15.73682808,40.05528713,68.91,0.415612426
15.30408099,40.71894934,68.92,0.452175371
14.71826226,41.00635077,68.93,0.492028045
13.9988755,40.94501927,68.94,0.535574885
13.17012171,40.57972905,68.95,0.583258361
12.25876366,39.96528027,68.96,0.635565857
11.29215737,39.15990526,68.97,0.693024908
10.29640163,38.21938683,68.98,0.756209647
9.295087568,37.19319762,68.99,0.825760477
8.308379114,36.12229394,69,0.90238537
7.352659114,35.0385467,69.01,0.986855342
6.440457882,33.96518631,69.02,1.080027188
5.580724356,32.91806687,69.03,1.1828557
4.779200997,31.90697796,69.04,1.296390691
4.038837986,30.93709674,69.05,1.421786173
3.360473541,30.01048307,69.06,1.560328958
2.743121189,29.12682483,69.07,1.713441381
2.184474605,28.28451254,69.08,1.88267622
1.681310918,27.48120067,69.09,2.069751116
1.229733354,26.71417855,69.1,2.276561556
0.825491105,25.98072941,69.11,2.505170379
0.464112154,25.27826435,69.12,2.757819491
0.141095657,24.60443273,69.13,3.036955088
-0.147982249,23.95717151,69.14,3.345214397
-0.407406442,23.33471005,69.15,3.685402438
-0.641241608,22.73556692,69.16,4.06047699
-0.853338346,22.15852265,69.17,4.473529578
-1.04727084,21.60260565,69.18,4.927713812
-1.226382043,21.06705794,69.19,5.426183274
-1.393743042,20.55132427,69.2,5.971847699
-1.552207172,20.05502592,69.21,6.567323975
-1.704393189,19.57795583,69.22,7.214667929
-1.852726872,19.12006675,69.23,7.915061272
-1.999463562,18.68146892,69.24,8.668212655
-2.146683376,18.26243797,69.25,9.472102303
-2.296363465,17.8634137,69.26,10.32232069
-2.45034651,17.48502002,69.27,11.2111924
-2.610393247,17.1280806,69.28,12.12727969
-2.778213286,16.79363387,69.29,13.05462546
-2.955431825,16.48296905,69.3,13.97226316
-3.143656583,16.19765532,69.31,14.85427847
-3.344481033,15.93956946,69.32,15.66978567
-3.559449293,15.7109482,69.33,16.38479079
-3.790111406,15.51443592,69.34,16.96387383
-4.038021987,15.35311537,69.35,17.37273395
-4.30468577,15.23057822,69.36,17.58236541
-4.591578445,15.15098152,69.37,17.57152956
-4.900149129,15.11907168,69.38,17.33031157
-5.231751616,15.14024607,69.39,16.86114649
-5.587596615,15.22060159,69.4,16.17913079
-5.96870647,15.3668905,69.41,15.31023108
-6.375874272,15.58647251,69.42,14.28848437
-6.809542636,15.88737409,69.43,13.152403
-7.269701024,16.27812183,69.44,11.94150356
-7.75566449,16.76716643,69.45,10.69322626
-8.26605849,17.36284475,69.46,9.440780754
-8.798614166,18.07286756,69.47,8.211871477
-9.349951363,18.90390609,69.48,7.028195534
-9.915341575,19.85999797,69.49,5.905623786
-10.48862083,20.94207169,69.5,4.854744365
-11.06213427,22.14713174,69.51,3.881572091
-11.62638616,23.46677051,69.52,2.988523106
-12.17038104,24.88603959,69.53,2.175063429
-12.68176771,26.38313251,69.54,1.438560439
-13.14702022,27.92901731,69.55,0.774845711
-13.55183225,29.48751065,69.56,0.17873912
-13.88234707,31.01759422,69.57,-0.35554165
-14.12552733,32.47471748,69.58,-0.834085393
-14.27002473,33.81392332,69.59,-1.262997969
-14.30749212,34.99397786,69.6,-1.648349811
-14.23290751,35.97984827,69.61,-1.995945624
-14.04528342,36.74618003,69.62,-2.311284027
-13.74790461,37.27912281,69.63,-2.599549719
-13.34802748,37.57656969,69.64,-2.865511839
-12.85645302,37.6477772,69.65,-3.113610673
-12.28679473,37.51126984,69.66,-3.347881668
-11.65444674,37.19226518,69.67,-3.572010353
-10.97573232,36.71990654,69.68,-3.78937221
-10.26686146,36.12442248,69.69,-4.002976108
-9.54325584,35.43504441,69.7,-4.215580205
-8.818874678,34.67828563,69.71,-4.429660826
-8.10586955,33.87706879,69.72,-4.647409123
-7.41436333,33.05030704,69.73,-4.870824408
-6.75239831,32.21294212,69.74,-5.101658844
-6.12603177,31.37632237,69.75,-5.341421935
-5.539497703,30.54866811,69.76,-5.591446518
-4.995402905,29.73563875,69.77,-5.852834009
-4.495014828,28.94092,69.78,-6.12642036
-4.038450976,28.16664059,69.79,-6.412817179
-3.624947379,27.41386225,69.8,-6.712382626
-3.253073383,26.6828873,69.81,-7.025130751
-2.920880178,25.97349047,69.82,-7.350725574
-2.626112322,25.285158,69.83,-7.688469859
-2.36630371,24.61721193,69.84,-8.037242165
-2.138870733,23.96887814,69.85,-8.395396916
-1.941264424,23.33938288,69.86,-8.760744799
-1.770966578,22.7279764,69.87,-9.130539773
-1.625557948,22.13395302,69.88,-9.501480853
-1.502790414,21.55666741,69.89,-9.869553048
-1.40055178,20.99553344,69.9,-10.23008471
-1.316927864,20.45002552,69.91,-10.5779235
-1.250189105,19.91967399,69.92,-10.90744592
-1.198783231,19.4040617,69.93,-11.21262519
-1.161366182,18.90281975,69.94,-11.4870801
-1.136755717,18.41562404,69.95,-11.72460895
-1.123958549,17.94219285,69.96,-11.91931125
-1.122148154,17.48228527,69.97,-12.0656925
-1.130647023,17.03570155,69.98,-12.15908838
-1.148945723,16.60228307,69.99,-12.19604117
-1.1766648,16.18191636,70,-12.1743278
-1.213564422,15.77453539,70.01,-12.09317937
-1.25954185,15.38012738,70.02,-11.95346972
-1.314606868,14.99874108,70.03,-11.75760712
-1.378896507,14.63049229,70.04,-11.50945268
-1.452667276,14.27557771,70.05,-11.21414315
-1.536282424,13.93428902,70.06,-10.87788199
-1.63022271,13.60702372,70.07,-10.50760397
-1.735084612,13.2943053,70.08,-10.11065924
-1.851577097,12.99681831,70.09,-9.694583447
-1.980526398,12.71542322,70.1,-9.266731989
-2.122876295,12.45117871,70.11,-8.83409677
-2.279682998,12.20539505,70.12,-8.403138037
-2.452135382,11.97970783,70.13,-7.979601189
-2.641555836,11.77608322,70.14,-7.568482778
-2.849390526,11.59689389,70.15,-7.173989546
-3.077191933,11.4449749,70.16,-6.799539301
-3.326640499,11.32377959,70.17,-6.447796658
-3.599548708,11.23741802,70.18,-6.120737789
-3.897832379,11.19073326,70.19,-5.819741573
-4.22347004,11.18944138,70.2,-5.545640577
-4.578477381,11.2402942,70.21,-5.298807662
-4.964882921,11.35116526,70.22,-5.079278416
-5.384652628,11.53107568,70.23,-4.886783267
-5.839643305,11.79044524,70.24,-4.720825889
-6.331402199,12.14100097,70.25,-4.580776068
-6.860992718,12.59567123,70.26,-4.465915557
-7.42896035,13.16852636,70.27,-4.375441135
-8.035005025,13.87447103,70.28,-4.308517427
-8.677729475,14.72875513,70.29,-4.264396462
-9.354139356,15.74543151,70.3,-4.242371966
-10.05952144,16.93689084,70.31,-4.241768226
-10.78698437,18.31215459,70.32,-4.261947323
-11.52701528,19.87428288,70.33,-4.302415908
-12.26725346,21.61806479,70.34,-4.362793911
-12.99243282,23.52834377,70.35,-4.442767259
-13.68410993,25.57692188,70.36,-4.542095782
-14.32161161,27.72176065,70.37,-4.660654015
-14.88250922,29.90704851,70.38,-4.798403033
-15.34346093,32.06419397,70.39,-4.955349638
-15.68260721,34.11768094,70.4,-5.131544124
-15.88068285,35.98958222,70.41,-5.327090364
-15.92303535,37.60796985,70.42,-5.542103197
-15.80141618,38.91455326,70.43,-5.776652296
-15.51463742,39.87029217,70.44,-6.030756687
-15.06925368,40.45985348,70.45,-6.304343919
-14.47882154,40.69111215,70.46,-6.597237971
-13.76275488,40.5925954,70.47,-6.90902038
-12.94464959,40.20794845,70.48,-7.239002797
-12.05025628,39.5896106,70.49,-7.586216526
-11.1056602,38.79247838,70.5,-7.949294321
-10.13562753,37.86887259,70.51,-8.326423343
-9.162411772,36.86494331,70.52,-8.715193942
-8.205006108,35.81886638,70.53,-9.112573238
-7.278784585,34.76033844,70.54,-9.514907678
-6.395496501,33.71107898,70.55,-9.917830226
-5.563517194,32.68596085,70.56,-10.31611736
-4.788141497,31.69418534,70.57,-10.70390403
-4.07217122,30.74088016,70.58,-11.07471325
-3.416293685,29.8279942,70.59,-11.42153736
-2.819500351,28.95542599,70.6,-11.73683842
-2.279596918,28.12184364,70.61,-12.01310211
-1.79345322,27.32512179,70.62,-12.24309447
-1.357346267,26.56283289,70.63,-12.41997995
-0.967192584,25.83250307,70.64,-12.5377818
-0.618704129,25.13174579,70.65,-12.59192174
-0.307584148,24.45839259,70.66,-12.57928617
-0.029576311,23.81051425,70.67,-12.49851182
0.219403861,23.18644933,70.68,-12.35024799
0.443267395,22.58478424,70.69,-12.13704084
0.645687302,22.00434657,70.7,-11.86324584
0.830095776,21.44417799,70.71,-11.53482844
0.999685316,20.90351447,70.72,-11.15907483
1.157396734,20.38176809,70.73,-10.74415335
1.305958335,19.87850717,70.74,-10.29876971
1.447866799,19.39344998,70.75,-9.831803319
1.585449222,18.92645013,70.76,-9.351877671
1.72083914,18.47750065,70.77,-8.867166595
1.856038486,18.04672954,70.78,-8.38510813
1.992918952,17.63440717,70.79,-7.912266738
2.133235887,17.24095934,70.8,-7.454271384
2.27868661,16.86697437,70.81,-7.015768018
2.430879467,16.51322787,70.82,-6.600446347
2.591386907,16.1807062,70.83,-6.211095054
2.76176922,15.87062673,70.84,-5.849710793
2.943542197,15.58447851,70.85,-5.517562722
3.138234864,15.32406334,70.86,-5.215297432
3.347397466,15.09152596,70.87,-4.943088998
3.572560624,14.88941294,70.88,-4.700689098
3.815276445,14.72073675,70.89,-4.487531754
4.077127105,14.58901019,70.9,-4.302846749
4.359669308,14.49832073,70.91,-4.145707502
4.66442704,14.45340341,70.92,-4.015065446
4.992894792,14.459682,70.93,-3.909873714
5.34648135,14.5232957,70.94,-3.829095512
5.726445233,14.65120865,70.95,-3.771705651
6.133801222,14.85111934,70.96,-3.736745606
6.569282423,15.13142491,70.97,-3.723392545
7.033207689,15.50108055,70.98,-3.73090929
7.52539101,15.96973712,70.99,-3.758643048
8.044854497,16.54687734,71,-3.80608955
8.589700682,17.24147876,71.01,-3.872887364
9.157029004,18.06170161,71.02,-3.958773908
9.742598395,19.01404193,71.03,-4.063594698
10.34061755,20.10189921,71.04,-4.187340317
10.94358444,21.32432638,71.05,-4.330098282
11.54229088,22.67550178,71.06,-4.492032714
12.1255041,24.1427785,71.07,-4.673387357
12.68033731,25.70579387,71.08,-4.87448996
13.19259283,27.33617425,71.09,-5.095686919
13.64699204,28.99741314,71.1,-5.337326517
14.02784147,30.64577762,71.11,-5.599736232
14.32044218,32.23336346,71.12,-5.883211357
14.51152791,33.71010199,71.13,-6.187923449
14.59047225,35.02819993,71.14,-6.513840598
14.5504687,36.14640581,71.15,-6.860726993
14.38883353,37.03290468,71.16,-7.22805219
14.10765283,37.66865083,71.17,-7.614932121
13.71362988,38.04813088,71.18,-8.019974063
13.21756095,38.1787968,71.19,-8.441149546
12.63361457,38.07947878,71.2,-8.875794347
11.97827881,37.77717706,71.21,-9.320536245
11.26922394,37.30397335,71.22,-9.771058577
10.52428393,36.69366618,71.23,-10.22211665
9.760471592,35.97915987,71.24,-10.66754889
8.993328815,35.19044436,71.25,-11.10029974
8.236385135,34.35341579,71.26,-11.5124132
7.500952411,33.48938132,71.27,-11.8951517
6.796020334,32.61507605,71.28,-12.23953926
6.12835093,31.74306173,71.29,-12.53648035
5.502674064,30.88233424,71.3,-12.77700471
4.921891494,30.03892934,71.31,-12.95307195
4.387403602,29.21665856,71.32,-13.05796195
3.899345605,28.41759131,71.33,-13.08650415
3.456843073,27.64258528,71.34,-13.03573891
3.058304502,26.89170913,71.35,-12.90509337
2.701558496,26.16445893,71.36,-12.69639735
2.384083738,25.46003254,71.37,-12.41392138
2.103146859,24.7774883,71.38,-12.06413706
1.855869061,24.11580414,71.39,-11.65530964
1.639406809,23.47398258,71.4,-11.19702408
1.450960967,22.85107458,71.41,-10.69974209
1.287826547,22.24619733,71.42,-10.17417119
1.14748223,21.65854852,71.43,-9.630891685
1.027552629,21.08739988,71.44,-9.079898569
0.925865345,20.53209632,71.45,-8.530295834
0.840443235,19.99204661,71.46,-7.990126487
0.769490781,19.46671627,71.47,-7.466207701
0.711424323,18.95562055,71.48,-6.964122632
0.664823939,18.45831616,71.49,-6.488252956
0.62845954,17.9743967,71.5,-6.041852604
0.601258976,17.5034865,71.51,-5.627138772
0.5823003,17.04523742,71.52,-5.245464446
0.570814776,16.59932547,71.53,-4.897429805
0.566150163,16.1654487,71.54,-4.582999703
0.567788144,15.74332589,71.55,-4.301677445
0.575317018,15.33269574,71.56,-4.052590883
0.588423014,14.933317,71.57,-3.834589034
0.606899539,14.54496865,71.58,-3.646374762
0.630619515,14.16745165,71.59,-3.486557099
0.659541031,13.80059015,71.6,-3.353663176
0.693708438,13.44423391,71.61,-3.246267528
0.733235224,13.09826235,71.62,-3.163035415
0.778310734,12.76258728,71.63,-3.102689948
0.829201987,12.4371578,71.64,-3.064039166
0.886246097,12.12196892,71.65,-3.046076455
0.949854358,11.81706648,71.66,-3.047927457
1.020515111,11.52255337,71.67,-3.068835445
1.098796307,11.23860875,71.68,-3.108217898
1.185350773,10.9654975,71.69,-3.165661994
1.280923325,10.70358587,71.7,-3.240882061
1.386337496,10.45334683,71.71,-3.333739901
1.502522443,10.21541556,71.72,-3.444265897
1.630524475,9.990607452,71.73,-3.57261195
1.771507011,9.779930953,71.74,-3.719046554
1.926740697,9.584642384,71.75,-3.883974126
2.097624283,9.406305719,71.76,-4.067905907
2.285709295,9.246863698,71.77,-4.271431072
2.49269733,9.108673487,71.78,-4.495210463
2.720421836,8.994595399,71.79,-4.739971466
2.970872143,8.908136465,71.8,-5.006460759
3.246206399,8.853543674,71.81,-5.295385708
3.548727634,8.835906901,71.82,-5.607412594
3.880858506,8.861306537,71.83,-5.943092758
4.245124032,8.93707434,71.84,-6.302859321
4.644132799,9.071865428,71.85,-6.686880555
5.080496508,9.275841779,71.86,-7.094901186
5.556775106,9.560876084,71.87,-7.526242156
6.075242697,9.940675551,71.88,-7.979756797
6.637850853,10.43078751,71.89,-8.453552204
7.245984968,11.0485007,71.9,-8.944915468
7.900235866,11.81285063,71.91,-9.450087129
8.599830482,12.74342774,71.92,-9.964238161
9.342439215,13.85993499,71.93,-10.48139934
10.12369358,15.18086139,71.94,-10.99415311
10.93652841,16.72092719,71.95,-11.49387029
11.77064912,18.48825679,71.96,-11.97079254
12.61221139,20.48194986,71.97,-12.41416351
13.44323109,22.68777782,71.98,-12.81231524
14.24184512,25.07444825,71.99,-13.15359851
14.98259752,27.59220557,72,-13.42677094
15.63694639,30.17063879,72.01,-13.62137375
16.17570466,32.72271787,72.02,-13.72881156
16.57036805,35.14871475,72.03,-13.74289696
16.79593867,37.34616563,72.04,-13.66017396
16.83375234,39.22092156,72.05,-13.4805503
16.67325419,40.69791375,72.06,-13.20723548
16.31393657,41.73111268,72.07,-12.84657482
15.7652723,42.30732966,72.08,-12.40770698
15.04606403,42.44623044,72.09,-11.90197051
14.18243712,42.19428748,72.1,-11.34212245
13.20533098,41.61636772,72.11,-10.74171188
12.14767068,40.78567383,72.12,-10.11425087
11.04190198,39.77512667,72.13,-9.472705019
9.917886759,38.65071903,72.14,-8.828950403
8.801579743,37.46768176,72.15,-8.193464601
7.714278757,36.26903734,72.16,-7.575147947
6.672456659,35.08601468,72.17,-6.981232032
5.687941659,33.93941954,72.18,-6.41732604
4.768505918,32.84189745,72.19,-5.887540114
3.91835635,31.79962735,72.2,-5.394608098
3.138816423,30.81441491,72.21,-4.940086503
2.429066045,29.8852379,72.22,-4.52456123
1.786519567,29.00919601,72.23,-4.147789934
1.207432411,28.18259222,72.24,-3.808923653
0.687246828,27.40140085,72.25,-3.506636669
0.22092661,26.66167445,72.26,-3.239260555
-0.196785377,25.95978023,72.27,-3.004941102
-0.571239369,25.29248359,72.28,-2.80169171
-0.907638728,24.65704062,72.29,-2.627455791
-1.21104175,24.05115703,72.3,-2.48025484
-1.486261877,23.47298823,72.31,-2.358165064
-1.737800653,22.92110486,72.32,-2.259352557
-1.969885572,22.39444145,72.33,-2.182157808
-2.186404041,21.89227713,72.34,-2.125056688
-2.390977181,21.41418458,72.35,-2.086686677
-2.586910536,20.96002488,72.36,-2.065886647
-2.777252787,20.5299172,72.37,-2.061646887
-2.964819757,20.12422929,72.38,-2.073139079
-3.152169006,19.74358644,72.39,-2.099728062
-3.341696897,19.38885508,72.4,-2.14092587
-3.535598912,19.06116593,72.41,-2.196418077
-3.735900894,18.7619279,72.42,-2.266064906
-3.944522443,18.49282935,72.43,-2.349864829
-4.163219654,18.2558786,72.44,-2.447970878
-4.393627192,18.05342235,72.45,-2.560695249
-4.637295739,17.88815085,72.46,-2.688480553
-4.895627082,17.7631449,72.47,-2.831902327
-5.16988343,17.68188883,72.48,-2.991679101
-5.461212626,17.64825622,72.49,-3.168650395
-5.770585979,17.66652824,72.5,-3.36377184
-6.098742891,17.74141064,72.51,-3.578112916
-6.446173416,17.87790371,72.52,-3.812849854
-6.813090751,18.0812448,72.53,-4.069226376
-7.199315925,18.35689304,72.54,-4.348534599
-7.604203893,18.71034252,72.55,-4.652114929
-8.026526837,19.14660799,72.56,-4.981347118
-8.464462112,19.6701767,72.57,-5.337522755
-8.915444638,20.28460018,72.58,-5.721833775
-9.37602231,20.99222457,72.59,-6.135243561
-9.841791552,21.79304535,72.6,-6.578452874
-10.30737312,22.68445042,72.61,-7.051754771
-10.76642988,23.66096878,72.62,-7.554941104
-11.21147095,24.71323031,72.63,-8.086980615
-11.63414168,25.82775133,72.64,-8.645888244
-12.02548996,26.9868727,72.65,-9.228619352
-12.37608348,28.16887732,72.66,-9.830725076
-12.67620478,29.34811245,72.67,-10.4461014
-12.91671539,30.49676734,72.68,-11.06682718
-13.08937734,31.58575118,72.69,-11.68315516
-13.1871503,32.58618167,72.7,-12.28315396
-13.2050032,33.47185308,72.71,-12.85317382
-13.14019883,34.22064529,72.72,-13.37813518
-12.99242466,34.81579723,72.73,-13.84177792
-12.76406254,35.24737322,72.74,-14.22755192
-12.46002467,35.51234663,72.75,-14.51998558
-12.08744701,35.61420286,72.76,-14.70517486
-11.65528154,35.56234642,72.77,-14.77225215
-11.17384433,35.3706918,72.78,-14.71444966
-10.65414963,35.05617947,72.79,-14.52950284
-10.10745727,34.63744633,72.8,-14.22030526
-9.544730554,34.13334421,72.81,-13.79460493
-8.976222377,33.56199227,72.82,-13.26443328
-8.411223538,32.93996906,72.83,-12.64528282
-7.857800237,32.28184713,72.84,-11.95486579
-7.322740399,31.60001101,72.85,-11.21198665
-6.811526565,30.90466912,72.86,-10.43534426
-6.328378937,30.20396797,72.87,-9.642627023
-5.876341043,29.50424182,72.88,-8.849760903
-5.457446599,28.81031764,72.89,-8.070469253
-5.07282228,28.12572129,72.9,-7.316048924
-4.722831497,27.45298303,72.91,-6.595330925
-4.407264572,26.79388944,72.92,-5.914823198
-4.125419049,26.14961595,72.93,-5.278915745
-3.876237984,25.52091892,72.94,-4.690149862
-3.65844488,24.90828851,72.95,-4.14955585
-3.470580918,24.31200683,72.96,-3.656877755
-3.311102218,23.73222817,72.97,-3.210919321
-3.178493999,23.16904562,72.98,-2.809748291
-3.071256628,22.62254123,72.99,-2.450904525
-2.98791392,22.09279711,73,-2.131620919
-2.927135288,21.57992393,73.01,-1.848905266
-2.887735152,21.08408336,73.02,-1.599705151
-2.868631864,20.60550557,73.03,-1.381000531
-2.86889306,20.14449718,73.04,-1.189816215
-2.887777845,19.70145366,73.05,-1.02334091
-2.924680478,19.27688329,73.06,-0.878917587
-2.979140675,18.87141628,73.07,-0.754065437
-3.050887829,18.48581761,73.08,-0.646521908
-3.139793318,18.12102006,73.09,-0.554199525
-3.245860176,17.77814137,73.1,-0.475229858
-3.369252917,17.45850285,73.11,-0.407922743
-3.51027397,17.16366933,73.12,-0.350773835
-3.66933736,16.89548759,73.13,-0.302453506
-3.846971942,16.65610832,73.14,-0.261777814
-4.043826004,16.44802111,73.15,-0.227723914
-4.260622066,16.27412557,73.16,-0.199384912
-4.498144376,16.13776055,73.17,-0.175982617
-4.757218014,16.04271114,73.18,-0.156844662
-5.038708956,15.99330642,73.19,-0.14138523
-5.343450966,15.99444624,73.2,-0.129116806
-5.672156198,16.05157228,73.21,-0.119616003
-6.025414287,16.17066787,73.22,-0.112527324
-6.403670841,16.3582281,73.23,-0.107561113
-6.807039802,16.62119856,73.24,-0.104468715
-7.235318326,16.9671109,73.25,-0.103051596
-7.68769577,17.40329611,73.26,-0.103155405
-8.162701779,17.93677486,73.27,-0.104652975
-8.658179329,18.5741516,73.28,-0.10745168
-9.171008184,19.32090644,73.29,-0.111491963
-9.696956862,20.18080927,73.3,-0.116733915
-10.23051733,21.15451779,73.31,-0.123159847
-10.76488817,22.23940175,73.32,-0.13077963
-11.2919078,23.42857836,73.33,-0.139621046
-11.80186039,24.70971939,73.34,-0.149728322
-12.28396304,26.06464484,73.35,-0.161167024
-12.72650233,27.46927875,73.36,-0.174023017
-13.11701749,28.89346803,73.37,-0.188400115
-13.44302708,30.30227409,73.38,-0.204420681
-13.6929455,31.65790518,73.39,-0.222229142
-13.85636678,32.92122834,73.4,-0.24199014
-13.9250381,34.05505843,73.41,-0.263892984
-13.89367302,35.02704727,73.42,-0.28815265
-13.76013014,35.81163502,73.43,-0.315012744
-13.52590948,36.39250435,73.44,-0.344741602
-13.19608105,36.76326865,73.45,-0.37764136
-12.77890966,36.92713199,73.46,-0.414055022
-12.28534643,36.89608759,73.47,-0.454366785
-11.72835178,36.68883943,73.48,-0.499002981
-11.12198566,36.32862828,73.49,-0.54843236
-10.48073273,35.84100735,73.5,-0.603185286
-9.818663893,35.25168708,73.51,-0.663856805
-9.148941031,34.58505573,73.52,-0.73110794
-8.483329688,33.86297137,73.53,-0.805665984
-7.83194958,33.10420793,73.54,-0.888348846
-7.203162264,32.32424038,73.55,-0.980071956
-6.603551502,31.53533406,73.56,-1.08184873
-6.038015723,30.74685808,73.57,-1.194800163
-5.509948039,29.96572753,73.58,-1.320182665
-5.021383894,29.19677976,73.59,-1.459392857
-4.573235876,28.44327851,73.6,-1.613967194
-4.165499268,27.7072534,73.61,-1.785614246
-3.797412841,26.98981839,73.62,-1.976231049
-3.46768763,26.29148736,73.63,-2.187899668
-3.17461711,25.61232254,73.64,-2.42290362
-2.91622849,24.9521118,73.65,-2.683757443
-2.690405611,24.31049338,73.66,-2.973200553
-2.494942008,23.68701538,73.67,-3.294185862
-2.327663182,23.08119995,73.68,-3.649885498
-2.186450296,22.49257939,73.69,-4.043677816
-2.06927061,21.92071323,73.7,-4.47910245
-1.974257877,21.36520504,73.71,-4.959780825
-1.899680329,20.82570901,73.72,-5.48928797
-1.843981154,20.30193333,73.73,-6.07106902
-1.80579548,19.79364264,73.74,-6.708232623
-1.783914902,19.30066088,73.75,-7.40313959
-1.777333948,18.82287146,73.76,-8.157065231
-1.78522119,18.36022216,73.77,-8.969802538
-1.806901964,17.91272987,73.78,-9.838919266
-1.841894756,17.48048369,73.79,-10.7589156
-1.889870169,17.06365761,73.8,-11.72061424
-1.950647168,16.66251883,73.81,-12.71008409
-2.024216255,16.27743713,73.82,-13.70793152
-2.110705677,15.90890911,73.83,-14.68872
-2.210379069,15.55757179,73.84,-15.62095782
-2.323653373,15.22421935,73.85,-16.46819513
-2.451077555,14.90984515,73.86,-17.19002376
-2.593326894,14.61566683,73.87,-17.7457968
-2.751212365,14.343156,73.88,-18.09795484
-2.925669481,14.09406877,73.89,-18.21614936
-3.117752929,13.87054806,73.9,-18.08160297
-3.328637601,13.67513809,73.91,-17.68950252
-3.559612807,13.51084837,73.92,-17.05036195
-3.812062015,13.38118097,73.93,-16.18865694
-4.087428916,13.29028115,73.94,-15.14008026
-4.387206517,13.24305011,73.95,-13.94732218
-4.712937134,13.24514506,73.96,-12.65570957
-5.066187346,13.30298494,73.97,-11.30923166
-5.448395283,13.42394178,73.98,-9.947509408
-5.860904727,13.6164267,73.99,-8.603955881
-6.30473986,13.88971057,74,-7.304995068
-6.780573295,14.25391265,74.01,-6.070099154
-7.288656569,14.71989666,74.02,-4.912320618
-7.828531621,15.29911686,74.03,-3.839413629
-8.398867013,16.00308455,74.04,-2.854601174
-8.997090969,16.84227241,74.05,-1.957703779
-9.619339337,17.82589805,74.06,-1.146036315
-10.26011038,18.96068222,74.07,-0.41507487
-10.91194781,20.24925652,74.08,0.240843358
-11.56526304,21.68811399,74.09,0.828107201
-12.20835039,23.26701548,74.1,1.353404956
-12.82712832,24.96661491,74.11,1.823529838
-13.40563943,26.75765817,74.12,2.245088553
-13.9266199,28.60097627,74.13,2.624452815
-14.37185161,30.44771554,74.14,2.96766342
-14.72342799,32.24204437,74.15,3.280298808
-14.96524054,33.92499505,74.16,3.56756807
-15.08368732,35.43822708,74.17,3.834200087
-15.06942247,36.73039921,74.18,4.08450072
-14.91810182,37.76128672,74.19,4.322391491
-14.63087597,38.5055712,74.2,4.551337512
-14.2146284,38.95506883,74.21,4.774475907
-13.68129134,39.11780693,74.22,4.994583799
-13.04694748,39.01610989,74.23,5.214067373
-12.33062478,38.68271378,74.24,5.435070602
-11.55280576,38.15652952,74.25,5.65942023
-10.73420347,37.47845741,74.26,5.888627262
-9.894509767,36.68792469,74.27,6.123968634
-9.051611689,35.82042767,74.28,6.366437877
-8.22094598,34.90609892,74.29,6.616711407
-7.415263207,33.96921489,74.3,6.87520972
-6.644540556,33.02834282,74.31,7.142079293
-5.916125745,32.0969658,74.32,7.417108726
-5.234988212,31.18429468,74.33,7.699755221
-4.603988772,30.29611455,74.34,7.989153342
-4.024303484,29.43570732,74.35,8.284072031
-3.495667195,28.60442764,74.36,8.582834572
-3.016728263,27.80239809,74.37,8.883369358
-2.585353096,27.02894874,74.38,9.183219696
-2.198796892,26.28288886,74.39,9.479542241
-1.853971634,25.56281703,74.4,9.769001946
-1.547566166,24.86725826,74.41,10.04793791
-1.276165993,24.19474651,74.42,10.3124521
-1.036417653,23.54391624,74.43,10.55843449
-0.825017868,22.91351108,74.44,10.78156287
-0.638807405,22.30240189,74.45,10.97755623
-0.474831873,21.70958859,74.46,11.1423909
-0.330297792,21.13418333,74.47,11.27233706
-0.202646301,20.57540699,74.48,11.36405811
-0.089514865,20.03257015,74.49,11.41495418
0.011251037,19.50506388,74.5,11.42324638
0.101605423,18.99234694,74.51,11.38798246
0.183330299,18.49393566,74.52,11.30918879
0.258022114,18.0093974,74.53,11.18793561
0.327142283,17.53834166,74.54,11.02624392
0.391999223,17.0804178,74.55,10.82703596
0.453791543,16.63530951,74.56,10.59400148
0.513612384,16.2027337,74.57,10.33148698
0.572459944,15.78243988,74.58,10.04432796
0.6312737,15.37420901,74.59,9.737605558
0.690920504,14.97785633,74.6,9.416531794
0.752232835,14.59323281,74.61,9.086292094
0.816013941,14.22022816,74.62,8.751836791
0.883039128,13.85877672,74.63,8.417819011
0.954091203,13.50886236,74.64,8.088506143
1.029951823,13.17052543,74.65,7.767683498
1.111416945,12.84387394,74.66,7.458647114
1.199322262,12.52909299,74.67,7.164192693
1.294531986,12.22645732,74.68,6.886626781
1.397959971,11.93635224,74.69,6.627784106
1.510591437,11.65929014,74.7,6.389063021
1.633470798,11.39593147,74.71,6.171485856
1.767720689,11.14712206,74.72,5.975746379
1.914568002,10.91392486,74.73,5.802239211
2.075333333,10.69765278,74.74,5.651118565
2.251434666,10.49992547,74.75,5.52236714
2.444422902,10.32274212,74.76,5.415819078
2.655978565,10.16852461,74.77,5.331174898
2.887890408,10.0401958,74.78,5.268083314
3.142084087,9.941321023,74.79,5.226160121
3.420629622,9.876174828,74.8,5.20498996
3.725706635,9.849852166,74.81,5.204128683
4.059583409,9.868424532,74.82,5.223162151
4.424603393,9.93913395,74.83,5.261730366
4.82315153,10.07044317,74.84,5.319485164
5.257585059,10.27223946,74.85,5.396088662
5.730120945,10.5559653,74.86,5.491229094
6.242673517,10.9346668,74.87,5.604661376
6.796805048,11.42294942,74.88,5.736143658
7.393462282,12.03696766,74.89,5.885418821
8.032716392,12.79406498,74.9,6.052212384
8.713287308,13.71175708,74.91,6.236239973
9.432401224,14.80730874,74.92,6.43717165
10.18527553,16.09634423,74.93,6.654565347
10.96453935,17.59019451,74.94,6.887863317
11.75986648,19.29377862,74.95,7.136366432
12.55765495,21.20318832,74.96,7.399211917
13.34058715,23.30194255,74.97,7.675295157
14.08801831,25.55812972,74.98,7.963210308
14.7762694,27.92349563,74.99,8.261250181
15.3791572,30.33187716,75,8.567395057
15.87030127,32.70344803,75.01,8.879204474
16.22433334,34.9484036,75.02,9.193797868
16.41926705,36.97564034,75.03,9.507884923
16.43908018,38.70257236,75.04,9.817765846
16.27504392,40.0637722,75.05,10.11935776
15.927413,41.0194821,75.06,10.40812729
15.40525829,41.55841604,75.07,10.67926623
14.72584195,41.69768937,75.08,10.92788521
13.9129158,41.47772939,75.09,11.14904879
12.99447907,40.95514901,75.1,11.33783606
12.00040461,40.19429954,75.11,11.48968084
10.96022764,39.25992425,75.12,11.60061904
9.901307347,38.21129474,75.13,11.66732169
8.84763564,37.09878812,75.14,11.68728171
7.819094588,35.96236378,75.15,11.65911044
6.831281052,34.83172091,75.16,11.5825345
5.895610328,33.72731912,75.17,11.45840885
5.019742324,32.66213887,75.18,11.2887531
4.208119046,31.64330834,75.19,11.07669952
3.462415531,30.67364206,75.2,10.82631777
2.78225953,29.75323715,75.21,10.54243849
2.165629026,28.88027733,75.22,10.23045722
1.609296502,28.0519641,75.23,9.896164238
1.109258194,27.26508782,75.24,9.545461822
0.660964392,26.51633134,75.25,9.184188063
0.25963318,25.80256546,75.26,8.817987861
-0.099633022,25.12094848,75.27,8.45210531
-0.421703688,24.46898694,75.28,8.091310282
-0.711255236,23.84457785,75.29,7.739844713
-0.972806129,23.24596624,75.3,7.401358551
-1.210597681,22.67174786,75.31,7.07891081
-1.428606913,22.12082532,75.32,6.774984464
-1.630534442,21.59238386,75.33,6.491533881
-1.819797255,21.0858646,75.34,6.230018238
-1.999568452,20.60093837,75.35,5.991448693
-2.172746539,20.13750014,75.36,5.77646109
-2.342037096,19.69564593,75.37,5.585390897
-2.50991664,19.27568216,75.38,5.418293838
-2.678690599,18.8781218,75.39,5.275019901
-2.850524426,18.50368884,75.4,5.155280285
-3.02741432,18.15334371,75.41,5.058681254
-3.211272917,17.8282899,75.42,4.984727474
-3.403910552,17.52999975,75.43,4.932894399
-3.607030611,17.26025192,75.44,4.90267607
-3.822298185,17.02114971,75.45,4.893567338
-4.051305196,16.81515855,75.46,4.905066109
-4.295556231,16.64515568,75.47,4.936716666
-4.556517673,16.51445289,75.48,4.988147612
-4.83558444,16.42682667,75.49,5.059022804
-5.134025006,16.3865797,75.5,5.149037113
-5.452991086,16.39853277,75.51,5.257934978
-5.793500339,16.4680126,75.52,5.385536815
-6.156342325,16.60089842,75.53,5.531674498
-6.542015427,16.80355538,75.54,5.696178258
-6.950646783,17.08262434,75.55,5.878872728
-7.381955472,17.44494232,75.56,6.079584452
-7.83508505,17.89742066,75.57,6.29807595
-8.308498924,18.44672149,75.58,6.533999687
-8.79976825,19.0983467,75.59,6.786894517
-9.305553755,19.85656031,75.6,7.056139882
-9.821459228,20.72370885,75.61,7.340940498
-10.34178545,21.69952072,75.62,7.640202245
-10.85955804,22.7797121,75.63,7.952506238
-11.3665306,23.95563563,75.64,8.276107684
-11.85325415,25.21384967,75.65,8.608865239
-12.30897181,26.53495192,75.66,8.948148576
-12.72233054,27.89419197,75.67,9.290836642
-13.08169048,29.26178201,75.68,9.633314495
-13.37539144,30.60356423,75.69,9.971471246
-13.59267789,31.88327387,75.7,10.3005953
-13.72448771,33.06473444,75.71,10.61560203
-13.76375782,34.11383697,75.72,10.91109741
-13.70631768,35.00177332,75.73,11.18144344
-13.55121502,35.706876,75.74,11.42080301
-13.30076526,36.21589752,75.75,11.62362129
-12.96059166,36.5250277,75.76,11.78475383
-12.53924567,36.63924965,75.77,11.89954939
-12.04759748,36.57110141,75.78,11.96421161
-11.49821379,36.33911767,75.79,11.97611176
-10.90458784,35.96551429,75.8,11.93379221
-10.28037584,35.47430937,75.81,11.83711483
-9.638827575,34.88944258,75.82,11.68739403
-8.992175174,34.23340485,75.83,11.48729001
-8.351351274,33.52632107,75.84,11.24070205
-7.725695938,32.7854177,75.85,10.9525763
-7.122893645,32.02488881,75.86,10.62872958
-6.548986283,31.25603595,75.87,10.2755723
-6.008454901,30.48751153,75.88,9.899791722
-5.504356309,29.72571962,75.89,9.508183237
-5.038542765,28.97524437,75.9,9.107359728
-4.611801338,28.23916773,75.91,8.703554064
-4.224073654,27.51948258,75.92,8.30252093
-3.874640465,26.81735771,75.93,7.909381046
-3.562250979,26.13335281,75.94,7.528575004
-3.285311188,25.467647,75.95,7.163849919
-3.041982632,24.82016838,75.96,6.81826551
-2.830257084,24.1906644,75.97,6.494221248
-2.648114273,23.57881247,75.98,6.193501617
-2.493534833,22.98426492,75.99,5.917367573
-2.364525794,22.40667006,76,5.666614195
-2.259242765,21.84570442,76.01,5.441626329
-2.175964316,21.30108616,76.02,5.242465699
-2.113101255,20.77258278,76.03,5.068960326
-2.069261966,20.26001686,76.04,4.920718774
-2.04320993,19.76327299,76.05,4.797206844
-2.033878563,19.28230116,76.06,4.697834821
-2.040405805,18.81712,76.07,4.621970083
-2.062081998,18.36782753,76.08,4.568937751
-2.098369255,17.93460561,76.09,4.538030293
-2.148917547,17.51772892,76.1,4.528635119
-2.213520317,17.11758312,76.11,4.540225033
-2.292128927,16.73467427,76.12,4.57231063
-2.384863316,16.36964566,76.13,4.624442978
-2.491978029,16.02330985,76.14,4.69624965
-2.613866225,15.69666511,76.15,4.787487055
-2.751073232,15.39091757,76.16,4.897962408
-2.90427226,15.10753941,76.17,5.027528449
-3.074259781,14.84829609,76.18,5.176090246
-3.261960601,14.61528872,76.19,5.343623115
-3.468413481,14.41097435,76.2,5.530105762
-3.694752174,14.23830291,76.21,5.735499663
-3.94220462,14.10074618,76.22,5.959738094
-4.212084681,14.00230822,76.23,6.202717182
-4.505746621,13.94764252,76.24,6.464227412
-4.824580969,13.9421261,76.25,6.743883875
-5.16990226,13.9919384,76.26,7.041124517
-5.54293498,14.10407262,76.27,7.355143067
-5.944813559,14.28633573,76.28,7.68486526
-6.376413587,14.54727969,76.29,8.028811506
-6.838278141,14.89647689,76.3,8.385032787
-7.330419509,15.34394576,76.31,8.751110656
-7.852116373,15.89980718,76.32,9.12412069
-8.401896119,16.57422619,76.33,9.500477282
-8.977230762,17.37671034,76.34,9.875967375
-9.574300915,18.31545258,76.35,10.24577329
-10.18767057,19.39549963,76.36,10.60449837
-10.81022783,20.61835502,76.37,10.94607581
-11.43297348,21.98048939,76.38,11.26412203
-12.04476079,23.47162327,76.39,11.55205927
-12.63264775,25.0733004,76.4,11.80319999
-13.18201406,26.75867893,76.41,12.01100134
-13.67675265,28.49152025,76.42,12.16961097
-14.10022387,30.2275707,76.43,12.27396848
-14.43632887,31.91662103,76.44,12.32001335
-14.67004366,33.50479344,76.45,12.30517579
-14.78901614,34.93960708,76.46,12.22845276
-14.78458047,36.17402218,76.47,12.09044228
-14.65236525,37.17041206,76.48,11.89344465
-14.39316176,37.90458745,76.49,11.64137568
-14.01274111,38.36684463,76.5,11.33952836
-13.52152226,38.56220009,76.51,10.99430152
-12.93384513,38.50866073,76.52,10.61293999
-12.26677998,38.23395893,76.53,10.20320294
-11.53901595,37.77216838,76.54,9.772962745
-10.76957733,37.15979578,76.55,9.330004534
-9.976845659,36.43283816,76.56,8.88170652
-9.177671097,35.62428488,76.57,8.43484595
-8.386845131,34.76275856,76.58,7.995499261
-7.616760561,33.87181684,76.59,7.568912947
-6.877311581,32.96993201,76.6,7.159489141
-6.175980675,32.07094304,76.61,6.770792211
-5.518004538,31.18464262,76.62,6.405601128
-4.906651192,30.31758669,76.63,6.065957474
-4.343526781,29.47378142,76.64,5.753236591
-3.828826649,28.65532194,76.65,5.468279895
-3.361702159,27.86302386,76.66,5.211444805
-2.940451477,27.09675323,76.67,4.982690494
-2.562770661,26.35581801,76.68,4.781691818
-2.225975429,25.63923131,76.69,4.607903194
-1.927095045,24.94582033,76.7,4.460582535
-1.663078012,24.27438607,76.71,4.33891969
-1.430849074,23.62376213,76.72,4.242082771
-1.227357244,22.9928433,76.73,4.169213396
-1.049712577,22.3806215,76.74,4.119426689
-0.895154227,21.7861805,76.75,4.09187532
-0.76110349,21.20869765,76.76,4.085877692
-0.645189785,20.6474362,76.77,4.100813271
-0.545220441,20.10173382,76.78,4.136125982
-0.459226533,19.57099556,76.79,4.191344238
-0.38541507,19.05468087,76.8,4.266152572
-0.322190646,18.55229743,76.81,4.360328105
-0.268129155,18.06339149,76.82,4.473724363
-0.221963619,17.58754228,76.83,4.606284024
-0.182588567,17.12435661,76.84,4.758059325
-0.149018,16.67346365,76.85,4.929151982
-0.120403278,16.2345125,76.86,5.119698848
-0.095996806,15.80716833,76.87,5.329864279
-0.075147087,15.3911107,76.88,5.559840226
-0.057298629,14.98603186,76.89,5.809762642
-0.041958522,14.59163488,76.9,6.079682817
-0.028708966,14.20763313,76.91,6.369549739
-0.017189763,13.83374914,76.92,6.679156668
-0.007081248,13.46971379,76.93,7.008097859
0.001883124,13.11526622,76.94,7.35561038
0.009936782,12.77015297,76.95,7.720563294
0.017288942,12.43412771,76.96,8.101438882
0.02411396,12.10695119,76.97,8.496174722
0.030566648,11.78839073,76.98,8.902095289
0.036790356,11.47821998,76.99,9.315803561
0.042908601,11.17621896,77,9.733167498
0.049031502,10.88217385,77.01,10.14933052
0.055266117,10.59587659,77.02,10.55855672
0.061713921,10.31712499,77.03,10.95430627
0.068465938,10.04572276,77.04,11.32948712
0.075613976,9.781479207,77.05,11.6765033
0.083253221,9.524209112,77.06,11.98733574
0.091479091,9.273732877,77.07,12.25395995
0.100385356,9.029876642,77.08,12.46887744
0.110073518,8.792472142,77.09,12.62522406
0.120654128,8.561356684,77.1,12.71715888
0.132245626,8.33637341,77.11,12.74050208
0.144970657,8.117371527,77.12,12.69282014
0.15896519,7.904206688,77.13,12.57362458
0.174381275,7.696741201,77.14,12.38460036
0.19138725,7.494844278,77.15,12.12945575
0.210164672,7.298392861,77.16,11.8137361
0.230912258,7.107272297,77.17,11.44453703
0.253855006,6.921378153,77.18,11.03017569
0.279244622,6.740616353,77.19,10.57968139
0.307360105,6.564905079,77.2,10.10242759
0.338504761,6.394175691,77.21,9.607739761
0.373020374,6.228377811,77.22,9.104484535
0.411291896,6.067481453,77.23,8.600885218
0.453748417,5.911478908,77.24,8.104261331
0.500861514,5.760389674,77.25,7.620934693
0.553157234,5.614268419,77.26,7.156188708
0.61122902,5.473214196,77.27,6.714266489
0.675739138,5.337373938,77.28,6.298416619
0.747418466,5.206954104,77.29,5.910981454
0.827082644,5.082239607,77.3,5.553521575
0.915648702,4.963612535,77.31,5.226888945
1.014137616,4.851565166,77.32,4.931355446
1.123676725,4.746725994,77.33,4.666756485
1.245528786,4.649909789,77.34,4.43254245
1.381103646,4.562143668,77.35,4.227896656
1.531959094,4.484709848,77.36,4.051842602
1.699822176,4.419225934,77.37,3.903275346
1.88661756,4.367725423,77.38,3.780998202
2.094469454,4.332723217,77.39,3.683867361
2.325706992,4.317330209,77.4,3.610782123
2.582900874,4.325453849,77.41,3.560671298
2.868866353,4.361891941,77.42,3.532515495
3.186650956,4.432510127,77.43,3.52547543
3.539538692,4.544583945,77.44,3.538830827
3.931045766,4.707007802,77.45,3.571957415
4.364875392,4.930533441,77.46,3.624358684
4.844866794,5.228123334,77.47,3.695710978
5.374837275,5.615453219,77.48,3.7858054
5.958518926,6.110993818,77.49,3.894541741
6.599346904,6.736363418,77.5,4.021960273
7.300096685,7.51638763,77.51,4.168221669
8.062465105,8.478841065,77.52,4.33356875
8.886700513,9.653953318,77.53,4.518324602
9.770857192,11.07304632,77.54,4.722901339
10.70987188,12.76586063,77.55,4.947750835
11.69491269,14.75804188,77.56,5.193327077
12.71221975,17.06562612,77.57,5.460075611
13.74228288,19.68905953,77.58,5.748397817
14.75913589,22.60718333,77.59,6.058624365
15.7302644,25.76949797,77.6,6.390871112
16.6175737,29.09279381,77.61,6.745025636
17.37841884,32.45922633,77.62,7.120727084
17.96951563,35.7240954,77.63,7.517207025
18.35036803,38.72712334,77.64,7.933257253
18.48797216,41.31288885,77.65,8.366994289
18.36141359,43.35251902,77.66,8.815825052
17.96477693,44.76301731,77.67,9.276430429
17.30859372,45.5187461,77.68,9.744545656
16.41852841,45.65142505,77.69,10.2148563
15.33234892,45.2399663,77.7,10.68104322
14.09538204,44.3933303,77.71,11.13578699
12.75569829,43.23154653,77.72,11.57082954
11.35983291,41.86964213,77.73,11.9769131
9.949524865,40.40666123,77.74,12.34442339
8.559761477,38.92035078,77.75,12.66359156
7.218018118,37.46657303,77.76,12.92470529
5.944312243,36.08149937,77.77,13.11885514
4.75195042,34.78556074,77.78,13.23856547
3.648600388,33.58753375,77.79,13.27798778
2.637219432,32.48799373,77.8,13.23357628
1.717346248,31.48276451,77.81,13.10441521
0.885877209,30.56475582,77.82,12.89219929
0.137919751,29.72577665,77.83,12.60129498
-0.532571387,28.95749993,77.84,12.23850175
-1.1323076,28.25208319,77.85,11.81260937
-1.668291879,27.60251197,77.86,11.33386655
-2.147559615,27.00273986,77.87,10.81349076
-2.576913668,26.44773583,77.88,10.26297584
-2.962937901,25.9333693,77.89,9.693670808
-3.311786996,25.45640667,77.9,9.116271958
-3.629152854,25.01437895,77.91,8.54049924
-3.920326715,24.60546243,77.92,7.974898483
-4.190071665,24.22844083,77.93,7.42667504
-4.442733675,23.88256705,77.94,6.901689191
-4.68222382,23.56752245,77.95,6.404498262
-4.91198626,23.28337144,77.96,5.938437653
-5.135125647,23.03046384,77.97,5.505731999
-5.35434308,22.80943931,77.98,5.10768896
-5.571967161,22.62117834,77.99,4.744805166
-5.790045581,22.46673493,78,4.41691646
-6.010273994,22.34735346,78.01,4.123380642
-6.234028626,22.26441669,78.02,3.863149801
-6.462436049,22.21937417,78.03,3.634910504
-6.69631302,22.21374698,78.04,3.437201193
-6.936154329,22.24908106,78.05,3.268441745
-7.182194521,22.32682523,78.06,3.12700153
-7.434385149,22.4482989,78.07,3.011331642
-7.69231978,22.61466983,78.08,2.919935396
-7.955278787,22.82675749,78.09,2.851375958
-8.22224223,23.08494458,78.1,2.804376494
-8.491851264,23.38910901,78.11,2.777813371
-8.762344809,23.7385272,78.12,2.770680508
-9.031639085,24.13162866,78.13,2.782140408
-9.297342916,24.56593999,78.14,2.811541879
-9.556758148,25.03803721,78.15,2.85836967
-9.806806983,25.54336512,78.16,2.922266112
-10.04422302,26.07625473,78.17,3.003057959
-10.26561821,26.62994289,78.18,3.100708224
-10.46751109,27.19663609,78.19,3.215315703
-10.64633163,27.76749533,78.2,3.34714166
-10.7986952,28.33307254,78.21,3.496575245
-10.92152389,28.8835375,78.22,3.664117223
-11.01206949,29.40888469,78.23,3.850384823
-11.06801736,29.89925378,78.24,4.056106809
-11.08773758,30.34559759,78.25,4.282079575
-11.07031324,30.73986055,78.26,4.529160124
-11.01553147,31.07519292,78.27,4.798232359
-10.92397645,31.34632795,78.28,5.090228875
-10.79705175,31.54984624,78.29,5.406030339
-10.63689585,31.68408218,78.3,5.746368634
-10.44632289,31.7490531,78.31,6.111826699
-10.22869029,31.74641059,78.32,6.502835557
-9.987816309,31.67929265,78.33,6.919466452
-9.727855479,31.55192679,78.34,7.361408706
-9.453109695,31.36938746,78.35,7.8277317
-9.167917655,31.13738397,78.36,8.31674978
-8.876571283,30.86192177,78.37,8.826011357
-8.583162224,30.54906207,78.38,9.35205567
-8.291502242,30.2047675,78.39,9.890210092
-8.00509288,29.83473656,78.4,10.43444911
-7.727060933,29.44429512,78.41,10.97736465
-7.460127159,29.03832736,78.42,11.51014553
-7.206616498,28.62125939,78.43,12.02236974
-6.968461943,28.19706386,78.44,12.50257005
-6.747232068,27.76927096,78.45,12.93842
-6.54414529,27.34098328,78.46,13.31695513
-6.360106786,26.91494806,78.47,13.62542328
-6.195756735,26.49360632,78.48,13.85220479
-6.051512555,26.07913092,78.49,13.9871462
-5.927578972,25.67344681,78.5,14.02263871
-5.824003749,25.27831621,78.51,13.95429871
-5.740721084,24.89536917,78.52,13.78115967
-5.677576624,24.52615275,78.53,13.50608863
-5.634328524,24.17213357,78.54,13.13556561
-5.610667999,23.83472562,78.55,12.67921725
-5.606296607,23.51535752,78.56,12.14921621
-5.620902778,23.21547025,78.57,11.55949791
-5.654155692,22.93654419,78.58,10.92482766
-5.705706185,22.68010033,78.59,10.26009649
-5.775224622,22.4477254,78.6,9.579499456
-5.862415831,22.24109305,78.61,8.896091836
-5.966966009,22.06195929,78.62,8.22132554
-6.088538436,21.91216344,78.63,7.564884527
-6.226773941,21.79362181,78.64,6.93460107
-6.381312346,21.70834987,78.65,6.336490632
-6.551743854,21.65843676,78.66,5.774887375
-6.73756465,21.64598166,78.67,5.252638453
-6.938176157,21.67309217,78.68,4.771272207
-7.152865812,21.74181593,78.69,4.331264251
-7.380798566,21.85420816,78.7,3.93221296
-7.620942452,22.01211581,78.71,3.573029646
-7.872032384,22.21703532,78.72,3.252157667
-8.132570153,22.4701126,78.73,2.967661537
-8.400815372,22.77204795,78.74,2.717402887
-8.674703286,23.12295456,78.75,2.49912527
-8.951832798,23.52216561,78.76,2.310525847
-9.229487353,23.96798332,78.77,2.149364138
-9.504635053,24.45767599,78.78,2.013461143
-9.773949637,24.98742221,78.79,1.900766679
-10.03374066,25.55201752,78.8,1.809394909
-10.28009516,26.14493756,78.81,1.737601546
-10.50901709,26.75840512,78.82,1.683843454
-10.71644984,27.38343776,78.83,1.6467489
-10.89830752,28.0099059,78.84,1.625123768
-11.05069087,28.62691613,78.85,1.617974897
-11.17013113,29.22329707,78.86,1.624463994
-11.25361586,29.78779223,78.87,1.643936004
-11.2986631,30.30943069,78.88,1.675908292
-11.30359622,30.77828579,78.89,1.720039839
-11.26761666,31.18579173,78.9,1.776158965
-11.19077345,31.52494279,78.91,1.844241862
-11.07403005,31.79062632,78.92,1.924395365
-10.91927177,31.97993522,78.93,2.016877726
-10.72922096,32.09205324,78.94,2.122083633
-10.50732563,32.12805644,78.95,2.240532035
-10.25759975,32.09079643,78.96,2.372877254
-9.984506852,31.98468893,78.97,2.519904562
-9.692817326,31.81523986,78.98,2.682523709
-9.387384626,31.58872653,78.99,2.86177046
-9.07302634,31.31193796,79,3.058810199
-8.754426641,30.99180388,79.01,3.274908421
-8.43596975,30.63513739,79.02,3.511435243
-8.121676729,30.24848393,79.03,3.769869288
-7.815170317,29.83795735,79.04,4.051796727
-7.519616975,29.40915267,79.05,4.358847222
-7.237714787,28.96710116,79.06,4.692675239
-6.971708808,28.51627504,79.07,5.054898454
-6.723412056,28.06061905,79.08,5.447062864
-6.494241167,27.60357269,79.09,5.870602166
-6.285242411,27.148115,79.1,6.326684607
-6.097134238,26.69684689,79.11,6.816142396
-5.930378805,26.25205766,79.12,7.339157649
-5.785207861,25.81575266,79.13,7.89523768
-5.661650512,25.38970905,79.14,8.482989956
-5.559598532,24.97554212,79.15,9.099834879
-5.47884968,24.57475963,79.16,9.741604329
-5.419120525,24.18879404,79.17,10.4023646
-5.380047589,23.81900432,79.18,11.07421872
-5.361246297,23.46673708,79.19,11.7468794
-5.362357124,23.13335594,79.2,12.40772363
-5.383013573,22.8202647,79.21,13.04186812
-5.422843084,22.52892093,79.22,13.63220782
-5.481479866,22.26084504,79.23,14.16012279
-5.55862029,22.01765358,79.24,14.6066025
-5.653976596,21.80106682,79.25,14.95280528
-5.767255035,21.61291619,79.26,15.18182046
-5.898155684,21.45514279,79.27,15.28012264
-6.046390907,21.3298067,79.28,15.23847412
-6.211668744,21.2391021,79.29,15.05339489
-6.393628247,21.18530128,79.3,14.72731152
-6.591834426,21.17074812,79.31,14.26860959
-6.805764666,21.19781844,79.32,13.69100783
-7.034798475,21.2689517,79.33,13.01232557
-7.27815139,21.38652746,79.34,12.25318532
-7.534818093,21.55269531,79.35,11.43539249
-7.803571958,21.76937335,79.36,10.58063795
-8.082945359,22.03813152,79.37,9.709231941
-8.371154165,22.36013554,79.38,8.839339324
-8.666061255,22.73589259,79.39,7.986388055
-8.965158234,23.1649093,79.4,7.162888772
-9.265565233,23.64568904,79.41,6.378428283
-9.564042072,24.17568466,79.42,5.639852438
-9.856922984,24.75092999,79.43,4.951599173
-10.14014509,25.36593658,79.44,4.315972437
-10.40943284,26.01368358,79.45,3.733602892
-10.66031477,26.68562715,79.46,3.203760523
-10.88817098,27.37172623,79.47,2.72463345
-11.08831965,28.06052296,79.48,2.293690963
-11.25639218,28.73980436,79.49,1.90785242
-11.38839399,29.39676219,79.5,1.56372465
-11.48076223,30.01837764,79.51,1.257771827
-11.53064646,30.59214554,79.52,0.98635984
-11.53613347,31.10674748,79.53,0.745937345
-11.49623499,31.55231718,79.54,0.533087136
-11.41097188,31.92087482,79.55,0.344508228
-11.28147523,32.2069036,79.56,0.177131356
-11.10993048,32.40737074,79.57,0.028083636
-10.89946692,32.5216101,79.58,-0.105294775
-10.65402748,32.55127818,79.59,-0.225438156
-10.37823284,32.50016861,79.6,-0.334590644
-10.07721395,32.37367936,79.61,-0.434782554
-9.756356528,32.17843018,79.62,-0.527884168
-9.421142036,31.92192457,79.63,-0.615586003
-9.077010749,31.61205766,79.64,-0.699445294
-8.729139512,31.25676016,79.65,-0.780888819
-8.38235604,30.86377045,79.66,-0.861230967
-8.041068303,30.44038284,79.67,-0.941708152
-7.709165965,29.99329577,79.68,-1.023468334
-7.390006167,29.52855071,79.69,-1.107618937
-7.086412284,29.05150156,79.7,-1.195220454
-6.80069151,28.56683562,79.71,-1.287307794
-6.534656934,28.07858733,79.72,-1.384919674
-6.28966615,27.59021994,79.73,-1.489084133
-6.066681446,27.10470797,79.74,-1.600857529
-5.866334926,26.62460023,79.75,-1.721335467
-5.688951359,26.15206245,79.76,-1.851639698
-5.534613623,25.68898345,79.77,-1.99296063
-5.403230824,25.23703786,79.78,-2.14656362
-5.294572716,24.79773658,79.79,-2.313770338
-5.208278124,24.37244099,79.8,-2.495998311
-5.143934169,23.96244802,79.81,-2.69477256
-5.101106694,23.56901422,79.82,-2.91169822
-5.079338895,23.19339861,79.83,-3.148478249
-5.078154503,22.83686923,79.84,-3.40693474
-5.097114679,22.50073965,79.85,-3.68898154
-5.13583953,22.18639204,79.86,-3.996594414
-5.193969508,21.89530643,79.87,-4.331809376
-5.271164273,21.62906636,79.88,-4.696706228
-5.367127978,21.38937287,79.89,-5.09333319
-5.481632858,21.17806854,79.9,-5.523641913
-5.61445653,20.99714414,79.91,-5.989351834
-5.765372612,20.84874065,79.92,-6.491913819
-5.934149019,20.73514252,79.93,-7.032302994
-6.120560373,20.65880617,79.94,-7.61086435
-6.324323619,20.62232184,79.95,-8.22688038
-6.545056405,20.62836155,79.96,-8.878487108
-6.782274038,20.67966991,79.97,-9.562306749
-7.035352096,20.77898994,79.98,-10.27301998
-7.303511561,20.92914424,79.99,-11.00291077
-7.585706864,21.13268567,80,-11.74176263
-7.880603486,21.39182147,80.01,-12.47632475
-8.186577025,21.70840104,80.02,-13.1904131
-8.501655236,22.08366026,80.03,-13.86516011
-8.823425331,22.51822167,80.04,-14.47926317
-9.149028518,23.01152373,80.05,-15.00988252
-9.475157985,23.56166033,80.06,-15.43447543
-9.798059926,24.16538003,80.07,-15.73166473
-10.11355665,24.81787672,80.08,-15.88358615
-10.41693749,25.51238254,80.09,-15.87755844
-10.70322907,26.24030497,80.1,-15.70727149
-10.96729247,26.99124969,80.11,-15.37398268
-11.20388138,27.75312978,80.12,-14.8862671
-11.40770187,28.51222481,80.13,-14.25946978
-11.57384558,29.25402601,80.14,-13.51429585
-11.69795932,29.96361778,80.15,-12.67497521
-11.77629765,30.62612522,80.16,-11.76737709
-11.80600341,31.2275551,80.17,-10.81716712
-11.78538838,31.75568065,80.18,-9.848321013
-11.71391555,32.20034028,80.19,-8.882080753
-11.5922665,32.55388826,80.2,-7.936297793
-11.422402,32.81174916,80.21,-7.025218093
-11.20747702,32.97237296,80.22,-6.159540328
-10.95167754,33.0369627,80.23,-5.346659172
-10.66002144,33.00929524,80.24,-4.591156676
-10.33818028,32.89535894,80.25,-3.895136416
-9.99226276,32.70269174,80.26,-3.258763177
-9.628499852,32.43988746,80.27,-2.680726396
-9.253098421,32.116149,80.28,-2.158517925
-8.872047098,31.74075109,80.29,-1.688860872
-8.490905767,31.3226923,80.3,-1.267927746
-8.114748434,30.87045116,80.31,-0.891586578
-7.748068974,30.39177406,80.32,-0.555600233
-7.394722954,29.89357398,80.33,-0.255664782
-7.057937298,29.38191003,80.34,0.012400985
-6.740323614,28.86201628,80.35,0.252593804
-6.443922321,28.33834538,80.36,0.468756596
-6.170239438,27.81463609,80.37,0.664462058
-5.920301503,27.29402681,80.38,0.843058031
-5.694756908,26.77916385,80.39,1.007642847
-5.493906341,26.27224159,80.4,1.16107885
-5.317764812,25.77511635,80.41,1.306010928
-5.166140246,25.28938489,80.42,1.44486656
-5.038694842,24.81646561,80.43,1.579905789
-4.93495205,24.35761069,80.44,1.713201256
-4.854363182,23.91398052,80.45,1.846707394
-4.796369461,23.48668891,80.46,1.98224333
-4.760398523,23.07684619,80.47,2.121530867
-4.745868543,22.68557245,80.48,2.266232897
-4.752244408,22.31402954,80.49,2.417926565
-4.77906751,21.96344798,80.5,2.578169034
-4.825918526,21.63516105,80.51,2.748498953
-4.892417182,21.33061209,80.52,2.93041899
-4.978261957,21.05137407,80.53,3.125456811
-5.083235073,20.79917124,80.54,3.335154593
-5.207149683,20.57590261,80.55,3.561041066
-5.349846195,20.38364522,80.56,3.804678506
-5.511203133,20.22466253,80.57,4.067656003
-5.691135638,20.10143186,80.58,4.351534363
-5.889522729,20.01662003,80.59,4.657853078
-6.10619637,19.97307729,80.6,4.988127758
-6.340923541,19.97380515,80.61,5.343779848
-6.593395397,20.02200762,80.62,5.726079533
-6.863143949,20.12096299,80.63,6.13605557
-7.149479165,20.27388469,80.64,6.574465603
-7.451488335,20.48391885,80.65,7.041636955
-7.767972911,20.75393764,80.66,7.537385893
-8.097403029,21.08669556,80.67,8.060702046
-8.43781235,21.48423683,80.68,8.609690216
-8.786745757,21.9475886,80.69,9.181404676
-9.141259353,22.47676102,80.7,9.771545145
-9.497921137,23.07060462,80.71,10.37421327
-9.852662485,23.72624885,80.72,10.98180015
-10.20082442,24.43888917,80.73,11.58494242
-10.53730319,25.20154606,80.74,12.17218561
-10.85656393,26.00506621,80.75,12.73047958
-11.15269993,26.83799982,80.76,13.24538972
-11.41950342,27.68654065,80.77,13.7013276
-11.65095524,28.53528451,80.78,14.08244435
-11.8413149,29.36742153,80.79,14.3738695
-11.9852285,30.16524847,80.8,14.56216106
-12.07815216,30.91123232,80.81,14.63671014
-12.1166853,31.58896531,80.82,14.59075538
-12.09859507,32.18368809,80.83,14.42176475
-12.02303743,32.68321457,80.84,14.13210043
-11.89073865,33.07876498,80.85,13.72877086
-11.70389264,33.36503633,80.86,13.22292482
-11.46609283,33.54031942,80.87,12.62910845
-11.18217011,33.60650675,80.88,11.96412764
-10.85799903,33.56857952,80.89,11.24595936
-10.50018908,33.43395596,80.9,10.49264248
-10.11577493,33.21196933,80.91,9.721357267
-9.712006351,32.91310435,80.92,8.947717031
-9.295999551,32.54831086,80.93,8.185280629
-8.874544137,32.12854179,80.94,7.445329521
-8.453953702,31.66425754,80.95,6.736786881
-8.039874389,31.16510736,80.96,6.066327525
-7.637244514,30.63977282,80.97,5.438572082
-7.250253784,30.09586615,80.98,4.856310178
-6.882335648,29.5399179,80.99,4.320836439
-6.53619858,28.97742721,81,3.832166439
-6.213875894,28.41297341,81.01,3.389339786
-5.916821098,27.85033305,81.02,2.990668275
-5.64595177,27.29255872,81.03,2.633899511
-5.401726427,26.74213514,81.04,2.316451032
-5.18426234,26.20110748,81.05,2.035514807
-4.993380301,25.67113993,81.06,1.788170436
-4.828661403,25.15361242,81.07,1.571533361
-4.689542669,24.64969624,81.08,1.382753084
-4.575373222,24.1604501,81.09,1.219104467
-4.485421705,23.68684035,81.1,1.078033434
-4.418896495,23.22976616,81.11,0.957135509
-4.375075506,22.79012807,81.12,0.854224272
-4.35329486,22.36884597,81.13,0.767291541
-4.352919561,21.96690996,81.14,0.694529696
-4.373343627,21.58538177,81.15,0.634329517
-4.414053313,21.22541344,81.16,0.585250215
-4.474683244,20.88827826,81.17,0.546043131
-4.55492763,20.57540163,81.18,0.51560552
-4.654544505,20.28837552,81.19,0.492996557
-4.77337686,20.02897175,81.2,0.477412784
-4.911369611,19.79916596,81.21,0.468171513
-5.068507877,19.60116474,81.22,0.464721034
-5.244807329,19.43741222,81.23,0.46660403
-5.440311081,19.31059406,81.24,0.473468058
-5.655089718,19.2236772,81.25,0.485054331
-5.889159187,19.17987344,81.26,0.501177476
-6.142460088,19.18262503,81.27,0.521739351
-6.414837544,19.23556671,81.28,0.546712854
-6.706005565,19.34256061,81.29,0.576133331
-7.015481348,19.50761064,81.3,0.610109696
-7.342468285,19.73456669,81.31,0.648814145
-7.685852118,20.02711525,81.32,0.692478227
-8.044166047,20.38864433,81.33,0.741400376
-8.415459753,20.82207299,81.34,0.795943929
-8.797238572,21.32953948,81.35,0.856538036
-9.186373375,21.91170566,81.36,0.923682879
-9.579097196,22.56773632,81.37,0.99794668
-9.971013487,23.29514349,81.38,1.079977343
-10.35694023,24.08905595,81.39,1.170510306
-10.7310012,24.94198656,81.4,1.270371314
-11.08683314,25.84365949,81.41,1.380470547
-11.4176234,26.78103388,81.42,1.501825126
-11.71617407,27.73814943,81.43,1.635574029
-11.97522589,28.69661502,81.44,1.782977117
-12.18795671,29.63649093,81.45,1.945407415
-12.34807052,30.53672398,81.46,2.124384649
-12.45006724,31.37612852,81.47,2.321587527
-12.48984491,32.13504813,81.48,2.538842931
-12.46482237,32.79608487,81.49,2.778124843
-12.37405566,33.34499084,81.5,3.041583328
-12.21849988,33.77184319,81.51,3.331540303
-12.00094289,34.07125606,81.52,3.650457017
-11.72585086,34.24231474,81.53,4.000921434
-11.39914412,34.2884608,81.54,4.385635256
-11.027948,34.21688511,81.55,4.807351306
-10.62020599,34.03757005,81.56,5.268841902
-10.18427372,33.76254162,81.57,5.772696999
-9.728652142,33.4049139,81.58,6.321223019
-9.2615719,32.97803284,81.59,6.916317122
-8.790779654,32.49490826,81.6,7.559199635
-8.3233465,31.96765537,81.61,8.249959331
-7.865483911,31.40718265,81.62,8.987205381
-7.422511961,30.82304333,81.63,9.767716937
-6.998828064,30.22339402,81.64,10.58580494
-6.597925734,29.61502617,81.65,11.43258559
-6.222443265,29.00348676,81.66,12.29568709
-5.874264517,28.39326021,81.67,13.15853022
-5.554608449,27.78788846,81.68,14.00027078
-5.26410043,27.1901363,81.69,14.79600405
-5.002895851,26.60217159,81.7,15.51697129
-4.770789861,26.02569414,81.71,16.13264113
-4.567259508,25.46201249,81.72,16.61223716
-4.391574384,24.91216514,81.73,16.92714431
-4.242884243,24.37702238,81.74,17.05439967
-4.120242036,23.85733637,81.75,16.9785844
-4.022622412,23.35376169,81.76,16.69448884
-3.949057382,22.86693085,81.77,16.20755489
-3.898642594,22.39747899,81.78,15.53372199
-3.870510088,21.94609025,81.79,14.69769319
-3.863832714,21.51350101,81.8,13.73041477
-3.877924414,21.10052448,81.81,12.66610112
-3.912241323,20.7080764,81.82,11.53939464
-3.966324675,20.33720835,81.83,10.38288408
-4.039810692,19.98911674,81.84,9.225430103
-4.132482733,19.66516155,81.85,8.091118875
-4.244239347,19.36689811,81.86,6.998908183
-4.375061672,19.09610662,81.87,5.962718317
-4.525018753,18.8548026,81.88,4.991972959
-4.694287492,18.64526563,81.89,4.092104149
-4.883096906,18.47007335,81.9,3.265303113
-5.091705478,18.33211736,81.91,2.511323252
-5.320390256,18.23460174,81.92,1.827883144
-5.569442066,18.18109845,81.93,1.211356592
-5.839089849,18.17552186,81.94,0.657165723
-6.129445744,18.22208347,81.95,0.160149434
-6.44049964,18.32527974,81.96,-0.285144698
-6.772031137,18.48978323,81.97,-0.684291416
-7.123617231,18.72066227,81.98,-1.042764272
-7.494422405,19.02278147,81.99,-1.365895631
-7.883144138,19.40065065,82,-1.658738488
-8.288012711,19.85842372,82.01,-1.926077227
-8.706683309,20.39950634,82.02,-2.172361848
-9.136064979,21.02634219,82.03,-2.401718622
-9.5722625,21.73953506,82.04,-2.617969071
-10.01053115,22.53738569,82.05,-2.824592191
-10.44528799,23.41585154,82.06,-3.024818167
-10.87005345,24.36780187,82.07,-3.221573364
-11.27740023,25.38247864,82.08,-3.417547284
-11.65936364,26.4455053,82.09,-3.615228868
-12.00751981,27.53891677,82.1,-3.816859977
-12.31310937,28.64119618,82.11,-4.024532704
-12.56751294,29.72815053,82.12,-4.240174085
-12.76287738,30.7742191,82.13,-4.465518288
-12.8922504,31.75326641,82.14,-4.702185488
-12.95006785,32.64029395,82.15,-4.951652087
-12.93276926,33.41338965,82.16,-5.215205513
-12.83884631,34.05460004,82.17,-5.493992881
-12.66905822,34.55119865,82.18,-5.789000917
-12.42654298,34.89658612,82.19,-6.100971371
-12.11657231,35.09003368,82.2,-6.430392415
-11.74626148,35.13632576,82.21,-6.777485739
-11.32420161,35.0451037,82.22,-7.142120786
-10.86002333,34.82951902,82.23,-7.523737529
-10.36381487,34.50506503,82.24,-7.921251771
-9.845771466,34.08840703,82.25,-8.333027684
-9.315701054,33.59619627,82.26,-8.756808341
-8.782724034,33.04433652,82.27,-9.189537165
-8.255055036,32.44732943,82.28,-9.627327791
-7.739799232,31.81792849,82.29,-10.06543781
-7.242920354,31.16700737,82.3,-10.49828182
-6.769228824,30.50358782,82.31,-10.91935408
-6.322425488,29.83493461,82.32,-11.32123459
-5.905177373,29.166768,82.33,-11.69601072
-5.51926968,28.50352725,82.34,-12.03535074
-5.165699196,27.84853025,82.35,-12.33063472
-4.844789628,27.20422961,82.36,-12.57348117
-4.5563643,26.57243343,82.37,-12.75632691
-4.299824107,25.95441684,82.38,-12.87255973
-4.074250676,25.3510742,82.39,-12.91703721
-3.878535044,24.76304598,82.4,-12.88663638
-3.711437466,24.19081414,82.41,-12.78028264
-3.5716059,23.63472349,82.42,-12.59915813
-3.457715392,23.09506618,82.43,-12.34676637
-3.368499542,22.57211681,82.44,-12.02866851
-3.302728145,22.06617145,82.45,-11.6521774
-3.259228215,21.57755491,82.46,-11.22598783
-3.237004497,21.106647,82.47,-10.75973479
-3.235190717,20.6539055,82.48,-10.26342596
-3.25302566,20.219886,82.49,-9.747106813
-3.289897306,19.805251,82.5,-9.220378886
-3.34537248,19.41078733,82.51,-8.692127856
-3.419141906,19.03743889,82.52,-8.170314764
-3.511024749,18.68631838,82.53,-7.661793962
-3.621007005,18.3587258,82.54,-7.172289617
-3.749200594,18.05618938,82.55,-6.706394646
-3.895823683,17.78049126,82.56,-6.267619486
-4.061212153,17.53368985,82.57,-5.858469521
-4.24581712,17.3181535,82.58,-5.480598692
-4.45015574,17.13661788,82.59,-5.134901797
-4.674803639,16.99219741,82.6,-4.821627273
-4.920377788,16.88841219,82.61,-4.540545626
-5.187528759,16.82925524,82.62,-4.291027286
-5.476844471,16.81918329,82.63,-4.072139553
-5.788829577,16.8631126,82.64,-3.882773428
-6.123888083,16.96639117,82.65,-3.721702921
-6.482215972,17.13477982,82.66,-3.587598532
-6.863811663,17.37462379,82.67,-3.479155949
-7.268216713,17.69223576,82.68,-3.395141972
-7.694478678,18.09381565,82.69,-3.334365647
-8.141147056,18.58543524,82.7,-3.295693082
-8.606074531,19.17252836,82.71,-3.278161356
-9.086266565,19.85969099,82.72,-3.280945008
-9.577725197,20.64944945,82.73,-3.303323448
-10.07538258,21.54188953,82.74,-3.344716863
-10.57310565,22.53438726,82.75,-3.40472675
-11.06345553,23.62039226,82.76,-3.483079031
-11.53781959,24.78881378,82.77,-3.579622737
-11.98667187,26.02365095,82.78,-3.694367363
-12.39967378,27.30399914,82.79,-3.827450457
-12.76579436,28.60367149,82.8,-3.979111126
-13.07413601,29.89272499,82.81,-4.14969574
-13.31447075,31.13853085,82.82,-4.339664133
-13.47750241,32.30712611,82.83,-4.549536301
-13.55577682,33.36598419,82.84,-4.779879759
-13.5442947,34.28619949,82.85,-5.031289229
-13.44067713,35.04415341,82.86,-5.304385492
-13.24565113,35.62370677,82.87,-5.599721108
-12.96302078,36.01689279,82.88,-5.917730534
-12.59940431,36.22384982,82.89,-6.258729235
-12.1638579,36.25242357,82.9,-6.622801783
-11.66736189,36.11666858,82.91,-7.009799391
-11.12206154,35.83509398,82.92,-7.419127154
-10.54069603,35.4289665,82.93,-7.849629439
-9.935898424,34.92037847,82.94,-8.299589882
-9.319678755,34.33094076,82.95,-8.766608906
-8.703032066,33.68061076,82.96,-9.247375675
-8.095601174,32.98703201,82.97,-9.737572548
-7.505571216,32.26520292,82.98,-10.23178844
-6.939589347,31.52742794,82.99,-10.72353403
-6.402803358,30.78344728,83,-11.20508522
-5.898976818,30.04076494,83.01,-11.66753882
-5.430634968,29.30494481,83.02,-12.10119851
-4.999197633,28.57996184,83.03,-12.49567604
-4.605203146,27.86858763,83.04,-12.84005869
-4.24844696,27.17261475,83.05,-13.12372923
-3.928134376,26.49313431,83.06,-13.33693591
-3.643063999,25.83076314,83.07,-13.4710554
-3.391707634,25.18575218,83.08,-13.51948474
-3.172350232,24.55813178,83.09,-13.47817127
-2.983180815,23.94780713,83.1,-13.34575019
-2.822327823,23.35460514,83.11,-13.12393642
-2.687972381,22.77832656,83.12,-12.81742184
-2.578371184,22.21878132,83.13,-12.43355535
-2.4918564,21.67580552,83.14,-11.98190991
-2.42692402,21.14927631,83.15,-11.47375418
-2.382220562,20.63912575,83.16,-10.92128892
-2.356525857,20.14534942,83.17,-10.33710355
-2.348818794,19.66801088,83.18,-9.733506405
-2.358248014,19.20725389,83.19,-9.122061172
-2.384108517,18.76331207,83.2,-8.513235226
-2.425890972,18.33651432,83.21,-7.916112618
-2.483253105,17.92730338,83.22,-7.338318223
-2.555995093,17.53625159,83.23,-6.785973855
-2.644091644,17.16407198,83.24,-6.263750663
-2.747674954,16.81164676,83.25,-5.774994759
-2.86700892,16.48005558,83.26,-5.321885348
-3.002503526,16.17059526,83.27,-4.905561825
-3.154714914,15.88481071,83.28,-4.52634166
-3.324317337,15.62455871,83.29,-4.183862436
-3.512100738,15.39202725,83.3,-3.877219642
-3.718973279,15.1897797,83.31,-3.605144276
-3.945937216,15.02080557,83.32,-3.366082234
-4.194060621,14.88862814,83.33,-3.158312238
-4.46447597,14.79731352,83.34,-2.980048576
-4.758356374,14.75149446,83.35,-2.829465384
-5.076864739,14.75649998,83.36,-2.704788072
-5.421099681,14.81837082,83.37,-2.604342961
-5.792020772,14.94385625,83.38,-2.526537819
-6.190439058,15.14040359,83.39,-2.469931925
-6.616867769,15.41609706,83.4,-2.433256003
-7.07148744,15.77980724,83.41,-2.415372097
-7.553856187,16.24050741,83.42,-2.415324597
-8.062836648,16.8071281,83.43,-2.432345713
-8.596519127,17.48832177,83.44,-2.465810589
-9.151918259,18.29187064,83.45,-2.515271849
-9.72476893,19.22360672,83.46,-2.580463755
-10.30930576,20.2861743,83.47,-2.661260363
-10.89825492,21.47870333,83.48,-2.757692659
-11.48252972,22.79515597,83.49,-2.869959359
-12.05125578,24.22302986,83.5,-2.998390321
-12.59207384,25.74253601,83.51,-3.143446446
-13.09128161,27.32647237,83.52,-3.305734332
-13.53402853,28.93948714,83.53,-3.485978343
-13.90548714,30.54022179,83.54,-3.685008636
-14.19152998,32.082783,83.55,-3.903755874
-14.37932343,33.51927112,83.56,-4.143249497
-14.45880926,34.80434277,83.57,-4.404569496
-14.4233273,35.89822996,83.58,-4.688814233
-14.27019912,36.77021736,83.59,-4.997100247
-14.0013223,37.40158702,83.6,-5.330535377
-13.62290712,37.78614657,83.61,-5.690106205
-13.14512184,37.93018481,83.62,-6.076643082
-12.58141598,37.8507801,83.63,-6.490687494
-11.94745831,37.57295923,83.64,-6.93247049
-11.26018828,37.12687772,83.65,-7.40174142
-10.53672603,36.54455724,83.66,-7.897675788
-9.793538775,35.85750059,83.67,-8.418554855
-9.045716711,35.0946314,83.68,-8.96170433
-8.306503244,34.28117577,83.69,-9.523354613
-7.587038996,33.43808222,83.7,-10.09833669
-6.896255061,32.58197863,83.71,-10.67991511
-6.240950272,31.72551847,83.72,-11.25972051
-5.625950479,30.87788556,83.73,-11.8277702
-5.05430733,30.04539208,83.74,-12.37221842
-4.527601807,29.23213629,83.75,-12.87998598
-4.046150366,28.4404673,83.76,-13.33705332
-3.60928924,27.67153094,83.77,-13.72874214
-3.215613483,26.92562195,83.78,-14.04075908
-2.86313616,26.20244481,83.79,-14.26024833
-2.549516745,25.50138384,83.8,-14.37625632
-2.272168991,24.82163959,83.81,-14.38104103
-2.028370153,24.16231321,83.82,-14.27068764
-1.815412851,23.52250918,83.83,-14.04539519
-1.630607661,22.90136163,83.84,-13.7098083
-1.471365754,22.29805762,83.85,-13.27259272
-1.335264639,21.71185349,83.86,-12.74580677
-1.220017788,21.14207201,83.87,-12.14413394
-1.123543912,20.58810343,83.88,-11.48379507
-1.043943247,20.04939801,83.89,-10.78160213
-0.979502343,19.52546124,83.9,-10.05400969
-0.928715499,19.01584749,83.91,-9.316376225
-0.890240238,18.52015388,83.92,-8.582428425
-0.862928923,18.03801641,83.93,-7.863898628
-0.845793074,17.56910543,83.94,-7.170407941
-0.838000415,17.11312363,83.95,-6.509446986
-0.838877734,16.66980393,83.96,-5.886500571
-0.847876261,16.23890938,83.97,-5.305266548
-0.864589713,15.82023295,83.98,-4.767848239
-0.888729291,15.41359961,83.99,-4.2750582
-0.920115509,15.01886842,84,-3.826641718
-0.958688908,14.63593529,84.01,-3.421490285
-1.004485524,14.2647393,84.02,-3.057911038
-1.057641321,13.90526687,84.03,-2.733740394
-1.118396571,13.55755874,84.04,-2.446542686
-1.187082102,13.22172226,84.05,-2.193722558
-1.264124217,12.8979394,84.06,-1.972608243
-1.350048454,12.58647547,84.07,-1.780576562
-1.44547835,12.28770818,84.08,-1.615058107
-1.551138398,12.00213854,84.09,-1.473615348
-1.667861517,11.73041255,84.1,-1.353978231
-1.796576516,11.47333609,84.11,-1.254025895
-1.938334157,11.23195012,84.12,-1.171850094
-2.094313152,11.00754347,84.13,-1.10571581
-2.265819102,10.80168529,84.14,-1.05408199
-2.454268598,10.6162878,84.15,-1.015603996
-2.661213588,10.45370342,84.16,-0.989099031
-2.888357715,10.31679697,84.17,-0.973576507
-3.13754674,10.20899203,84.18,-0.968196137
-3.410737369,10.13438951,84.19,-0.972274232
-3.710006481,10.09793106,84.2,-0.985280361
-4.037550934,10.10550943,84.21,-1.006807675
-4.395645656,10.16405668,84.22,-1.036590975
-4.786601576,10.28171656,84.23,-1.074482504
-5.212671631,10.46803457,84.24,-1.12044601
-5.676002391,10.7340334,84.25,-1.174567722
-6.178518869,11.09220255,84.26,-1.237035322
-6.721819402,11.5567636,84.27,-1.308140597
-7.306833202,12.14323162,84.28,-1.388286942
-7.933608248,12.86815446,84.29,-1.477979497
-8.601139889,13.7487354,84.3,-1.577827137
-9.306937321,14.80212031,84.31,-1.68854845
-10.04646982,16.0432987,84.32,-1.810968378
-10.81284176,17.4838069,84.33,-1.946030473
-11.59641129,19.12973158,84.34,-2.094799796
-12.38425274,20.97842345,84.35,-2.25845957
-13.1600398,23.01525583,84.36,-2.438302168
-13.90411301,25.21197244,84.37,-2.635761975
-14.59344329,27.52347287,84.38,-2.852418253
-15.20316582,29.88861629,84.39,-3.089977379
-15.7073814,32.23140155,84.4,-3.350251057
-16.08084151,34.46545404,84.41,-3.635173711
-16.30173121,36.50237855,84.42,-3.946801764
-16.35303394,38.25921181,84.43,-4.287269134
-16.2250549,39.66918508,84.44,-4.658750652
-15.91633049,40.68825082,84.45,-5.063386978
-15.43412611,41.29999131,84.46,-5.503254292
-14.793881,41.51567098,84.47,-5.980240508
-14.017627,41.3702405,84.48,-6.495988951
-13.13206111,40.91588958,84.49,-7.051559748
-12.16611501,40.21400668,84.5,-7.647278823
-11.14886055,39.32779307,84.51,-8.282590843
-10.1075966,38.31633697,84.52,-8.955666034
-9.06656159,37.23072432,84.53,-9.662923067
-8.046134677,36.11222901,84.54,-10.39868763
-7.062527505,34.99208562,84.55,-11.1548998
-6.127846947,33.89234927,84.56,-11.92056251
-5.250464814,32.82743893,84.57,-12.68152655
-4.43537988,31.80557856,84.58,-13.42052467
-3.684915309,30.8307202,84.59,-14.11696705
-2.999189559,29.90359953,84.6,-14.74803312
-2.376554678,29.02294042,84.61,-15.28951857
-1.814161348,28.18637089,84.62,-15.71684518
-1.308247893,27.39089119,84.63,-16.00769637
-0.854495135,26.63335368,84.64,-16.14342
-0.448264659,25.91071299,84.65,-16.11113259
-0.084763835,25.2201506,84.66,-15.90536636
0.240760462,24.55918325,84.67,-15.52858685
0.532971494,23.92566885,84.68,-14.991392
0.796318636,23.31782035,84.69,-14.3113968
1.035042921,22.73417152,84.7,-13.51167081
1.253102901,22.17356474,84.71,-12.61868164
1.454202864,21.63511062,84.72,-11.66018167
1.641765374,21.11817122,84.73,-10.66324256
1.818956647,20.62233207,84.74,-9.652792438
1.988704618,20.14738687,84.75,-8.650514397
2.153692356,19.69333135,84.76,-7.674340565
2.316429494,19.26034815,84.77,-6.738264635
2.47921339,18.84882008,84.78,-5.852528976
2.644203826,18.45932748,84.79,-5.023981135
2.813430276,18.09266018,84.8,-4.256459429
2.988781295,17.74984311,84.81,-3.551491368
3.172083592,17.43214639,84.82,-2.908604788
3.365070955,17.14111643,84.83,-2.325844713
3.56939661,16.87861439,84.84,-1.800220294
3.786690836,16.64683738,84.85,-1.327958818
4.018518663,16.44836199,84.86,-0.904851638
4.266377473,16.28619551,84.87,-0.526413223
4.531738489,16.16380196,84.88,-0.188083268
4.81600618,16.08513916,84.89,0.114653466
5.120469114,16.05472078,84.9,0.386192472
5.446304707,16.07761307,84.91,0.630720227
5.794556945,16.1594231,84.92,0.852215304
6.166040353,16.30635704,84.93,1.054379135
6.561271199,16.52513712,84.94,1.240679263
6.980378446,16.82278969,84.95,1.414305345
7.423065907,17.20656476,84.96,1.578221792
7.888433131,17.68379475,84.97,1.735150052
8.374862567,18.26154062,84.98,1.887608998
8.879790584,18.94563272,84.99,2.037938285
9.399686793,19.74057938,85,2.188292113
9.929889658,20.64881371,85.01,2.340713249
10.4643577,21.66991104,85.02,2.497100411
10.99569321,22.79910804,85.03,2.659261978
11.51514714,24.02697844,85.04,2.828947134
12.01268386,25.33884633,85.05,3.007811911
12.47690843,26.7136615,85.06,3.197488051
12.89585334,28.12469957,85.07,3.399584931
13.25725572,29.53988748,85.08,3.615654705
13.54889351,30.92263695,85.09,3.847249122
13.75967002,32.23453729,85.1,4.095916239
13.88031424,33.43749618,85.11,4.363145594
13.90379024,34.49614623,85.12,4.650390961
13.82626376,35.3813065,85.13,4.959071385
13.647308,36.07167342,85.14,5.290500126
13.37000236,36.55527643,85.15,5.645838105
13.00089654,36.83026876,85.16,6.026050681
12.5495278,36.90394095,85.17,6.431863598
12.02774714,36.79137735,85.18,6.86364485
11.44905809,36.51351097,85.19,7.321295033
10.82771038,36.09463978,85.2,7.804039885
10.17800127,35.56046081,85.21,8.310416989
9.513588422,34.93605769,85.22,8.838066111
8.846965106,34.24463538,85.23,9.383522608
8.189143217,33.50660147,85.24,9.941993803
7.549406138,32.73915437,85.25,10.50728387
6.935279793,31.95623604,85.26,11.07174175
6.352568035,31.16875007,85.27,11.62592751
5.805453795,30.38487073,85.28,12.15897606
5.296695302,29.61054213,85.29,12.65874307
4.827817621,28.84985575,85.3,13.11198421
4.399289228,28.10547326,85.31,13.50476822
4.010772636,27.37902299,85.32,13.82367754
3.661265231,26.67133296,85.33,14.05615617
3.349276147,25.9826921,85.34,14.1913562
3.073006561,25.313069,85.35,14.22139319
2.830405925,24.66218092,85.36,14.14164089
2.619330768,24.02962957,85.37,13.95139017
2.437608611,23.41496578,85.38,13.65406612
2.283079522,22.81772436,85.39,13.25691571
2.153692977,22.23745956,85.4,12.77057936
2.047498868,21.67376215,85.41,12.20838958
1.962691986,21.12626836,85.42,11.58536741
1.897648463,20.59466699,85.43,10.91740796
1.850892789,20.07870293,85.44,10.22028338
1.821149363,19.57817822,85.45,9.508988698
1.807320764,19.09295529,85.46,8.797107946
1.808471286,18.62296027,85.47,8.096468023
1.82386785,18.16818436,85.48,7.416939487
1.852934917,17.72869309,85.49,6.766377595
1.895255268,17.30463199,85.5,6.150710851
1.950593794,16.89623358,85.51,5.574105544
2.018856775,16.50383553,85.52,5.039142749
2.100096262,16.12789104,85.53,4.547098468
2.194526225,15.768983,85.54,4.098137064
2.302493172,15.42785734,85.55,3.691545453
2.424475209,15.1054397,85.56,3.325971302
2.56109582,14.80285672,85.57,2.999547776
2.713107115,14.52148957,85.58,2.710099682
2.88138536,14.26301337,85.59,2.455259085
3.06693523,14.02943462,85.6,2.232521813
3.270878472,13.82310806,85.61,2.039419433
3.494436576,13.64686027,85.62,1.873525864
3.738933778,13.50407067,85.63,1.732492339
4.005797047,13.39867153,85.64,1.614145098
4.296515221,13.33522793,85.65,1.51644957
4.612612519,13.31906133,85.66,1.437550928
4.955591459,13.35633064,85.67,1.375792291
5.326887471,13.45408952,85.68,1.329682497
5.727865731,13.62028348,85.69,1.297938716
6.159656702,13.86373402,85.7,1.279446923
6.623143553,14.19440541,85.71,1.273269164
7.118673412,14.62286129,85.72,1.278649045
7.645934488,15.16008864,85.73,1.294973389
8.203908561,15.8173748,85.74,1.321797208
8.790526673,16.60571471,85.75,1.358820163
9.402433512,17.53498186,85.76,1.405871617
10.03462502,18.61230048,85.77,1.462930081
10.68039405,19.84163413,85.78,1.530096923
11.33097391,21.22202688,85.79,1.60759344
11.97535593,22.74564985,85.8,1.695774859
12.60042896,24.39617955,85.81,1.795114074
13.19110032,26.14836238,85.82,1.906199936
13.73036441,27.96627877,85.83,2.029746644
14.20047315,29.80485432,85.84,2.166586771
14.58368926,31.61113812,85.85,2.317676963
14.86304477,33.32686924,85.86,2.484101249
15.02422072,34.89399884,85.87,2.667071245
15.05642649,36.25869145,85.88,2.867897878
14.95346329,37.37670374,85.89,3.088021904
14.71467191,38.21781239,85.9,3.329018279
14.34486547,38.76767747,85.91,3.592591482
13.8541828,39.02878339,85.92,3.88051644
13.25726858,39.0184922,85.93,4.194638001
12.5720419,38.76588689,85.94,4.536844044
11.81847157,38.30771694,85.95,4.909053946
11.01709404,37.68408458,85.96,5.313117157
10.18792532,36.934824,85.97,5.750803834
9.34938737,36.09663843,85.98,6.223570309
8.517724595,35.20137974,85.99,6.732482428
7.706552016,34.27520593,86,7.27814673
6.926766953,33.33854571,86.01,7.860406401
6.186598067,32.40655283,86.02,8.478099791
5.491800752,31.48983705,86.03,9.128643091
4.845985768,30.59537224,86.04,9.807930779
4.250879031,29.72723325,86.05,10.50987976
3.706728234,28.88748323,86.06,11.2260281
3.212595484,28.07668972,86.07,11.94530723
2.766605826,27.29444099,86.08,12.65397151
2.366269192,26.53977844,86.09,13.33526967
2.008629025,25.81139517,86.1,13.97023713
1.690472922,25.10785598,86.11,14.53808115
1.408468953,24.42772269,86.12,15.01678751
1.159239026,23.76960961,86.13,15.38522583
0.939505988,23.13224172,86.14,15.62429491
0.746088061,22.51445978,86.15,15.71848996
0.57596672,21.9152282,86.16,15.6579572
0.42633636,21.33363086,86.17,15.43910817
0.294563318,20.76885475,86.18,15.06553729
0.178249023,20.22018429,86.19,14.54767155
0.075185463,19.68698324,86.2,13.9018603
-0.016629493,19.16868651,86.21,13.14906214
-0.099008707,18.66478801,86.22,12.3129731
-0.173599019,18.17483215,86.23,11.41836176
-0.241873029,17.69840783,86.24,10.48933733
-0.305177155,17.23514087,86.25,9.548163413
-0.36471396,16.78469212,86.26,8.614294731
-0.421585717,16.34675274,86.27,7.703939086
-0.476797032,15.92104339,86.28,6.829872587
-0.531265427,15.50731382,86.29,6.001583377
-0.58585626,15.10534194,86.3,5.225520455
-0.641368844,14.71493647,86.31,4.505502743
-0.698572012,14.33593835,86.32,3.843203011
-0.758211378,13.96822346,86.33,3.238456281
-0.821007045,13.61170781,86.34,2.689767621
-0.887688644,13.26635237,86.35,2.194625202
-0.95898957,12.93216892,86.36,1.749777849
-1.035655949,12.60923009,86.37,1.35154078
-1.118474751,12.29767865,86.38,0.995928823
-1.208265238,11.99773802,86.39,0.678876545
-1.305891939,11.70973075,86.4,0.396319393
-1.412290562,11.43409562,86.41,0.144285636
-1.528459713,11.17140519,86.42,-0.081013224
-1.655470324,10.92239764,86.43,-0.283197546
-1.794496181,10.68801116,86.44,-0.465632979
-1.946809409,10.46941164,86.45,-0.631472512
-2.113775236,10.26803941,86.46,-0.783622162
-2.296889785,10.08568594,86.47,-0.924768172
-2.497783707,9.924529891,86.48,-1.057383538
-2.718201085,9.787210272,86.49,-1.183738891
-2.960022739,9.676952059,86.5,-1.305939917
-3.225282497,9.59764992,86.51,-1.425918612
-3.516141583,9.553962992,86.52,-1.545493335
-3.834865645,9.55145386,86.53,-1.666349155
-4.183819712,9.596806277,86.54,-1.790090975
-4.565448203,9.697884367,86.55,-1.918255303
-4.982205016,9.863916586,86.56,-2.052308139
-5.436476954,10.10566993,86.57,-2.193705135
-5.9304316,10.43556833,86.58,-2.343871069
-6.465972419,10.86767185,86.59,-2.504221729
-7.044512367,11.41773494,86.6,-2.676207842
-7.666751383,12.10303042,86.61,-2.861285317
-8.332209981,12.94150904,86.62,-3.060935732
-9.039102006,13.95148296,86.63,-3.276702886
-9.783852128,15.15051194,86.64,-3.51016075
-10.56051188,16.55313408,86.65,-3.762904673
-11.36030545,18.16869299,86.66,-4.036581809
-12.17131096,19.9991962,86.67,-4.332866253
-12.97789118,22.03555703,86.68,-4.653404092
-13.76078869,24.25402821,86.69,-4.999795602
-14.49732115,26.61480074,86.7,-5.373577907
-15.16161422,29.05926391,86.71,-5.776130792
-15.72661733,31.51257824,86.72,-6.208627139
-16.16521792,33.88628096,86.73,-6.671831746
-16.45245714,36.08555925,86.74,-7.166057914
-16.56840076,38.01916986,86.75,-7.691025758
-16.49966396,39.60857759,86.76,-8.245648983
-16.24168358,40.79844997,86.77,-8.827734218
-15.79905208,41.56170602,86.78,-9.433764372
-15.18543013,41.90189883,86.79,-10.05879288
-14.4221802,41.84986297,86.8,-10.69604163
-13.53625621,41.45732385,86.81,-11.33671855
-12.5577996,40.78829219,86.82,-11.96995934
-11.51765775,39.91072718,86.83,-12.58285228
-10.44525932,38.88937466,86.84,-13.16030165
-9.367075411,37.78108375,86.85,-13.6859585
-8.305582768,36.63224428,86.86,-14.14259616
-7.278865795,35.47827512,86.87,-14.51271612
-6.300571209,34.34431549,86.88,-14.78027822
-5.380266226,33.24691602,86.89,-14.93154547
-4.523923307,32.19570763,86.9,-14.95618567
-3.734376781,31.1951158,86.91,-14.84866305
-3.012154908,30.24625361,86.92,-14.60848338
-2.355830943,29.34773151,86.93,-14.24061267
-1.762550101,28.49688314,86.94,-13.75511436
-1.228511656,27.69041199,86.95,-13.16628831
-0.749232222,26.9247837,86.96,-12.49166013
-0.319888527,26.1965959,86.97,-11.75061107
0.064532837,25.50271499,86.98,-10.96314122
0.409045115,24.84037304,86.99,-10.1486602
0.718539442,24.20720651,87,-9.325106513
0.997730779,23.60124577,87.01,-8.508266611
1.251074766,23.02090053,87.02,-7.711422128
1.482776427,22.46492076,87.03,-6.945219169
1.6967294,21.93237629,87.04,-6.217713424
1.89657047,21.42261248,87.05,-5.534589186
2.085630742,20.9352406,87.06,-4.89940844
2.267002322,20.4701045,87.07,-4.313933709
2.443527579,20.02727658,87.08,-3.778483034
2.617817327,19.60705183,87.09,-3.292164246
2.792316393,19.2099378,87.1,-2.853233721
2.969258781,18.83667582,87.11,-2.45929372
3.150750368,18.48824098,87.12,-2.107496633
3.338773183,18.16585819,87.13,-1.794760257
3.535162932,17.87103594,87.14,-1.517836929
3.741689795,17.605578,87.15,-1.27346458
3.960033152,17.37161419,87.16,-1.058466866
4.191762466,17.17164559,87.17,-0.869742416
4.43839779,17.00856221,87.18,-0.704376503
4.701380511,16.88567231,87.19,-0.55963608
4.982023554,16.80675794,87.2,-0.432971746
5.281538521,16.77607336,87.21,-0.322062495
5.601019357,16.79834101,87.22,-0.224768886
5.941354021,16.87880782,87.23,-0.139168456
6.303180898,17.02317169,87.24,-0.063512716
6.686848404,17.23746911,87.25,0.003765202
7.092349108,17.52796646,87.26,0.06406894
7.519207396,17.90123529,87.27,0.118665757
7.966343322,18.36360987,87.28,0.168676433
8.431940492,18.9206936,87.29,0.215122051
8.913434426,19.57729807,87.3,0.258910154
9.407304302,20.33681571,87.31,0.300865172
9.908916064,21.20066494,87.32,0.341743907
10.41247081,22.1669895,87.33,0.382229163
10.91099343,23.23046599,87.34,0.422967581
11.39634561,24.38169113,87.35,0.464562325
11.85906412,25.60610118,87.36,0.507584842
12.28893848,26.88409518,87.37,0.55260042
12.67519947,28.19111156,87.38,0.600156715
13.0067146,29.49785052,87.39,0.650802857
13.27269392,30.77173981,87.4,0.705106622
13.46351304,31.97887017,87.41,0.763643904
13.57095078,33.08542953,87.42,0.827018025
13.58900171,34.06056341,87.43,0.895875441
13.51447255,34.87864786,87.44,0.970896822
13.3470524,35.52066071,87.45,1.052812801
13.0895895,35.97583711,87.46,1.142423298
12.74795169,36.2419574,87.47,1.240591322
12.33060557,36.32462552,87.48,1.348251379
11.84808957,36.23636731,87.49,1.466436225
11.31244855,35.99484881,87.5,1.596275864
10.73642821,35.6209443,87.51,1.738993396
10.1329228,35.13704708,87.52,1.895940026
9.51432171,34.5653166,87.53,2.068601827
8.892075613,33.92658457,87.54,2.258586051
8.276381824,33.23946561,87.55,2.467645506
7.67594682,32.51993809,87.56,2.697700054
7.097942912,31.78122243,87.57,2.950822288
6.548011488,31.03390094,87.58,3.229225542
6.030337343,30.28613363,87.59,3.535282932
5.54780009,29.5440513,87.6,3.871518049
5.10214872,28.81207819,87.61,4.240558409
4.694136989,28.09326648,87.62,4.645090399
4.323747106,27.38966402,87.63,5.087803494
3.990329604,26.70252275,87.64,5.571318149
3.692744042,26.03252898,87.65,6.098090768
3.429532542,25.38000807,87.66,6.670149984
3.198989951,24.74502053,87.67,7.288861223
2.999275102,24.12746062,87.68,7.954784678
2.828529391,23.5271443,87.69,8.667263116
2.684882321,22.94385795,87.7,9.423839582
2.566495168,22.3773763,87.71,10.21984128
2.471682443,21.82750059,87.72,11.04792915
2.398866174,21.29407215,87.73,11.89737639
2.346594341,20.77698224,87.74,12.75359718
2.313611964,20.27617971,87.75,13.59793806
2.298815373,19.79168234,87.76,14.40732213
2.301257092,19.32358271,87.77,15.15524162
2.320195425,18.87205306,87.78,15.81235256
2.35504391,18.43736137,87.79,16.34794705
2.405371619,18.01987977,87.8,16.73313408
2.470939229,17.62009399,87.81,16.94246945
2.551656041,17.23862959,87.82,16.9574216
2.647573827,16.87626651,87.83,16.7683004
2.758913634,16.53395565,87.84,16.37573516
2.886037223,16.21285973,87.85,15.79093364
3.029433445,15.91438045,87.86,15.03444429
3.189730077,15.64018568,87.87,14.1341919
3.367684994,15.39224738,87.88,13.12259348
3.564163116,15.17292198,87.89,12.03377243
3.780133648,14.98496649,87.9,10.90089592
4.016659652,14.83160033,87.91,9.754178302
4.274893919,14.71652732,87.92,8.619579632
4.556003941,14.64408673,87.93,7.518134802
4.861159325,14.619283,87.94,6.465892624
5.191531792,14.64778569,87.95,5.474186112
5.548267336,14.73593311,87.96,4.550151934
5.932312497,14.89087013,87.97,3.697528271
6.344408984,15.12050974,87.98,2.917131744
6.784929544,15.43332006,87.99,2.207638206
7.253842232,15.83827875,88,1.566118055
7.750525356,16.34465389,88.01,0.988475068
8.27363725,16.96183431,88.02,0.469902291
8.820780301,17.69815773,88.03,0.005131871
9.388443456,18.56071868,88.04,-0.411265657
9.971817596,19.55453216,88.05,-0.784759238
10.56448687,20.68153612,88.06,-1.120669691
11.15831827,21.93864231,88.07,-1.424128995
11.74344743,23.31724654,88.08,-1.69999401
12.30827416,24.80209506,88.09,-1.952813771
12.83941711,26.36989716,88.1,-2.186838482
13.32253823,27.98967262,88.11,-2.405970637
13.74262102,29.62303977,88.12,-2.613841803
14.08447565,31.22514568,88.13,-2.813752901
14.33421289,32.74826559,88.14,-3.008752233
14.47992039,34.14425423,88.15,-3.201642509
14.51250058,35.36841714,88.16,-3.394965673
14.42689793,36.38400112,88.17,-3.591098865
14.22228588,37.16450659,88.18,-3.792207186
13.90241671,37.69618411,88.19,-4.000280262
13.47543802,37.97851609,88.2,-4.21719187
12.95322061,38.02291408,88.21,-4.444638679
12.35052939,37.85083402,88.22,-4.684179015
11.68402443,37.4905514,88.23,-4.937269307
10.97110533,36.97409218,88.24,-5.205196593
10.22901825,36.33422444,88.25,-5.489076008
9.473929451,35.60210713,88.26,-5.789873791
8.720405042,34.80565858,88.27,-6.108348727
7.980944196,33.96862178,88.28,-6.44498323
7.26584978,33.1102832,88.29,-6.799952551
6.583188676,32.24562824,88.3,-7.173103147
5.938901729,31.38576323,88.31,-7.563836718
5.337030926,30.538569,88.32,-7.971039755
4.779928107,29.70925283,88.33,-8.392949688
4.268548706,28.90103239,88.34,-8.827132962
3.802723622,28.1156177,88.35,-9.270438667
3.381359437,27.3536329,88.36,-9.718766045
3.002726953,26.61503054,88.37,-10.16708288
2.664603181,25.89928531,88.38,-10.60945756
2.364451473,25.20560993,88.39,-11.03907645
2.099569715,24.53310237,88.4,-11.44824519
1.867160223,23.88081249,88.41,-11.82846712
1.664467025,23.2478124,88.42,-12.17101156
1.488793634,22.63322378,88.43,-12.46703083
1.337561963,22.03623306,88.44,-12.70777985
1.208372582,21.45610046,88.45,-12.88536651
1.09897477,20.89215513,88.46,-12.9931936
1.007329817,20.34379384,88.47,-13.02614691
0.93158171,19.81047186,88.48,-12.98122073
0.870063671,19.29169773,88.49,-12.85774602
0.821312492,18.78702613,88.5,-12.65737858
0.784026145,18.29605177,88.51,-12.38415031
0.757093245,17.81840516,88.52,-12.04425859
0.739553977,17.35374804,88.53,-11.64568402
0.730601904,16.90177113,88.54,-11.19771646
0.729580071,16.46219181,88.55,-10.71054716
0.735950045,16.03475359,88.56,-10.19465611
0.749309759,15.61922556,88.57,-9.660423976
0.769365172,15.21540369,88.58,-9.117716127
0.795926044,14.82311215,88.59,-8.575540759
0.828913744,14.44220534,88.6,-8.041897003
0.868336814,14.07257261,88.61,-7.523600262
0.914297153,13.71414115,88.62,-7.026262162
0.96699234,13.3668817,88.63,-6.554315114
1.026701991,13.03081758,88.64,-6.11108722
1.093793395,12.70603074,88.65,-5.698882051
1.168724894,12.39266947,88.66,-5.319132802
1.252043804,12.09097003,88.67,-4.972535368
1.34438953,11.80126489,88.68,-4.65914503
1.446498776,11.52399785,88.69,-4.378539552
1.559200089,11.25974482,88.7,-4.12993277
1.683435884,11.00926392,88.71,-3.912241157
1.820265246,10.77350143,88.72,-3.724223202
1.970863395,10.55363297,88.73,-3.56454938
2.136512532,10.35110041,88.74,-3.431811314
2.318635854,10.1677108,88.75,-3.324599215
2.518805206,10.00566242,88.76,-3.241616111
2.738728434,9.86761484,88.77,-3.181629403
2.980237194,9.756775753,88.78,-3.143474949
3.245313386,9.677065964,88.79,-3.126144812
3.536089852,9.633171774,88.8,-3.128793062
3.854812264,9.63067493,88.81,-3.150687802
4.20381493,9.676212249,88.82,-3.191238415
4.585489091,9.777696762,88.83,-3.250042103
5.002252355,9.944356326,88.84,-3.326828494
5.456459511,10.18693521,88.85,-3.421455156
5.950316747,10.5178399,88.86,-3.533943976
6.485612929,10.95110431,88.87,-3.664451584
7.063690602,11.50237439,88.88,-3.813242909
7.685166994,12.18867303,88.89,-3.980698077
8.349669805,13.02823058,88.9,-4.167317574
9.055258923,14.03895306,88.91,-4.373672871
9.798233908,15.23787578,88.92,-4.600396005
10.5726548,16.63955754,88.93,-4.848160356
11.3697369,18.25327488,88.94,-5.117681071
12.17743906,20.08015883,88.95,-5.409621209
12.98026046,22.11090763,88.96,-5.724553131
13.75879791,24.32182227,88.97,-6.062956679
14.49044913,26.67243202,88.98,-6.425102645
15.14984077,29.10491569,88.99,-6.811066803
15.70963057,31.54379479,89,-7.220501999
16.14318424,33.90181482,89.01,-7.652532797
16.42592528,36.08490357,89.02,-8.10575548
16.53794898,38.00250725,89.03,-8.578103919
16.46639997,39.57761509,89.04,-9.066621178
16.20669167,40.7552897,89.05,-9.567338229
15.76366225,41.50947978,89.06,-10.07515882
15.15094316,41.84379843,89.07,-10.58386867
14.3898049,41.78912865,89.08,-11.08593868
13.50705398,41.39671064,89.09,-11.57253981
12.53261671,40.73006109,89.1,-12.03387899
11.49707739,39.85638433,89.11,-12.45929081
10.42965894,38.83983197,89.12,-12.83737059
9.356589905,37.73666979,89.13,-13.15673354
8.300186459,36.59287645,89.14,-13.40669276
7.278379636,35.4435429,89.15,-13.5775065
6.304749017,34.31371586,89.16,-13.66127876
5.38876327,33.21973849,89.17,-13.65268339
4.536341846,32.17128568,89.18,-13.54912664
3.750421021,31.17291497,89.19,-13.3512484
3.031432179,30.22560006,89.2,-13.06292545
2.377998595,29.32814988,89.21,-12.69098712
1.787316242,28.47794049,89.22,-12.24482006
1.255589975,27.67170783,89.23,-11.73582627
0.778401441,26.90600789,89.24,-11.17662368
0.350932836,26.17746479,89.25,-10.5804399
-0.031771853,25.48299086,89.26,-9.960373052
-0.374704287,24.81984512,89.27,-9.328857187
-0.682716236,24.18568947,89.28,-8.697241821
-0.960497308,23.5785663,89.29,-8.075454664
-1.212483763,22.99689396,89.3,-7.471889863
-1.442843784,22.43942788,89.31,-6.893331219
-1.65546811,21.90523222,89.32,-6.344999115
-1.853950367,21.39365208,89.33,-5.830680889
-2.041632775,20.90428152,89.34,-5.352875591
-2.221566638,20.43695703,89.35,-4.912946736
-2.396595863,19.99172965,89.36,-4.511356477
-2.569322921,19.56887197,89.37,-4.147799932
-2.742159206,19.16887251,89.38,-3.821378915
-2.917365719,18.79243629,89.39,-3.530783407
-3.0970169,18.4405098,89.4,-3.274372224
-3.283088264,18.11428489,89.41,-3.050327486
-3.477443082,17.81522196,89.42,-2.856728434
-3.681820648,17.54508669,89.43,-2.691607426
-3.897909418,17.30596516,89.44,-2.553060935
-4.127314863,17.10029868,89.45,-2.439246483
-4.371540116,16.93093157,89.46,-2.348422462
-4.632038081,16.80112918,89.47,-2.27901868
-4.910180574,16.71460403,89.48,-2.229595275
-5.207200159,16.67557509,89.49,-2.198877771
-5.524201247,16.6887505,89.5,-2.185790369
-5.862144485,16.75931203,89.51,-2.189405203
-6.221752752,16.89295334,89.52,-2.208974104
-6.603449566,17.09581174,89.53,-2.243941116
-7.007282434,17.37424531,89.54,-2.29389607
-7.432887852,17.73475318,89.55,-2.358597887
-7.879327654,18.18384627,89.56,-2.437981208
-8.344989905,18.72773736,89.57,-2.532118347
-8.82739052,19.37143445,89.58,-2.641230058
-9.323156263,20.11866693,89.59,-2.765697023
-9.827897952,20.9712492,89.6,-2.906029401
-10.33596083,21.92840787,89.61,-3.062864357
-10.84048226,22.98548841,89.62,-3.236975996
-11.33340437,24.13359239,89.63,-3.429254995
-11.80554609,25.35927863,89.64,-3.640695869
-12.24651955,26.64344831,89.65,-3.872395042
-12.6453883,27.96198881,89.66,-4.125533393
-12.99102844,29.28615387,89.67,-4.401352597
-13.27236129,30.58322283,89.68,-4.701101989
-13.47917785,31.81855802,89.69,-5.026031769
-13.60295818,32.9578477,89.7,-5.377373694
-13.63712169,33.96883964,89.71,-5.756216653
-13.57781916,34.82430512,89.72,-6.163514558
-13.4242949,35.50386077,89.73,-6.599843538
-13.17887989,35.9950241,89.74,-7.065367369
-12.84701925,36.29414168,89.75,-7.559795623
-12.43693607,36.40587276,89.76,-8.08208988
-11.95905298,36.34194766,89.77,-8.630337632
-11.42538019,36.11976908,89.78,-9.201405606
-10.84884289,35.76028255,89.79,-9.790894573
-10.24251295,35.28618248,89.8,-10.39291076
-9.619110312,34.72020777,89.81,-10.99975471
-8.990402973,34.08379817,89.82,-11.60189991
-8.366938276,33.39625673,89.83,-12.18801706
-7.757772644,32.67420393,89.84,-12.74495886
-7.17038671,31.9314315,89.85,-13.25801505
-6.610699032,31.17900426,89.86,-13.71180994
-6.083144302,30.42549135,89.87,-14.09062026
-5.590785189,29.67729462,89.88,-14.37925312
-5.135519588,28.93907795,89.89,-14.56458049
-4.718230625,28.21404954,89.9,-14.63604708
-4.3389558,27.5043275,89.91,-14.58687497
-3.997102135,26.81124091,89.92,-14.4148097
-3.691554567,26.13550382,89.93,-14.12223241
-3.420835718,25.47741856,89.94,-13.71626272
-3.183250509,24.83704934,89.95,-13.20818395
-2.976921634,24.21427116,89.96,-12.61255075
-2.799924756,23.60886513,89.97,-11.94624356
-2.650366202,23.02058047,89.98,-11.2272096
-2.526375736,22.44916335,89.99,-10.47349256
-2.426180747,21.89437665,90,-9.702213904
-2.348166909,21.35602266,90.01,-8.92894226
-2.290836222,20.83395394,90.02,-8.167176331
-2.252857262,20.32807923,90.03,-7.428126504
-2.23308958,19.83837096,90.04,-6.720666035
-2.230537164,19.36487496,90.05,-6.051408437
-2.244389339,18.90771377,90.06,-5.42492145
-2.274024318,18.46709628,90.07,-4.843975602
-2.318965816,18.04333201,90.08,-4.309795087
-2.378913169,17.63683787,90.09,-3.822403187
-2.453740515,17.24815524,90.1,-3.380810627
-2.54346011,16.8779739,90.11,-2.983299469
-2.648238456,16.52714557,90.12,-2.627637436
-2.76840251,16.19670773,90.13,-2.311209855
-2.904408615,15.88792931,90.14,-2.031218296
-3.056842902,15.60232983,90.15,-1.784750941
-3.226432053,15.34170929,90.16,-1.568907618
-3.414018853,15.1082147,90.17,-1.380861043
-3.620552879,14.90439555,90.18,-1.217878944
-3.847084115,14.73322869,90.19,-1.077415482
-4.094759963,14.598173,90.2,-0.957078441
-4.364789532,14.50323432,90.21,-0.854676061
-4.658383627,14.45310113,90.22,-0.76821833
-4.976752709,14.45314994,90.23,-0.695894214
-5.321106893,14.50944532,90.24,-0.636105134
-5.692586436,14.62875751,90.25,-0.587416706
-6.092093683,14.81873463,90.26,-0.548581205
-6.520277699,15.08773211,90.27,-0.518508281
-6.977377223,15.44465304,90.28,-0.496254135
-7.463166486,15.89884698,90.29,-0.481026153
-7.976756835,16.45995342,90.3,-0.472144656
-8.516402879,17.13733003,90.31,-0.46905968
-9.079212978,17.93905692,90.32,-0.47132441
-9.661111379,18.87173469,90.33,-0.478584618
-10.25654764,19.93938653,90.34,-0.490588547
-10.85825559,21.14214074,90.35,-0.507158339
-11.45717989,22.47450666,90.36,-0.528194834
-12.04250642,23.92505759,90.37,-0.553678977
-12.60154179,25.47466406,90.38,-0.583653073
-13.12008854,27.0959883,90.39,-0.618227282
-13.58313076,28.7538522,90.4,-0.657581249
-13.97512213,30.40569696,90.41,-0.701954433
-14.28090282,32.0036618,90.42,-0.751650084
-14.48711935,33.49825186,90.43,-0.807038582
-14.58270703,34.84102685,90.44,-0.868557394
-14.56016168,35.98949664,90.45,-0.936714309
-14.41629157,36.91059749,90.46,-1.0120918
-14.15240951,37.58311234,90.47,-1.095343121
-13.77455476,37.99962242,90.48,-1.18721249
-13.29298578,38.16581883,90.49,-1.288538245
-12.72138501,38.098886,90.5,-1.400253853
-12.07596777,37.82488109,90.51,-1.523384632
-11.37426136,37.37520954,90.52,-1.659078882
-10.6341218,36.78360902,90.53,-1.808615039
-9.872706218,36.08316025,90.54,-1.973395552
-9.105787087,35.30435524,90.55,-2.154950514
-8.347201111,34.47369611,90.56,-2.354971893
-7.608573263,33.61314307,90.57,-2.575315453
-6.899231802,32.74008346,90.58,-2.817982128
-6.226250927,31.86764225,90.59,-3.085132446
-5.594634718,31.00529571,90.6,-3.379102269
-5.007557574,30.15949458,90.61,-3.702379038
-4.466597794,29.33430611,90.62,-4.057571281
-3.972080922,28.53206664,90.63,-4.447372389
-3.523274219,27.75378136,90.64,-4.874536783
-3.118661157,26.99959921,90.65,-5.341780436
-2.756173465,26.2691207,90.66,-5.851730776
-2.43332053,25.56157133,90.67,-6.406614443
-2.147394521,24.87601969,90.68,-7.008196201
-1.895550225,24.21146293,90.69,-7.6575159
-1.674927158,23.56689782,90.7,-8.354575116
-1.482726714,22.94137007,90.71,-9.097700465
-1.316227387,22.33398866,90.72,-9.883295822
-1.172884651,21.74394172,90.73,-10.70527354
-1.050305999,21.17049213,90.74,-11.55431926
-0.94628683,20.61297582,90.75,-12.41744317
-0.858830187,20.07079441,90.76,-13.2775466
-0.786112492,19.54340664,90.77,-14.11308996
-0.726525042,19.03032238,90.78,-14.89866501
-0.67862785,18.53109379,90.79,-15.60541414
-0.641164212,18.04531071,90.8,-16.20234543
-0.613046413,17.57259458,90.81,-16.65916513
-0.593330688,17.11259485,90.82,-16.94789874
-0.581232945,16.66498578,90.83,-17.04652588
-0.576087881,16.22946403,90.84,-16.94112285
-0.577360656,15.80574746,90.85,-16.62788628
-0.58463163,15.39357417,90.86,-16.11388607
-0.597575673,14.99270267,90.87,-15.41633977
-0.615977164,14.60291201,90.88,-14.56097925
-0.639704712,14.2240035,90.89,-13.57929323
-0.66870849,13.85580219,90.9,-12.50566808
-0.703028778,13.4981588,90.91,-11.37449174
-0.742777423,13.15095431,90.92,-10.21785332
-0.788139926,12.81410289,90.93,-9.063929716
-0.839382019,12.48755588,90.94,-7.936044514
-0.896841321,12.17131152,90.95,-6.852412319
-0.960928945,11.86541989,90.96,-5.826270329
-1.03213497,11.56998962,90.97,-4.866394827
-1.111028269,11.28520381,90.98,-3.977789552
-1.198264319,11.01133609,90.99,-3.162239302
-1.294590273,10.74876079,91,-2.419158922
-1.400838631,10.49796552,91.01,-1.746094181
-1.517939126,10.25959143,91.02,-1.139252085
-1.646941096,10.03447071,91.03,-0.59398153
-1.789013941,9.823632828,91.04,-0.105061029
-1.94543892,9.628357456,91.05,0.332962973
-2.117618372,9.450227653,91.06,0.725655406
-2.307107515,9.29121826,91.07,1.078474915
-2.515615254,9.153724656,91.08,1.396686241
-2.744985164,9.040652178,91.09,1.685331865
-2.997209074,8.955545366,91.1,1.949114739
-3.274445846,8.902715511,91.11,2.192456198
-3.579004125,8.887319604,91.12,2.419421783
-3.913308842,8.915511138,91.13,2.633776547
-4.279879601,8.994691081,91.14,2.838981965
-4.681312787,9.133620609,91.15,3.03818725
-5.12019267,9.342550835,91.16,3.234317134
-5.599072959,9.633460328,91.17,3.430013994
-6.120201066,10.02014334,91.18,3.627715552
-6.685441867,10.51822816,91.19,3.829681202
-7.296123704,11.14504303,91.2,4.037945867
-7.952728111,11.9196194,91.21,4.254411494
-8.654407424,12.86157538,91.22,4.480834298
-9.398638601,13.99034752,91.23,4.718783503
-10.18085974,15.32400706,91.24,4.969711002
-10.99382726,16.87700636,91.25,5.234932644
-11.82698775,18.65664374,91.26,5.515561184
-12.66627404,20.66101849,91.27,5.812534742
-13.49343143,22.8748552,91.28,6.126609649
-14.28637592,25.26558369,91.29,6.458269539
-15.01955444,27.78214855,91.3,6.807681089
-15.66445804,30.35312005,91.31,7.174657755
-16.19189563,32.89063512,91.32,7.558621303
-16.5738513,35.29528935,91.33,7.958471218
-16.78569247,37.46506966,91.34,8.372507805
-16.80944743,39.30759847,91.35,8.798330044
-16.635272,40.74990256,91.36,9.232831183
-16.26337205,41.74843974,91.37,9.672093934
-15.70388576,42.29242338,91.38,10.11124135
-14.97607751,42.40337183,91.39,10.54453342
-14.1063759,42.12899636,91.4,10.96540071
-13.1257718,41.53458158,91.41,11.36639837
-12.06708759,40.69310462,91.42,11.73939095
-10.9625008,39.6767895,91.43,12.0759816
-9.841515489,38.55064266,91.44,12.36762893
-8.729695156,37.36885805,91.45,12.60588002
-7.647937342,36.17347609,91.46,12.78315832
-6.612357128,34.99491784,91.47,12.89303085
-5.634467718,33.85334003,91.48,12.93046635
-4.721761197,32.76090825,91.49,12.89247903
-3.87827769,31.72354623,91.5,12.77825622
-3.105174442,30.74282902,91.51,12.58921067
-2.401512915,29.81765311,91.52,12.32905122
-1.76465906,28.94510638,91.53,12.00357164
-1.1908151,28.12148164,91.54,11.62030036
-0.675420179,27.34280431,91.55,11.18807437
-0.213428245,26.60516526,91.56,10.71664809
0.200393068,25.90498508,91.57,10.216107
0.571367948,25.23908121,91.58,9.696502101
0.904691067,24.60474718,91.59,9.167439123
1.205371968,23.99973491,91.6,8.637741762
1.478196897,23.42223028,91.61,8.115298015
1.727632649,22.87083243,91.62,7.606875897
1.957876485,22.3444967,91.63,7.118095664
2.17278746,21.84251886,91.64,6.653442353
2.375953314,21.36448542,91.65,6.216329389
2.570662806,20.91026412,91.66,5.80917065
2.759932975,20.47998259,91.67,5.433519854
2.946565759,20.07401055,91.68,5.090203482
3.133101316,19.69297477,91.69,4.779408622
3.321914334,19.33774423,91.7,4.500835986
3.515199302,19.00944623,91.71,4.253822062
3.714966896,18.70948944,91.72,4.037395339
3.923126339,18.43956317,91.73,3.850410976
4.141441051,18.20167158,91.74,3.691630319
4.371537849,17.998163,91.75,3.559733986
4.614964448,17.83173309,91.76,3.45337462
4.873138477,17.70546181,91.77,3.371313335
5.147325927,17.62284426,91.78,3.312376365
5.438676203,17.58777268,91.79,3.275450338
5.748181842,17.60453695,91.8,3.259547978
6.076602588,17.67787281,91.81,3.263858194
6.424442435,17.81282738,91.82,3.287682895
6.791929392,18.01469529,91.83,3.330445219
7.1789098,18.28892901,91.84,3.391749655
7.584778556,18.64115968,91.85,3.471342746
8.008335538,19.0765302,91.86,3.569089319
8.447755386,19.59957856,91.87,3.684998336
8.900520093,20.21398485,91.88,3.819224737
9.363198158,20.92216532,91.89,3.972024984
9.831402339,21.72440958,91.9,4.143753965
10.29974784,22.6181922,91.91,4.334877194
10.76186853,23.59810387,91.92,4.545934239
11.21032572,24.65496571,91.93,4.777502587
11.63665869,25.77532299,91.94,5.03018905
12.03184245,26.9415164,91.95,5.304604395
12.38638338,28.13177065,91.96,5.601338001
12.69049932,29.32034681,91.97,5.92083593
12.93485804,30.47907384,91.98,6.263389665
13.11111599,31.57861841,91.99,6.629115279
13.2121264,32.58975464,92,7.017804291
13.23268279,33.48577637,92.01,7.428913734
13.16995742,34.24421527,92.02,7.861302251
13.02356011,34.84797357,92.03,8.31319173
12.79579642,35.28676327,92.04,8.782147997
12.49157054,35.55741689,92.05,9.264844084
12.1180453,35.66335606,92.06,9.756927952
11.68421912,35.61397355,92.07,10.25293312
11.20048635,35.42333393,92.08,10.74626525
10.67797533,35.10855025,92.09,11.22921107
10.12804278,34.68847626,92.1,11.69274661
9.561781648,34.18221228,92.11,12.12704751
8.989549057,33.60809528,92.12,12.52166666
8.420737701,32.9829123,92.13,12.86570518
7.863505237,32.32140841,92.14,13.14838913
7.32470917,31.63610534,92.15,13.35994047
6.809888147,30.93731332,92.16,13.49179614
6.323304959,30.23325434,92.17,13.53732254
5.868030108,29.53030328,92.18,13.4925422
5.446107782,28.83331185,92.19,13.35621201
5.058672855,28.14581667,92.2,13.13013543
4.706083472,27.47034083,92.21,12.8191552
4.38811598,26.80865838,92.22,12.43077188
4.104055845,26.1619315,92.23,11.97469017
3.852825122,25.53089654,92.24,11.46230165
3.633123399,24.91601591,92.25,10.90592669
3.443480106,24.31755776,92.26,10.31821484
3.282318655,23.73565248,92.27,9.711545581
3.148096657,23.17037202,92.28,9.097494783
3.039297875,22.6217749,92.29,8.486538496
2.954433046,22.08992421,92.3,7.88774417
2.892139936,21.5749096,92.31,7.308700903
2.851215591,21.07687067,92.32,6.755490266
2.830564258,20.59601496,92.33,6.232740056
2.82923252,20.13262597,92.34,5.743737067
2.846463007,19.68707388,92.35,5.290613452
2.881637969,19.25983922,92.36,4.874465915
2.93428242,18.85152267,92.37,4.49555625
3.004111403,18.46285685,92.38,4.153488127
3.090986927,18.0947376,92.39,3.847321311
3.194902662,17.74824293,92.4,3.57574873
3.316012684,17.42465063,92.41,3.337200444
3.454613883,17.12547544,92.42,3.129917489
3.611116644,16.8525106,92.43,2.952101862
3.786047323,16.60784803,92.44,2.801939516
3.980054978,16.39391364,92.45,2.67761242
4.193868527,16.21353665,92.46,2.577425965
4.428282458,16.06998442,92.47,2.499814946
4.684138911,15.96696963,92.48,2.443317435
4.962324441,15.90874094,92.49,2.406643919
5.26370824,15.90012327,92.5,2.388683239
5.589047973,15.94649735,92.51,2.388463045
5.938988102,16.05379947,92.52,2.405198784
6.314045315,16.22850124,92.53,2.438289695
6.714421578,16.47753202,92.54,2.487278326
7.140025027,16.80847726,92.55,2.551883067
7.590183496,17.22880837,92.56,2.631996398
8.06357663,17.74574154,92.57,2.727647693
8.558217725,18.36616686,92.58,2.839018273
9.071189449,19.09596185,92.59,2.966449914
9.598482115,19.93948904,92.6,3.110411316
10.13481225,20.8981281,92.61,3.271496207
10.67359133,21.9700493,92.62,3.45043384
11.2068782,23.14935037,92.63,3.648063847
11.72512767,24.42476308,92.64,3.865320248
12.21764811,25.77912155,92.65,4.103227572
12.67274838,27.18926119,92.66,4.36288228
13.0779142,28.62581259,92.67,4.645423607
13.42040541,30.05411164,92.68,4.951971619
13.68828367,31.43629851,92.69,5.283621903
13.87069107,32.73267762,92.7,5.641412165
13.95873965,33.90483552,92.71,6.026207775
13.94647689,34.9188641,92.72,6.438676398
13.83107171,35.74731119,92.73,6.879051315
13.61333794,36.37179774,92.74,7.347113355
13.2977679,36.78404149,92.75,7.842118435
12.89217404,36.98562075,92.76,8.362513729
12.4072093,36.98731398,92.77,8.905789599
11.85571327,36.80714264,92.78,9.468194035
11.25178782,36.46811128,92.79,10.04470884
10.61009653,35.99598379,92.8,10.62879535
9.945006381,35.41697531,92.81,11.21216339
9.270038284,34.75618316,92.82,11.78486476
8.597363564,34.03626093,92.83,12.33534052
7.937507353,33.27677805,92.84,12.85045569
7.299222495,32.49394269,92.85,13.31592545
6.689447566,31.70065785,92.86,13.71721432
6.113391026,30.90681374,92.87,14.03984966
5.57470448,30.1197355,92.88,14.27040172
5.075632815,29.34456594,92.89,14.39781002
4.617247343,28.58478373,92.9,14.41380581
4.19966008,27.84256371,92.91,14.31397787
3.822186941,27.11910719,92.92,14.09822141
3.483583672,26.41497497,92.93,13.77073185
3.182162289,25.73024559,92.94,13.33989173
2.91594608,25.06470308,92.95,12.81763459
2.682798686,24.41796933,92.96,12.21852844
2.480480077,23.78956727,92.97,11.55888945
2.306772948,23.17898963,92.98,10.8556308
2.15950991,22.58573727,92.99,10.12544033
2.036603624,22.00933704,93,9.383909935
1.936131755,21.44935984,93.01,8.645036301
1.856305615,20.90542687,93.02,7.920822781
1.795509894,20.37721305,93.03,7.221126097
1.752321879,19.86444897,93.04,6.553663058
1.725476854,19.36692288,93.05,5.924108721
1.713913929,18.88448047,93.06,5.336294925
1.716745251,18.41702865,93.07,4.792468338
1.733243318,17.96453911,93.08,4.293499082
1.762874274,17.52705089,93.09,3.839201019
1.805254027,17.10468136,93.1,3.428517111
1.860151156,16.69763289,93.11,3.059736855
1.927504818,16.30620198,93.12,2.730728213
2.00738918,15.93080018,93.13,2.439023944
2.100017466,15.57196598,93.14,2.182009662
2.205755906,15.23038074,93.15,1.957001335
2.325099919,14.90690807,93.16,1.761316856
2.458672526,14.60261267,93.17,1.592376718
2.607234792,14.3187844,93.18,1.447696163
2.771672837,14.05698933,93.19,1.324960667
2.952996265,13.81913734,93.2,1.222031459
3.152339343,13.60750014,93.21,1.136939056
3.370957224,13.42477641,93.22,1.067929867
3.610192826,13.27410886,93.23,1.013419166
3.871472488,13.1592958,93.24,0.972022558
4.156306827,13.08481425,93.25,0.942536128
4.46629074,13.05581991,93.26,0.923917193
4.803025303,13.07823266,93.27,0.915304246
5.16806819,13.15894629,93.28,0.915974199
5.562873795,13.30580082,93.29,0.925357747
5.988693536,13.52759865,93.3,0.943022622
6.446564657,13.83408994,93.31,0.968655019
6.937095907,14.23587883,93.32,1.002074978
7.460400777,14.74453661,93.33,1.043209243
8.015715657,15.37165695,93.34,1.092092776
8.601303684,16.12866502,93.35,1.148874838
9.214284314,17.02626692,93.36,1.213800753
9.850260337,18.07356101,93.37,1.28721722
10.50298445,19.27601496,93.38,1.369576974
11.16419443,20.63445058,93.39,1.461432282
11.82349819,22.14369157,93.4,1.563437952
12.46800113,23.7903468,93.41,1.676356034
13.08278597,25.55130699,93.42,1.801052489
13.65111247,27.39345246,93.43,1.938513552
14.15469119,29.27282679,93.44,2.089847834
14.57492925,31.13677143,93.45,2.256283202
14.89416415,32.92662466,93.46,2.439157808
15.0964093,34.58110571,93.47,2.639952755
15.16927467,36.04268573,93.48,2.860295978
15.10489499,37.26211124,93.49,3.101942911
14.90073223,38.2033033,93.5,3.366758607
14.56020575,38.84693608,93.51,3.656733551
14.09228297,39.1908888,93.52,3.973981533
13.51088199,39.24953017,93.53,4.320689307
12.83376961,39.05043889,93.54,4.699082828
12.08109544,38.63031445,93.55,5.111347181
11.27407313,38.03045615,93.56,5.559600712
10.43355038,37.29266619,93.57,6.04575319
9.579030727,36.45605741,93.58,6.571449676
8.72781201,35.55493008,93.59,7.137693841
7.894581983,34.61772769,93.6,7.744752806
7.091181624,33.66681308,93.61,8.391925475
6.326664822,32.71889338,93.62,9.077181397
5.607475471,31.78574357,93.63,9.796598316
4.937723814,30.87511695,93.64,10.5441151
4.319575266,29.99167374,93.65,11.31112611
3.753510747,29.13769932,93.66,12.08596335
3.238756886,28.31393577,93.67,12.8537155
2.773555769,27.52001525,93.68,13.59624859
2.355397572,26.75488988,93.69,14.29205725
1.981314462,26.01718702,93.7,14.91757779
1.648005466,25.30536377,93.71,15.44787432
1.352027066,24.61785986,93.72,15.85800459
1.08992371,23.95319275,93.73,16.12573278
0.858239575,23.30998218,93.74,16.23278848
0.653664725,22.68698543,93.75,16.16734002
0.473064906,22.08309852,93.76,15.9252188
0.313457994,21.49734328,93.77,15.51056433
0.172101933,20.9288657,93.78,14.935715
0.0464472,20.37691467,93.79,14.21991699
-0.065837081,19.84083322,93.8,13.38765717
-0.166879063,19.32004332,93.81,12.46640354
-0.258622013,18.81403555,93.82,11.48453294
-0.342818072,18.32236084,93.83,10.46932097
-0.421074786,17.84462094,93.84,9.445564657
-0.4948364,17.3804658,93.85,8.434564795
-0.56543452,16.92958706,93.86,7.453694972
-0.63408196,16.49171779,93.87,6.516304379
-0.701897842,16.06663124,93.88,5.63198459
-0.769933704,15.6541407,93.89,4.806907064
-0.83916524,15.25410328,93.9,4.044361528
-0.910536635,14.86642177,93.91,3.345355205
-0.984953534,14.49104999,93.92,2.708957283
-1.063301616,14.12800033,93.93,2.132878735
-1.146474116,13.77735008,93.94,1.613822256
-1.235359168,13.43925239,93.95,1.147796136
-1.330872391,13.11395073,93.96,0.730420978
-1.433969223,12.80179066,93.97,0.35707335
-1.545633865,12.5032389,93.98,0.023115789
-1.666916101,12.21891103,93.99,-0.276042188
-1.798939261,11.94959031,94,-0.544822443
-1.942885697,11.6962592,94.01,-0.787446648
-2.100033202,11.46015134,94.02,-1.007893462
-2.271767805,11.24278156,94.03,-1.209874249
-2.459563333,11.04599573,94.04,-1.396849664
-2.665003358,10.87205487,94.05,-1.572003991
-2.889805238,10.72370051,94.06,-1.738299734
-3.135800847,10.60422169,94.07,-1.898444302
-3.404920089,10.51755836,94.08,-2.05496425
-3.699211573,10.46845979,94.09,-2.210184675
-4.020832731,10.46253876,94.1,-2.36626919
-4.371996415,10.50641584,94.11,-2.525263256
-4.7549312,10.60788863,94.12,-2.689063043
-5.171834828,10.77606875,94.13,-2.859494722
-5.624808295,11.02139327,94.14,-3.038306023
-6.115768239,11.35586629,94.15,-3.227158462
-6.646236605,11.79294549,94.16,-3.427695891
-7.217108896,12.34734671,94.17,-3.641516829
-7.828588132,13.03492334,94.18,-3.870163647
-8.479818135,13.87226464,94.19,-4.115174588
-9.168509489,14.8756786,94.2,-4.378055237
-9.890457792,16.05963016,94.21,-4.660233568
-10.63935545,17.43583659,94.22,-4.963081609
-11.40621862,19.01099617,94.23,-5.287899626
-12.17898704,20.78332246,94.24,-5.635832278
-12.94243373,22.74083916,94.25,-6.007818591
-13.67792784,24.85833365,94.26,-6.404540921
-14.36383725,27.09520461,94.27,-6.82636241
-14.976512,29.39543618,94.28,-7.27320485
-15.4908768,31.68808172,94.29,-7.744399921
-15.8824935,33.89208705,94.3,-8.238506354
-16.12963558,35.92246506,94.31,-8.753292496
-16.21478302,37.69785298,94.32,-9.285493235
-16.12718048,39.15056601,94.33,-9.830620622
-15.86363742,40.23295293,94.34,-10.38280223
-15.42939139,40.9231653,94.35,-10.93475801
-14.83764774,41.22576518,94.36,-11.47772581
-14.10830268,41.16898484,94.37,-12.00128737
-13.26621924,40.79911734,94.38,-12.49390431
-12.33894155,40.17312939,94.39,-12.9430709
-11.35466747,39.35150169,94.4,-13.33553114
-10.34031561,38.39220934,94.41,-13.65818005
-9.320177835,37.34651449,94.42,-13.89895041
-8.315013401,36.25675323,94.43,-14.04717168
-7.341636432,35.15571202,94.44,-14.09471809
-6.412884785,34.06717309,94.45,-14.03670382
-5.537897075,33.0072237,94.46,-13.87172466
-4.722435758,31.98558973,94.47,-13.60233228
-3.969529944,31.00747141,94.48,-13.23481475
-3.279920573,30.07459118,94.49,-12.77875418
-2.6525021,29.18643508,94.5,-12.24643138
-2.084885217,28.34119183,94.51,-11.6520013
-1.573683764,27.53624799,94.52,-11.01055142
-1.114877663,26.7687157,94.53,-10.33734862
-0.704067108,26.03571301,94.54,-9.646990596
-0.3366443,25.33450948,94.55,-8.952930676
-0.007994883,24.66265749,94.56,-8.26698525
0.286441721,24.01801195,94.57,-7.599164186
0.551039439,23.39875506,94.58,-6.957566569
0.789985499,22.80336916,94.59,-6.348417454
1.007202787,22.23062841,94.6,-5.776213439
1.206367146,21.67956235,94.61,-5.243904112
1.390886263,21.1494379,94.62,-4.753081226
1.563911341,20.63973368,94.63,-4.304251225
1.728359155,20.15012254,94.64,-3.897001969
1.886904667,19.68046331,94.65,-3.530226243
2.04204566,19.23078571,94.66,-3.202320509
2.196068912,18.80129938,94.67,-2.911294135
2.351125426,18.39238878,94.68,-2.654949022
2.50922725,18.00462478,94.69,-2.430953002
2.672255307,17.63878382,94.7,-2.236938656
2.842028627,17.2958565,94.71,-2.070592948
3.020267105,16.97707866,94.72,-1.929658666
3.208631864,16.6839628,94.73,-1.812023933
3.408765968,16.41831877,94.74,-1.715728662
3.622247869,16.18230153,94.75,-1.638962775
3.850627421,15.97845794,94.76,-1.580121551
4.095453515,15.80975424,94.77,-1.537763974
4.358220276,15.67963429,94.78,-1.51064138
4.640363703,15.59207556,94.79,-1.49769498
4.943280156,15.55161537,94.8,-1.498024481
5.268276077,15.56337954,94.81,-1.510922682
5.616504736,15.63315879,94.82,-1.535838243
5.988919374,15.76734217,94.83,-1.572370802
6.38624675,15.97288177,94.84,-1.620290707
6.808861974,16.25723277,94.85,-1.679501857
7.256729889,16.62843622,94.86,-1.750047806
7.729162734,17.0944017,94.87,-1.832121887
8.224774117,17.66278771,94.88,-1.926041437
8.741383842,18.3407147,94.89,-2.032251586
9.275734109,19.1342245,94.9,-2.15133515
9.823337978,20.04713327,94.91,-2.283999072
10.37833114,21.08006456,94.92,-2.431074138
10.93347507,22.23014412,94.93,-2.593522839
11.47988096,23.48949102,94.94,-2.772422068
12.00715196,24.84428452,94.95,-2.96897172
12.50369854,26.27427824,94.96,-3.184499109
12.95689296,27.75276985,94.97,-3.420453951
13.35327142,29.24624184,94.98,-3.678376896
13.67970105,30.71663774,94.99,-3.959886668
13.92391448,32.12265805,95,-4.266669378
14.07503459,33.42212461,95.01,-4.600477202
14.12485495,34.57592905,95.02,-4.963047936
14.06832016,35.5504905,95.03,-5.356076445
13.9039433,36.32045767,95.04,-5.781080924
13.63426134,36.8710643,95.05,-6.23932998
13.2655532,37.1983129,95.06,-6.731793064
12.80745459,37.30869651,95.07,-7.258911113
12.27236634,37.21779872,95.08,-7.820441029
11.67454777,36.94777812,95.09,-8.415070402
11.02925439,36.5250636,95.1,-9.040361615
10.35188611,35.97766083,95.11,-9.692404014
9.657195428,35.33314156,95.12,-10.36545011
8.958759507,34.61698453,95.13,-11.05156251
8.268502805,33.85157007,95.14,-11.74056687
7.596525419,33.05569933,95.15,-12.41964579
6.95098471,32.24452113,95.16,-13.07350483
6.338146444,31.42974939,95.17,-13.68476726
5.762536668,30.62012744,95.18,-14.23424646
5.227102671,29.82184423,95.19,-14.70170756
4.733438278,29.0390952,95.2,-15.06768609
4.282033354,28.27452847,95.21,-15.31418185
3.872444401,27.52961183,95.22,-15.42647329
3.503553587,26.80503037,95.23,-15.39468666
3.173713708,26.10088993,95.24,-15.21448125
2.880905696,25.41692421,95.25,-14.88803497
2.622910873,24.75266889,95.26,-14.42374085
2.397365948,24.1075466,95.27,-13.83560089
2.201858024,23.48091969,95.28,-13.14211972
2.034053879,22.87216394,95.29,-12.36468208
1.891677506,22.28068256,95.3,-11.52607863
1.772577302,21.70592186,95.31,-10.64888479
1.674777364,21.14738207,95.32,-9.754327654
1.596444415,20.60461805,95.33,-8.861291181
1.535945609,20.07724007,95.34,-7.985832058
1.491827077,19.56491224,95.35,-7.140899079
1.462810727,19.06735154,95.36,-6.336387243
1.44782101,18.58432617,95.37,-5.579321756
1.445939669,18.1156568,95.38,-4.874174956
1.456431602,17.66121657,95.39,-4.223292094
1.47873062,17.22093464,95.4,-3.627178676
1.512412445,16.79480129,95.41,-3.084977096
1.557221851,16.38287138,95.42,-2.594760923
1.613043902,15.98527611,95.43,-2.153797293
1.679894402,15.60223176,95.44,-1.758860646
1.757939319,15.23404894,95.45,-1.406366525
1.847471666,14.88115581,95.46,-1.092591656
1.948906644,14.54411261,95.47,-0.81379511
2.062795511,14.22362713,95.48,-0.566233616
2.189814995,13.92059314,95.49,-0.346330845
2.330764141,13.63612377,95.5,-0.150693061
2.486571681,13.37158104,95.51,0.023911748
2.658285415,13.12859049,95.52,0.180461074
2.847072202,12.90914762,95.53,0.321732202
3.054228132,12.71567495,95.54,0.45027246
3.281177243,12.55103097,95.55,0.568423381
3.529446389,12.41861636,95.56,0.678332917
3.800646931,12.32243827,95.57,0.781959374
4.096468072,12.26728172,95.58,0.881113905
4.418674856,12.25873789,95.59,0.977446965
4.769062365,12.30325175,95.6,1.072503663
5.149389785,12.40831427,95.61,1.16771175
5.561306837,12.58250189,95.62,1.264421872
6.006249668,12.83549716,95.63,1.363921744
6.485413904,13.17805968,95.64,1.467439414
6.999540087,13.62200183,95.65,1.576190755
7.548803879,14.18013755,95.66,1.69136299
8.132408444,14.86537231,95.67,1.814146601
8.748519017,15.69056272,95.68,1.945762913
9.393970654,16.66769438,95.69,2.087442534
10.06390258,17.80683617,95.7,2.240465748
10.75134048,19.11375493,95.71,2.406180738
11.44710756,20.58917435,95.72,2.585977443
12.13947576,22.22654531,95.73,2.781321001
12.81404632,24.00968389,95.74,2.993772633
13.45413922,25.91129489,95.75,3.224958885
14.04102901,27.89256309,95.76,3.476574542
14.55433985,29.90226978,95.77,3.750407113
14.97384314,31.88023624,95.78,4.048310621
15.2803025,33.75977973,95.79,4.372160428
15.45689174,35.47308516,95.8,4.723834309
15.49125318,36.95824216,95.81,5.105195115
15.37620979,38.16426621,95.82,5.517997725
15.11101196,39.05719065,95.83,5.963844466
14.70143172,39.62244151,95.84,6.443965155
14.15931513,39.86520231,95.85,6.959174853
13.50169751,39.80837388,95.86,7.509707801
12.74926466,39.48801806,95.87,8.095001369
11.92482362,38.9484813,95.88,8.713314812
11.05160006,38.23697124,95.89,9.36149967
10.15193211,37.3993741,95.9,10.03480631
9.246102804,36.47698578,95.91,10.72643626
8.351699946,35.50476578,95.92,11.42720781
7.483194771,34.51063432,95.93,12.12546963
6.651900957,33.515699,95.94,12.80690509
5.86610752,32.53499783,95.95,13.45456351
5.131343224,31.57850438,95.96,14.04962923
4.450817953,30.65228957,95.97,14.571779
3.82571221,29.75937801,95.98,15.00009791
3.255652268,28.90078922,95.99,15.3151462
2.739070337,28.07614335,96,15.49976781
2.273449977,27.28416461,96.01,15.54099425
1.855680335,26.52315932,96.02,15.43145792
1.482222602,25.79122215,96.03,15.16997801
1.149321117,25.08642813,96.04,14.76218466
0.853171585,24.40695924,96.05,14.21989425
0.589936882,23.7511363,96.06,13.56016831
0.35590183,23.11746129,96.07,12.80393473
0.147547528,22.50462816,96.08,11.97422076
-0.038500204,21.91149801,96.09,11.09462116
-0.20536988,21.33710112,96.1,10.187767
-0.35597346,20.78061134,96.11,9.274290928
-0.493002678,20.24133248,96.12,8.372041677
-0.618924335,19.71868323,96.13,7.495739121
-0.736015684,19.21218245,96.14,6.656869877
-0.846348077,18.7214427,96.15,5.863862139
-0.95184231,18.24615883,96.16,5.122335868
-1.05425076,17.7861081,96.17,4.43551073
-1.155209268,17.34114534,96.18,3.804641189
-1.256236424,16.91120605,96.19,3.229314827
-1.358758699,16.49631085,96.2,2.707925975
-1.464143539,16.0965698,96.21,2.237946597
-1.573687105,15.71219523,96.22,1.816194471
-1.688668703,15.34351237,96.23,1.439108316
-1.810343946,14.99097393,96.24,1.102858991
-1.939956716,14.6551839,96.25,0.803571
-2.078783977,14.33691741,96.26,0.537402476
-2.228115385,14.03714696,96.27,0.300560281
-2.389274507,13.75708403,96.28,0.089465543
-2.563655387,13.49821219,96.29,-0.099275789
-2.752698608,13.26232771,96.3,-0.268855726
-2.957900005,13.05160523,96.31,-0.422215774
-3.180847064,12.86865794,96.32,-0.562095624
-3.423198364,12.71659007,96.33,-0.690995546
-3.686657249,12.59908219,96.34,-0.811229736
-3.97299609,12.52050549,96.35,-0.924909079
-4.284047053,12.48596301,96.36,-1.033982456
-4.621640882,12.50140375,96.37,-1.140246789
-4.98757009,12.57373038,96.38,-1.245362836
-5.383550113,12.71086811,96.39,-1.350894779
-5.811154682,12.92174763,96.4,-1.458298734
-6.271732775,13.21650584,96.41,-1.568979592
-6.766228326,13.60628626,96.42,-1.684280261
-7.294975553,14.10296327,96.43,-1.80550754
-7.857666491,14.71907068,96.44,-1.93396945
-8.453032241,15.46734003,96.45,-2.070952205
-9.078596796,16.36007343,96.46,-2.217765061
-9.730243467,17.40745403,96.47,-2.3757584
-10.40212451,18.6170988,96.48,-2.546297901
-11.08627801,19.9923497,96.49,-2.730808817
-11.77232176,21.53003707,96.5,-2.930790288
-12.44742036,23.21842812,96.51,-3.147781248
-13.09636851,25.03638234,96.52,-3.383385635
-13.70147945,26.95094351,96.53,-3.639291775
-14.24371325,28.91800225,96.54,-3.917234277
-14.7033029,30.88303463,96.55,-4.218970367
-15.06057851,32.78317163,96.56,-4.546283776
-15.29805607,34.55290934,96.57,-4.900958333
-15.40144295,36.12842837,96.58,-5.284702444
-15.36108388,37.45423885,96.59,-5.699073142
-15.17324677,38.48889021,96.6,-6.145389909
-14.84033397,39.20827577,96.61,-6.624672739
-14.37104919,39.60789671,96.62,-7.137471448
-13.77959965,39.70139202,96.63,-7.683672264
-13.08448586,39.5175792,96.64,-8.262190109
-12.30710095,39.0957968,96.65,-8.870914666
-11.47003007,38.48083241,96.66,-9.506353557
-10.59569016,37.71827459,96.67,-10.16330511
-9.705019677,36.85083839,96.68,-10.83452416
-8.81667455,35.91594131,96.69,-11.5106761
-7.94644225,34.94447858,96.7,-12.17990686
-7.107061777,33.960613,96.71,-12.82798297
-6.308225137,32.98219473,96.72,-13.4385954
-5.556810138,32.02167672,96.73,-13.99360175
-4.857189229,31.08707446,96.74,-14.47359471
-4.211557416,30.18298543,96.75,-14.85962044
-3.620436663,29.31161494,96.76,-15.13382559
-3.082909318,28.4733439,96.77,-15.28103297
-2.597012935,27.66748405,96.78,-15.29043817
-2.160050701,26.8926992,96.79,-15.15624621
-1.768775377,26.1472728,96.8,-14.87878613
-1.419658373,25.42939374,96.81,-14.46442712
-1.108993145,24.7372721,96.82,-13.92512654
-0.833023448,24.06921196,96.83,-13.27754155
-0.588103571,23.423684,96.84,-12.54156094
-0.370668061,22.79931703,96.85,-11.73890637
-0.177330048,22.19491111,96.86,-10.89155364
-0.004928964,21.60942868,96.87,-10.02056103
0.149510036,21.04197269,96.88,-9.145004504
0.288714476,20.49177885,96.89,-8.281410717
0.415214633,19.95819314,96.9,-7.443378311
0.531317719,19.44066352,96.91,-6.641546702
0.639143409,18.93872462,96.92,-5.88372778
0.740631362,18.45199077,96.93,-5.175145236
0.837553678,17.98014957,96.94,-4.518844699
0.931552994,17.52295635,96.95,-3.91597392
1.024132405,17.08023573,96.96,-3.366197343
1.116709095,16.65187938,96.97,-2.868065309
1.210602185,16.23785181,96.98,-2.419221569
1.307071475,15.83819531,96.99,-2.016738515
1.407333281,15.4530367,97,-1.657289762
1.512558742,15.08260076,97.01,-1.337321841
1.623922231,14.7272217,97.02,-1.053240381
1.742588249,14.38735902,97.03,-0.801425755
1.869732068,14.06362242,97.04,-0.57835416
2.006575475,13.75679179,97.05,-0.380698872
2.154366025,13.46784488,97.06,-0.205271733
2.314402483,13.19800101,97.07,-0.049112134
2.488065614,12.94875474,97.08,0.090523113
2.676794986,12.72191811,97.09,0.216171531
2.882099553,12.51968995,97.1,0.330145292
3.10559145,12.34471974,97.11,0.43457593
3.348966689,12.20016239,97.12,0.531389786
3.613979526,12.08976678,97.13,0.622362556
3.902465118,12.0180027,97.14,0.709105693
4.216331481,11.99010547,97.15,0.793104648
4.557500124,12.01219544,97.16,0.87573304
4.927867637,12.09139985,97.17,0.958259366
5.329261843,12.23594076,97.18,1.041889917
5.763382604,12.45512384,97.19,1.127755106
6.231708767,12.75953594,97.2,1.21695302
6.73532644,13.16089315,97.21,1.310553374
7.274698334,13.67175287,97.22,1.409604231
7.849629054,14.30544114,97.23,1.515172169
8.458939566,15.07558734,97.24,1.628328011
9.100196916,15.99546023,97.25,1.750170963
9.769252356,17.07622666,97.26,1.88185759
10.46013623,18.32643931,97.27,2.024582953
11.16463489,19.75019726,97.28,2.179606604
11.87196504,21.34465657,97.29,2.348280056
12.56871088,23.09795498,97.3,2.532026331
13.23888598,24.98803376,97.31,2.732350308
13.86383872,26.98013917,97.32,2.950871846
14.42346459,29.02742832,97.33,3.189310138
14.89678649,31.07169226,97.34,3.449459082
15.26296074,33.04577522,97.35,3.733211106
15.50353529,34.8797741,97.36,4.042552318
15.60341471,36.50568543,97.37,4.379508219
15.55264,37.86508727,97.38,4.746108762
15.34755715,38.91486728,97.39,5.144347651
14.99114451,39.63108925,97.4,5.576128067
14.49310905,40.01109027,97.41,6.043173749
13.86894047,40.07158777,97.42,6.546867494
13.13860867,39.84532826,97.43,7.088015912
12.32496153,39.37567828,97.44,7.666815132
11.45194823,38.71119713,97.45,8.282525851
10.5430959,37.90050811,97.46,8.933197073
9.620223234,36.98857297,97.47,9.61516913
8.702549752,36.01418568,97.48,10.32294935
7.806190253,35.00890846,97.49,11.04875572
6.943971214,33.99699862,97.5,11.7821204
6.125498858,32.99601111,97.51,12.50974286
5.357451712,32.01789013,97.52,13.215478
4.643870388,31.06996601,97.53,13.88019281
3.986640565,30.15625062,97.54,14.48288755
3.385907893,29.2782765,97.55,15.00122452
2.840375633,28.43587753,97.56,15.41258816
2.347755356,27.62791828,97.57,15.69647813
1.905005693,26.8526461,97.58,15.83554583
1.508593402,26.10804286,97.59,15.81767925
1.154724736,25.39206129,97.6,15.63735294
0.839434808,24.70271499,97.61,15.2961862
0.55878709,24.03818448,97.62,14.80320933
0.308916006,23.39684015,97.63,14.17392403
0.086102508,22.77725476,97.64,13.42899187
-0.113171751,22.17819884,97.65,12.59246875
-0.292229358,21.59862305,97.66,11.68988136
-0.454141375,21.03764715,97.67,10.74647355
-0.601773226,20.49453448,97.68,9.785789048
-0.737745944,19.96868288,97.69,8.828611849
-0.864485792,19.45960434,97.7,7.892407566
-0.984211538,18.96691903,97.71,6.991075469
-1.098969228,18.49034468,97.72,6.135032023
-1.210648913,18.02969299,97.73,5.331509577
-1.320994251,17.58486992,97.74,4.584861025
-1.43164861,17.15587443,97.75,3.897159139
-1.54413938,16.7428078,97.76,3.26853867
-1.659936596,16.34587858,97.77,2.697609266
-1.780446454,15.96541467,97.78,2.181925993
-1.907029816,15.60188163,97.79,1.718218352
-2.041047364,15.25589641,97.8,1.302715694
-2.183835001,14.92825238,97.81,0.931348194
-2.336743377,14.61995176,97.82,0.599890862
-2.501164233,14.33222947,97.83,0.304145568
-2.678500947,14.06659372,97.84,0.039978317
-2.870206715,13.82488174,97.85,-0.196560608
-3.077806402,13.6092961,97.86,-0.409240787
-3.302860883,13.42246306,97.87,-0.601589399
-3.546980691,13.26751616,97.88,-0.776899191
-3.811850211,13.14815887,97.89,-0.938224101
-4.099192584,13.06872853,97.9,-1.088376553
-4.410732808,13.03429494,97.91,-1.229961552
-4.748192481,13.05076365,97.92,-1.365363526
-5.113269132,13.1248976,97.93,-1.496804175
-5.507550364,13.26442912,97.94,-1.626320692
-5.932441957,13.47811136,97.95,-1.755829274
-6.38903087,13.77562192,97.96,-1.887119393
-6.878053691,14.16752335,97.97,-2.021877633
-7.399684294,14.66513991,97.98,-2.161736435
-7.953398828,15.28041266,97.99,-2.308245632
-8.537585115,16.02480118,98,-2.462931306
-9.149474198,16.90909251,98.01,-2.627308381
-9.784858471,17.94246396,98.02,-2.802856801
-10.43774362,19.13126797,98.03,-2.991081616
-11.10005293,20.4767192,98.04,-3.19351123
-11.76158925,21.97427697,98.05,-3.411665553
-12.40977147,23.61149135,98.06,-3.647103094
-13.02971995,25.36627478,98.07,-3.901421368
-13.60482402,27.20628467,98.08,-4.176204211
-14.1170244,29.08882029,98.09,-4.473029514
-14.5474574,30.96137277,98.1,-4.793472194
-14.87828226,32.7656737,98.11,-5.139042001
-15.09334164,34.44037866,98.12,-5.511128409
-15.17964034,35.92681327,98.13,-5.910925285
-15.12888488,37.17472244,98.14,-6.339401438
-14.93794408,38.14630101,98.15,-6.797153163
-14.60964592,38.82043604,98.16,-7.284333684
-14.15250492,39.19345353,98.17,-7.800344525
-13.58003294,39.27821342,98.18,-8.34378062
-12.90975345,39.10142732,98.19,-8.912268259
-12.16172143,38.69922328,98.2,-9.502163374
-11.35718288,38.11289266,98.21,-10.10827982
-10.51713967,37.38448256,98.22,-10.7237412
-9.661326913,36.55364982,98.23,-11.33992101
-8.807325839,35.65532008,98.24,-11.94604837
-7.970124103,34.71860089,98.25,-12.5295671
-7.161864127,33.76648281,98.26,-13.07630916
-6.391869857,32.81619522,98.27,-13.57070126
-5.66683714,31.87997063,98.28,-13.99638547
-4.99107227,30.96586675,98.29,-14.33757279
-4.366902171,30.07880769,98.3,-14.57949136
-3.794969917,29.22126722,98.31,-14.70967846
-3.274560714,28.39403976,98.32,-14.71930473
-2.804000536,27.59686029,98.33,-14.60360117
-2.380826866,26.82870359,98.34,-14.36274695
-2.002080427,26.08818806,98.35,-14.00184862
-1.664491653,25.37378067,98.36,-13.53057103
-1.364589367,24.6838991,98.37,-12.96249991
-1.098904626,24.01704105,98.38,-12.31407138
-0.86398782,23.37181215,98.39,-11.60340506
-0.656476621,22.74694602,98.4,-10.84916414
-0.473218696,22.14132384,98.41,-10.06946931
-0.311212384,21.55395292,98.42,-9.281103547
-0.167671351,20.98396514,98.43,-8.498877313
-0.040030165,20.43060064,98.44,-7.735324049
0.074080825,19.89319302,98.45,-7.000535379
0.176808571,19.37115921,98.46,-6.302228197
0.27012691,18.8639847,98.47,-5.645908221
0.355811669,18.37121795,98.48,-5.035090701
0.435489698,17.89245953,98.49,-4.4716358
0.510633964,17.42735895,98.5,-3.955976794
0.582587802,16.97560986,98.51,-3.487450594
0.652591984,16.53694735,98.52,-3.064551592
0.721778171,16.11114894,98.53,-2.685122506
0.791216279,15.69803335,98.54,-2.346605932
0.861903007,15.29746414,98.55,-2.046154919
0.93479192,14.90935321,98.56,-1.780783953
1.010812485,14.5336647,98.57,-1.547502003
1.09086283,14.17042337,98.58,-1.343325142
1.175849872,13.81972262,98.59,-1.165394017
1.2666857,13.4817337,98.6,-1.01100253
1.364296159,13.1567214,98.61,-0.877593755
1.469654413,12.84505871,98.62,-0.76282971
1.583769938,12.54724317,98.63,-0.664546979
1.707703179,12.26392544,98.64,-0.580792728
1.842596587,11.99593525,98.65,-0.509808564
1.989662726,11.74430803,98.66,-0.450014697
2.150191317,11.51033188,98.67,-0.400023352
2.325584991,11.29559971,98.68,-0.358594624
2.517352463,11.10204836,98.69,-0.324658004
2.727093246,10.93202356,98.7,-0.297273335
2.956534291,10.78839013,98.71,-0.27562943
3.207532995,10.6745786,98.72,-0.259038994
3.482042701,10.59468384,98.73,-0.246905794
3.782112606,10.55361112,98.74,-0.238740602
4.109893399,10.55719863,98.75,-0.234132912
4.467596752,10.61229696,98.76,-0.232743118
4.857447464,10.72693008,98.77,-0.234310972
5.281594341,10.91046031,98.78,-0.238628376
5.742067195,11.17364642,98.79,-0.245542548
6.240644542,11.52863343,98.8,-0.254959167
6.778773358,11.98920186,98.81,-0.266822907
7.357197499,12.57025256,98.82,-0.281120869
7.975800675,13.2876036,98.83,-0.297887359
8.63340677,14.15755282,98.84,-0.317191295
9.327377033,15.19620928,98.85,-0.33913658
10.05306719,16.417347,98.86,-0.363868614
10.80355624,17.8312856,98.87,-0.391569351
11.56927147,19.44291842,98.88,-0.422456969
12.33749939,21.2486146,98.89,-0.456790041
13.09231648,23.23322161,98.9,-0.4948669
13.8146789,25.36864481,98.91,-0.53703101
14.48239514,27.61086443,98.92,-0.583673779
15.07163511,29.90093126,98.93,-0.635238323
15.55772373,32.1662,98.94,-0.692214194
15.91666746,34.32450603,98.95,-0.755156141
16.12783719,36.29218341,98.96,-0.824689504
16.17520847,37.99083941,98.97,-0.901511319
16.04968002,39.35733745,98.98,-0.98638768
15.74996808,40.34986831,98.99,-1.080175966
15.28299742,40.95235457,99,-1.183836907
14.66343766,41.17470274,99.01,-1.298434542
13.91221027,41.04904874,99.02,-1.42513718
13.0547063,40.62398802,99.03,-1.565249443
12.11851212,39.95706828,99.04,-1.720219954
11.13145393,39.10800517,99.05,-1.891635745
10.1197581,38.13302244,99.06,-2.081243683
9.10684797,37.08116208,99.07,-2.290976486
8.112522609,35.99241937,99.08,-2.522948177
7.152656881,34.89742361,99.09,-2.779448042
6.239210095,33.81810162,99.1,-3.062969376
5.3805629,32.76910542,99.11,-3.376208616
4.581868689,31.75911048,99.12,-3.722035401
3.845608643,30.79250239,99.13,-4.103469305
3.172171438,29.87061156,99.14,-4.523654046
2.56017859,28.99262539,99.15,-4.985786625
2.007035891,28.15659526,99.16,-5.493075057
1.509256523,27.35990606,99.17,-6.048476896
1.062756834,26.59969808,99.18,-6.654569811
0.663136862,25.87316428,99.19,-7.313353687
0.305802638,25.1776618,99.2,-8.025920276
-0.013812918,24.5108339,99.21,-8.79180691
-0.3002022,23.87062394,99.22,-9.608665134
-0.5576757,23.25529073,99.23,-10.47165587
-0.79033194,22.66338723,99.24,-11.3725531
-1.002025172,22.09374239,99.25,-12.29913611
-1.196342265,21.54543514,99.26,-13.23453231
-1.376624471,21.01776739,99.27,-14.15668894
-1.545942476,20.51024869,99.28,-15.03853699
-1.707153106,20.02257185,99.29,-15.84811937
-1.862867454,19.55461152,99.3,-16.55040549
-2.015523439,19.10640834,99.31,-17.1094782
-2.167369069,18.67817526,99.32,-17.49097177
-2.320497919,18.27030106,99.33,-17.66650824
-2.476895754,17.88335379,99.34,-17.61619122
-2.638408375,17.51810506,99.35,-17.33201358
-2.806817788,17.17554251,99.36,-16.81872585
-2.983838885,16.85689194,99.37,-16.09378632
-3.17110664,16.56365573,99.38,-15.18531459
-3.370244695,16.29763894,99.39,-14.12902582
-3.582842802,16.06098432,99.4,-12.96450656
-3.810439981,15.85622707,99.41,-11.73172283
-4.054577132,15.68633498,99.42,-10.46802066
-4.31677426,15.55474449,99.43,-9.206096804
-4.598481344,15.46543117,99.44,-7.972879638
-4.901098225,15.42295016,99.45,-6.789158242
-5.225963083,15.43244697,99.46,-5.669871696
-5.574270429,15.49972837,99.47,-4.624762813
-5.94701924,15.6312594,99.48,-3.659008499
-6.344955512,15.83407637,99.49,-2.774387399
-6.768520415,16.11571338,99.5,-1.969875431
-7.217716479,16.48424827,99.51,-1.242368335
-7.691977022,16.94795438,99.52,-0.587399222
-8.189953978,17.51466689,99.53,0.000460325
-8.709501169,18.19172332,99.54,0.527141636
-9.247444639,18.9853096,99.55,0.99884736
-9.799372895,19.89984562,99.56,1.42176524
-10.35945824,20.93634928,99.57,1.801962557
-10.92042055,22.09211248,99.58,2.145256683
-11.47346414,23.35970827,99.59,2.457124139
-12.00805997,24.72560278,99.6,2.742722038
-12.51247672,26.16967152,99.61,3.006777742
-12.97394367,27.66514896,99.62,3.253678399
-13.37886505,29.1784416,99.63,3.487417248
-13.713691,30.6707492,99.64,3.711614901
-13.96588432,32.10018201,99.65,3.929595008
-14.12428145,33.42367469,99.66,4.144310865
-14.1802618,34.60090769,99.67,4.358448791
-14.12852471,35.59735663,99.68,4.574435001
-13.96734235,36.38666033,99.69,4.794390585
-13.69907619,36.95324295,99.7,5.020234109
-13.32997389,37.29270154,99.71,5.25365698
-12.86972372,37.4113263,99.72,5.496081342
-12.33084557,37.32484042,99.73,5.748735826
-11.72783357,37.05580721,99.74,6.012633481
-11.07618287,36.63117885,99.75,6.288498978
-10.3915936,36.07961754,99.76,6.576803684
-9.6890926,35.42931747,99.77,6.877763318
-8.982528454,34.70635568,99.78,7.191249147
-8.284059846,33.9336081,99.79,7.516751877
-7.603979233,33.13027081,99.8,7.853369487
-6.950599986,32.31178895,99.81,8.199790923
-6.330298855,31.49007022,99.82,8.554177302
-5.747671029,30.67397161,99.83,8.914126652
-5.205709973,29.86974452,99.84,9.276679802
-4.706015421,29.08158259,99.85,9.638321298
-4.249070689,28.31212228,99.86,9.994959951
-3.83441026,27.5627904,99.87,10.34178658
-3.460869018,26.8342103,99.88,10.67356652
-3.12676259,26.12644325,99.89,10.98471366
-2.830019716,25.43916682,99.9,11.26934748
-2.568358769,24.77186271,99.91,11.52134259
-2.339356144,24.12389789,99.92,11.73479519
-2.140566169,23.4945965,99.93,11.90426156
-1.969590663,22.88329291,99.94,12.02483022
-1.824090148,22.28935102,99.95,12.09245535
-1.701882929,21.71218398,99.96,12.10435258
-1.600930419,21.15125931,99.97,12.05901539
-1.519356592,20.60610084,99.98,11.95634612
-1.455489419,20.07628826,99.99,11.79780702
-1.407821447,19.56145469,100,11.58631869


==> PC1/eigen.csv <==
No_PC,No.,1,5,50,100,300
0.002929636,1,0.002929636,0.002929636,0.002929636,0.002929636,1
0.003149864,2,0.003149864,0.003149864,0.003149864,0.003149864,1
0.010657753,3,0.010657753,0.010657753,0.010657753,0.010657753,1
0.04310004,4,0.04310004,0.04310004,0.04310004,0.04310004,1
0.046448986,5,0.046448986,0.046448986,0.046448986,0.046448986,1
0.053860137,6,0.053860137,0.053860137,0.053860137,0.053860137,1
0.061945506,7,0.061945506,0.061945506,0.061945506,0.061945506,1
0.078169929,8,0.078169929,0.078169929,0.078169929,0.078169929,1
0.120277811,9,0.120277811,0.120277811,0.120277811,0.120277811,1
0.169480497,10,0.169480497,0.169480497,0.169480497,0.169480497,1
0.17554845,11,0.17554845,0.17554845,0.17554845,0.17554845,1
0.221131944,12,0.221131944,0.221131944,0.221131944,0.221131944,1
0.250195293,13,0.250195293,0.250195293,0.250195293,0.250195293,1
0.279790291,14,0.279790291,0.279790291,0.279790291,0.279790291,1
0.287310612,15,0.287310612,0.287310612,0.287310612,0.287310612,1
0.318233948,16,0.318233948,0.318233948,0.318233948,0.318233948,1
0.385585842,17,0.385585842,0.385585842,0.385585842,0.385585842,1
0.436785337,18,0.436785337,0.436785337,0.436785337,0.436785337,1
0.473819605,19,0.473819605,0.473819605,0.473819605,0.473819605,1
0.483131312,20,0.483131312,0.483131312,0.483131312,0.483131312,1
0.516942809,21,0.516942809,0.516942809,0.516942809,0.516942809,1
0.54448173,22,0.54448173,0.54448173,0.54448173,0.54448173,1
0.569026646,23,0.569026646,0.569026646,0.569026646,0.569026646,1
0.60071421,24,0.60071421,0.60071421,0.60071421,0.60071421,1
0.607744001,25,0.607744001,0.607744001,0.607744001,0.607744001,1
0.639234588,26,0.639234588,0.639234588,0.639234588,0.639234588,1
0.652536292,27,0.652536292,0.652536292,0.652536292,0.652536292,1
0.659468597,28,0.659468597,0.659468597,0.659468597,0.659468597,1
0.676412055,29,0.676412055,0.676412055,0.676412055,0.676412055,1
0.680763098,30,0.680763098,0.680763098,0.680763098,0.680763098,1
0.766061376,31,0.766061376,0.766061376,0.766061376,0.766061376,1
0.772436258,32,0.772436258,0.772436258,0.772436258,0.772436258,1
0.776984713,33,0.776984713,0.776984713,0.776984713,0.776984713,1
0.782587586,34,0.782587586,0.782587586,0.782587586,0.782587586,1
0.791437846,35,0.791437846,0.791437846,0.791437846,0.791437846,1
0.79774677,36,0.79774677,0.79774677,0.79774677,0.79774677,1
0.815226227,37,0.815226227,0.815226227,0.815226227,0.815226227,1
0.817424924,38,0.817424924,0.817424924,0.817424924,0.817424924,1
0.825370901,39,0.825370901,0.825370901,0.825370901,0.825370901,1
0.838562821,40,0.838562821,0.838562821,0.838562821,0.838562821,1
0.845773362,41,0.845773362,0.845773362,0.845773362,0.845773362,1
0.847154063,42,0.847154063,0.847154063,0.847154063,0.847154063,1
0.860969445,43,0.860969445,0.860969445,0.860969445,0.860969445,1
0.865595362,44,0.865595362,0.865595362,0.865595362,0.865595362,1
0.872068226,45,0.872068226,0.872068226,0.872068226,0.872068226,1
0.879744739,46,0.879744739,0.879744739,0.879744739,0.879744739,1
0.880216552,47,0.880216552,0.880216552,0.880216552,0.880216552,1
0.88943285,48,0.88943285,0.88943285,0.88943285,0.88943285,1
0.89783987,49,0.89783987,0.89783987,0.89783987,0.89783987,1
0.898936206,50,0.898936206,0.898936206,0.898936206,0.898936206,1
0.902656418,51,0.902656418,0.902656418,0.902656418,0.902656418,1
0.917372947,52,0.917372947,0.917372947,0.917372947,0.917372947,1
0.921385518,53,0.921385518,0.921385518,0.921385518,0.921385518,1
0.921498849,54,0.921498849,0.921498849,0.921498849,0.921498849,1
0.922901203,55,0.922901203,0.922901203,0.922901203,0.922901203,1
0.924191189,56,0.924191189,0.924191189,0.924191189,0.924191189,1
0.924583799,57,0.924583799,0.924583799,0.924583799,0.924583799,1
0.926743817,58,0.926743817,0.926743817,0.926743817,0.926743817,1
0.932840079,59,0.932840079,0.932840079,0.932840079,0.932840079,1
0.934122537,60,0.934122537,0.934122537,0.934122537,0.934122537,1
0.934674596,61,0.934674596,0.934674596,0.934674596,0.934674596,1
0.93550402,62,0.93550402,0.93550402,0.93550402,0.93550402,1
0.940611663,63,0.940611663,0.940611663,0.940611663,0.940611663,1
0.940624238,64,0.940624238,0.940624238,0.940624238,0.940624238,1
0.942090027,65,0.942090027,0.942090027,0.942090027,0.942090027,1
0.944720585,66,0.944720585,0.944720585,0.944720585,0.944720585,1
0.957081017,67,0.957081017,0.957081017,0.957081017,0.957081017,1
0.957455883,68,0.957455883,0.957455883,0.957455883,0.957455883,1
0.95873177,69,0.95873177,0.95873177,0.95873177,0.95873177,1
0.967673326,70,0.967673326,0.967673326,0.967673326,0.967673326,1
0.969783758,71,0.969783758,0.969783758,0.969783758,0.969783758,1
0.972680724,72,0.972680724,0.972680724,0.972680724,0.972680724,1
0.974024735,73,0.974024735,0.974024735,0.974024735,0.974024735,1
0.975135785,74,0.975135785,0.975135785,0.975135785,0.975135785,1
0.976911206,75,0.976911206,0.976911206,0.976911206,0.976911206,1
0.979256639,76,0.979256639,0.979256639,0.979256639,0.979256639,1
0.981446558,77,0.981446558,0.981446558,0.981446558,0.981446558,1
0.981933048,78,0.981933048,0.981933048,0.981933048,0.981933048,1
0.98378408,79,0.98378408,0.98378408,0.98378408,0.98378408,1
0.985642915,80,0.985642915,0.985642915,0.985642915,0.985642915,1
0.986683333,81,0.986683333,0.986683333,0.986683333,0.986683333,1
0.989303672,82,0.989303672,0.989303672,0.989303672,0.989303672,1
0.989528146,83,0.989528146,0.989528146,0.989528146,0.989528146,1
0.992552005,84,0.992552005,0.992552005,0.992552005,0.992552005,1
0.992859751,85,0.992859751,0.992859751,0.992859751,0.992859751,1
0.993719194,86,0.993719194,0.993719194,0.993719194,0.993719194,1
0.994250291,87,0.994250291,0.994250291,0.994250291,0.994250291,1
0.994922089,88,0.994922089,0.994922089,0.994922089,0.994922089,1
0.996921233,89,0.996921233,0.996921233,0.996921233,0.996921233,1
0.997008368,90,0.997008368,0.997008368,0.997008368,0.997008368,1
0.998604347,91,0.998604347,0.998604347,0.998604347,0.998604347,1
0.99866557,92,0.99866557,0.99866557,0.99866557,0.99866557,1
0.998773754,93,0.998773754,0.998773754,0.998773754,0.998773754,1
0.9988969,94,0.9988969,0.9988969,0.9988969,0.9988969,1
0.998935978,95,0.998935978,0.998935978,0.998935978,0.998935978,1
0.999366016,96,0.999366016,0.999366016,0.999366016,0.999366016,1
0.999373295,97,0.999373295,0.999373295,0.999373295,0.999373295,1
0.999472853,98,0.999472853,0.999472853,0.999472853,0.999472853,1
0.999753952,99,0.999753952,0.999753952,0.999753952,0.999753952,1
0.999867957,100,0.999867957,0.999867957,0.999867957,0.999867957,1
0.999899932,101,0.999899932,0.999899932,0.999899932,0.999899932,1
0.999916522,102,0.999916522,0.999916522,0.999916522,0.999916522,1
0.999922677,103,0.999922677,0.999922677,0.999922677,0.999922677,1
0.999940441,104,0.999940441,0.999940441,0.999940441,0.999940441,1
0.999971576,105,0.999971576,0.999971576,0.999971576,0.999971576,1
0.999973955,106,0.999973955,0.999973955,0.999973955,0.999973955,1
0.999976101,107,0.999976101,0.999976101,0.999976101,0.999976101,1
0.999992035,108,0.999992035,0.999992035,0.999992035,0.999992035,1
0.999993431,109,0.999993431,0.999993431,0.999993431,0.999993431,1
0.999995925,110,0.999995925,0.999995925,0.999995925,0.999995925,1
0.999997311,111,0.999997311,0.999997311,0.999997311,0.999997311,1
0.999997909,112,0.999997909,0.999997909,0.999997909,0.999997909,1
0.999998265,113,0.999998265,0.999998265,0.999998265,0.999998265,1
0.999998336,114,0.999998336,0.999998336,0.999998336,0.999998336,1
0.999998574,115,0.999998574,0.999998574,0.999998574,0.999998574,1
0.999998721,116,0.999998721,0.999998721,0.999998721,0.999998721,1
0.999999044,117,0.999999044,0.999999044,0.999999044,0.999999044,1
0.999999113,118,0.999999113,0.999999113,0.999999113,0.999999113,1
0.999999278,119,0.999999278,0.999999278,0.999999278,0.999999278,1
0.999999285,120,0.999999285,0.999999285,0.999999285,0.999999285,1
0.999999509,121,0.999999509,0.999999509,0.999999509,0.999999509,1
0.999999524,122,0.999999524,0.999999524,0.999999524,0.999999524,1
0.999999537,123,0.999999537,0.999999537,0.999999537,0.999999537,1
0.999999733,124,0.999999733,0.999999733,0.999999733,0.999999733,1
0.999999924,125,0.999999924,0.999999924,0.999999924,0.999999924,1
0.999999956,126,0.999999956,0.999999956,0.999999956,0.999999956,1
0.999999966,127,0.999999966,0.999999966,0.999999966,0.999999966,1
0.999999967,128,0.999999967,0.999999967,0.999999967,0.999999967,1
0.999999989,129,0.999999989,0.999999989,0.999999989,0.999999989,1
0.999999994,130,0.999999994,0.999999994,0.999999994,0.999999994,1
0.999999999,131,0.999999999,0.999999999,0.999999999,0.999999999,1
1,132,1,1,1,1,1
1,133,1,1,1,1,1
1,134,1,1,1,1,1
1.000000001,135,1,1,1,1,1
1.000000006,136,1.000000001,1,1,1,1
1.000000014,137,1.000000006,1,1,1,1
1.00000003,138,1.000000014,1,1,1,1
1.000000034,139,1.00000003,1,1,1,1
1.000000071,140,1.000000034,1.000000001,1,1,1
1.000000077,141,1.000000071,1.000000006,1,1,1
1.000000116,142,1.000000077,1.000000014,1,1,1
1.000000209,143,1.000000116,1.00000003,1,1,1
1.000000338,144,1.000000209,1.000000034,1,1,1
1.00000041,145,1.000000338,1.000000071,1,1,1
1.000000604,146,1.00000041,1.000000077,1,1,1
1.000000693,147,1.000000604,1.000000116,1,1,1
1.000000986,148,1.000000693,1.000000209,1,1,1
1.000001104,149,1.000000986,1.000000338,1,1,1
1.0000012,150,1.000001104,1.00000041,1,1,1
1.000001739,151,1.0000012,1.000000604,1,1,1
1.000002089,152,1.000001739,1.000000693,1,1,1
1.000002159,153,1.000002089,1.000000986,1,1,1
1.000002541,154,1.000002159,1.000001104,1,1,1
1.000003303,155,1.000002541,1.0000012,1,1,1
1.000003549,156,1.000003303,1.000001739,1,1,1
1.000004224,157,1.000003549,1.000002089,1,1,1
1.000004443,158,1.000004224,1.000002159,1,1,1
1.000006344,159,1.000004443,1.000002541,1,1,1
1.000014765,160,1.000006344,1.000003303,1,1,1
1.000016122,161,1.000014765,1.000003549,1,1,1
1.000016494,162,1.000016122,1.000004224,1,1,1
1.000016754,163,1.000016494,1.000004443,1,1,1
1.000017112,164,1.000016754,1.000006344,1,1,1
1.000019109,165,1.000017112,1.000014765,1,1,1
1.000021161,166,1.000019109,1.000016122,1,1,1
1.000026106,167,1.000021161,1.000016494,1,1,1
1.000026515,168,1.000026106,1.000016754,1,1,1
1.000026676,169,1.000026515,1.000017112,1,1,1
1.000029996,170,1.000026676,1.000019109,1,1,1
1.000030511,171,1.000029996,1.000021161,1,1,1
1.000033882,172,1.000030511,1.000026106,1,1,1
1.000037136,173,1.000033882,1.000026515,1,1,1
1.000046082,174,1.000037136,1.000026676,1,1,1
1.000046684,175,1.000046082,1.000029996,1,1,1
1.000069074,176,1.000046684,1.000030511,1,1,1
1.000082922,177,1.000069074,1.000033882,1,1,1
1.000094736,178,1.000082922,1.000037136,1,1,1
1.000100518,179,1.000094736,1.000046082,1,1,1
1.000113773,180,1.000100518,1.000046684,1,1,1
1.000189082,181,1.000113773,1.000069074,1,1,1
1.000192121,182,1.000189082,1.000082922,1,1,1
1.000217806,183,1.000192121,1.000094736,1,1,1
1.000224234,184,1.000217806,1.000100518,1,1,1
1.000398809,185,1.000224234,1.000113773,1.000000001,1,1
1.000422341,186,1.000398809,1.000189082,1.000000006,1,1
1.000427913,187,1.000422341,1.000192121,1.000000014,1,1
1.000508529,188,1.000427913,1.000217806,1.00000003,1,1
1.000609421,189,1.000508529,1.000224234,1.000000034,1,1
1.001099193,190,1.000609421,1.000398809,1.000000071,1,1
1.001198157,191,1.001099193,1.000422341,1.000000077,1,1
1.001417312,192,1.001198157,1.000427913,1.000000116,1,1
1.001648224,193,1.001417312,1.000508529,1.000000209,1,1
1.002010276,194,1.001648224,1.000609421,1.000000338,1,1
1.003532292,195,1.002010276,1.001099193,1.00000041,1,1
1.004659467,196,1.003532292,1.001198157,1.000000604,1,1
1.005650795,197,1.004659467,1.001417312,1.000000693,1,1
1.005965867,198,1.005650795,1.001648224,1.000000986,1,1
1.006186124,199,1.005965867,1.002010276,1.000001104,1,1
1.023045478,200,1.006186124,1.003532292,1.0000012,1,1
1.028753428,201,1.023045478,1.004659467,1.000001739,1,1
1.04310193,202,1.028753428,1.005650795,1.000002089,1,1
1.047150668,203,1.04310193,1.005965867,1.000002159,1,1
1.057499156,204,1.047150668,1.006186124,1.000002541,1,1
1.068266016,205,1.057499156,1.023045478,1.000003303,1,1
1.123093623,206,1.068266016,1.028753428,1.000003549,1,1
1.1674138,207,1.123093623,1.04310193,1.000004224,1,1
1.197817288,208,1.1674138,1.047150668,1.000004443,1,1
1.232392869,209,1.197817288,1.057499156,1.000006344,1,1
1.256566028,210,1.232392869,1.068266016,1.000014765,1,1
1.573085821,211,1.256566028,1.123093623,1.000016122,1,1
1.671185806,212,1.573085821,1.1674138,1.000016494,1,1
1.688596288,213,1.671185806,1.197817288,1.000016754,1,1
1.820027008,214,1.688596288,1.232392869,1.000017112,1,1
1.955142479,215,1.820027008,1.256566028,1.000019109,1,1
1.988014889,216,1.955142479,1.573085821,1.000021161,1,1
2.111452599,217,1.988014889,1.671185806,1.000026106,1,1
2.203361302,218,2.111452599,1.688596288,1.000026515,1,1
2.247730149,219,2.203361302,1.820027008,1.000026676,1,1
2.271603789,220,2.247730149,1.955142479,1.000029996,1,1
2.291678771,221,2.271603789,1.988014889,1.000030511,1,1
2.33777232,222,2.291678771,2.111452599,1.000033882,1,1
2.4344861,223,2.33777232,2.203361302,1.000037136,1,1
2.931528458,224,2.4344861,2.247730149,1.000046082,1,1
3.240477426,225,2.931528458,2.271603789,1.000046684,1,1
3.271772611,226,3.240477426,2.291678771,1.000069074,1,1
3.400711851,227,3.271772611,2.33777232,1.000082922,1,1
3.429118355,228,3.400711851,2.4344861,1.000094736,1,1
3.579423464,229,3.429118355,2.931528458,1.000100518,1,1
3.801033003,230,3.579423464,3.240477426,1.000113773,1,1
3.882038455,231,3.801033003,3.271772611,1.000189082,1,1
3.90767571,232,3.882038455,3.400711851,1.000192121,1,1
4.009284265,233,3.90767571,3.429118355,1.000217806,1,1
4.098535329,234,4.009284265,3.579423464,1.000224234,1,1
4.371689289,235,4.098535329,3.801033003,1.000398809,1.000000001,1
4.378061503,236,4.371689289,3.882038455,1.000422341,1.000000006,1
4.486898772,237,4.378061503,3.90767571,1.000427913,1.000000014,1
4.490621836,238,4.486898772,4.009284265,1.000508529,1.00000003,1
4.492223966,239,4.490621836,4.098535329,1.000609421,1.000000034,1
4.56891637,240,4.492223966,4.371689289,1.001099193,1.000000071,1
4.816647143,241,4.56891637,4.378061503,1.001198157,1.000000077,1
5.225531403,242,4.816647143,4.486898772,1.001417312,1.000000116,1
5.266005672,243,5.225531403,4.490621836,1.001648224,1.000000209,1
5.468296106,244,5.266005672,4.492223966,1.002010276,1.000000338,1
5.496027353,245,5.468296106,4.56891637,1.003532292,1.00000041,1
5.834253048,246,5.496027353,4.816647143,1.004659467,1.000000604,1
6.160464078,247,5.834253048,5.225531403,1.005650795,1.000000693,1
6.458466217,248,6.160464078,5.266005672,1.005965867,1.000000986,1
7.03708286,249,6.458466217,5.468296106,1.006186124,1.000001104,1
7.55400119,250,7.03708286,5.496027353,1.023045478,1.0000012,1
8.234438866,251,7.55400119,5.834253048,1.028753428,1.000001739,1
8.559723402,252,8.234438866,6.160464078,1.04310193,1.000002089,1
8.59666687,253,8.559723402,6.458466217,1.047150668,1.000002159,1
8.637309913,254,8.59666687,7.03708286,1.057499156,1.000002541,1
8.757712579,255,8.637309913,7.55400119,1.068266016,1.000003303,1
9.256618633,256,8.757712579,8.234438866,1.123093623,1.000003549,1
9.321532076,257,9.256618633,8.559723402,1.1674138,1.000004224,1
9.502072608,258,9.321532076,8.59666687,1.197817288,1.000004443,1
9.731833772,259,9.502072608,8.637309913,1.232392869,1.000006344,1
9.791665276,260,9.731833772,8.757712579,1.256566028,1.000014765,1
10.04814645,261,9.791665276,9.256618633,1.573085821,1.000016122,1
10.15152628,262,10.04814645,9.321532076,1.671185806,1.000016494,1
10.81971044,263,10.15152628,9.502072608,1.688596288,1.000016754,1
10.83368716,264,10.81971044,9.731833772,1.820027008,1.000017112,1
11.2863118,265,10.83368716,9.791665276,1.955142479,1.000019109,1
11.57868125,266,11.2863118,10.04814645,1.988014889,1.000021161,1
11.71724843,267,11.57868125,10.15152628,2.111452599,1.000026106,1
13.02552266,268,11.71724843,10.81971044,2.203361302,1.000026515,1
13.06447529,269,13.02552266,10.83368716,2.247730149,1.000026676,1
13.44297343,270,13.06447529,11.2863118,2.271603789,1.000029996,1
13.7325051,271,13.44297343,11.57868125,2.291678771,1.000030511,1
14.26201097,272,13.7325051,11.71724843,2.33777232,1.000033882,1
14.5688019,273,14.26201097,13.02552266,2.4344861,1.000037136,1
14.73859899,274,14.5688019,13.06447529,2.931528458,1.000046082,1
14.90371466,275,14.73859899,13.44297343,3.240477426,1.000046684,1
14.98722808,276,14.90371466,13.7325051,3.271772611,1.000069074,1
15.34009393,277,14.98722808,14.26201097,3.400711851,1.000082922,1
15.35662435,278,15.34009393,14.5688019,3.429118355,1.000094736,1
15.39923657,279,15.35662435,14.73859899,3.579423464,1.000100518,1
15.79842923,280,15.39923657,14.90371466,3.801033003,1.000113773,1
15.84560793,281,15.79842923,14.98722808,3.882038455,1.000189082,1
17.6822875,282,15.84560793,15.34009393,3.90767571,1.000192121,1
18.4784474,283,17.6822875,15.35662435,4.009284265,1.000217806,1
19.75010664,284,18.4784474,15.39923657,4.098535329,1.000224234,1
21.86022815,285,19.75010664,15.79842923,4.371689289,1.000398809,1
25.97911927,286,21.86022815,15.84560793,4.378061503,1.000422341,1
28.2885257,287,25.97911927,17.6822875,4.486898772,1.000427913,1
28.72468308,288,28.2885257,18.4784474,4.490621836,1.000508529,1
29.42920229,289,28.72468308,19.75010664,4.492223966,1.000609421,1
30.14348337,290,29.42920229,21.86022815,4.56891637,1.001099193,1
36.07331656,291,30.14348337,25.97911927,4.816647143,1.001198157,1
39.61030894,292,36.07331656,28.2885257,5.225531403,1.001417312,1
40.32696682,293,39.61030894,28.72468308,5.266005672,1.001648224,1
48.24837968,294,40.32696682,29.42920229,5.468296106,1.002010276,1
52.51346564,295,48.24837968,30.14348337,5.496027353,1.003532292,1
69.1760202,296,52.51346564,36.07331656,5.834253048,1.004659467,1
87.05782202,297,69.1760202,39.61030894,6.160464078,1.005650795,1
88.27639734,298,87.05782202,40.32696682,6.458466217,1.005965867,1
106.7080206,299,88.27639734,48.24837968,7.03708286,1.006186124,1
126.3841182,300,106.7080206,52.51346564,7.55400119,1.023045478,1


==> PC1/res.csv <==
No_PC,x,1,5,50,100,300
22.93634693,0,20.32793759,17.86864531,8.681004321,3.747108016,52.15891941
14.57493783,1,13.15003433,10.5699495,3.664563243,0.92332922,1.84E-11
10.53273788,2,8.927030006,6.89825958,2.252542609,0.571817913,
7.924489408,3,6.099717217,4.874418573,1.44637446,0.442981409,
5.586414353,4,4.749072673,3.659245921,0.978644896,0.349678539,
4.126525291,5,3.958987545,3.028055222,0.759745428,0.286085552,
3.505212679,6,3.327155699,2.439147791,0.656550526,0.247825649,
3.063730793,7,2.907453109,2.062987736,0.591349544,0.222472597,
2.669533158,8,2.454708065,1.740607227,0.509946654,0.211806313,
2.28912365,9,2.182655612,1.49791642,0.458688337,0.193948494,
2.083614384,10,1.934499603,1.218100524,0.423952488,0.167188399,
1.871108106,11,1.705050392,0.999770413,0.390399815,0.148803554,
1.634736469,12,1.468773972,0.878918588,0.35595263,0.131224861,
1.425617068,13,1.205485144,0.788904473,0.322317314,0.118806606,
1.169249722,14,1.042658225,0.734069026,0.3022146,0.105011324,
1.013694816,15,0.887689462,0.67855405,0.277217523,0.091106809,
0.87424153,16,0.796575692,0.63703744,0.262240712,0.083812306,
0.784958011,17,0.72768158,0.603338476,0.247639949,0.080863178,
0.71893452,18,0.669006836,0.565060572,0.235769542,0.079141945,
0.663034338,19,0.638698779,0.526344684,0.227467197,0.074225605,
0.631272711,20,0.606736064,0.49580081,0.220370273,0.065268368,
0.602447835,21,0.579844649,0.467589743,0.213712603,0.059626769,
0.575234586,22,0.541894723,0.443775205,0.20904992,0.052590934,
0.538022083,23,0.502359246,0.426012517,0.202786256,0.040597916,
0.498844268,24,0.471264861,0.409605649,0.196125754,0.029872648,
0.46791001,25,0.450215494,0.394055888,0.186936161,0.021410052,
0.447764596,26,0.435917594,0.37788441,0.172759353,0.012560274,
0.434543358,27,0.417396723,0.357035229,0.159504204,0.00557638,
0.4159646,28,0.397785715,0.339757031,0.152416414,0.003964801,
0.395892383,29,0.378792049,0.319340436,0.142626756,0.002870704,
0.376756986,30,0.365289642,0.30547287,0.137120535,0.002387522,
0.362854555,31,0.349130092,0.293122307,0.130549634,0.002169806,
0.347799274,32,0.330817037,0.28147689,0.123375063,0.001916829,
0.329323327,33,0.313574507,0.267501854,0.116260255,0.001827425,
0.312676616,34,0.300783935,0.257616847,0.111948899,0.001777005,
0.300008801,35,0.288480117,0.250524207,0.105264043,0.001751262,
0.287704386,36,0.275602288,0.243050833,0.099290957,0.001657284,
0.27462514,37,0.263668393,0.233631723,0.092829879,0.001006043,
0.263067592,38,0.254750523,0.229778709,0.086606035,0.000563306,
0.254297625,39,0.247660729,0.224725449,0.084286658,0.000288255,
0.247172204,40,0.239761042,0.220299287,0.082159932,0.000212331,
0.239200299,41,0.231856765,0.216748505,0.080584257,0.000180219,
0.231600729,42,0.227927487,0.213510886,0.079743071,8.48E-05,
0.227598637,43,0.223099599,0.210115337,0.078784142,2.41E-05,
0.222836794,44,0.218983859,0.20769695,0.077897227,,
0.218768674,45,0.215126961,0.204544081,0.07536027,,
0.214877979,46,0.212328228,0.201132069,0.072807784,,
0.212123777,47,0.209128647,0.195580288,0.068567722,,
0.208973693,48,0.206650742,0.190537265,0.062449079,,
0.206463034,49,0.20318622,0.18454546,0.059675104,,
0.202958198,50,0.19954385,0.177014168,0.055615288,,
0.199248201,51,0.193699228,0.167221127,0.053868648,,
0.193390116,52,0.188242867,0.16078948,0.048394111,,
0.187845186,53,0.181902837,0.154959133,0.041526603,,
0.18143765,54,0.173933906,0.150154067,0.031557628,,
0.173393095,55,0.16409659,0.147014864,0.028725783,,
0.16364084,56,0.158462423,0.14248772,0.021844561,,
0.158080722,57,0.153301371,0.138374058,0.017778059,,
0.153029885,58,0.148662491,0.133099664,0.012181386,,
0.148439123,59,0.14566245,0.129843153,0.008202676,,
0.145411826,60,0.140947146,0.12631471,0.005512856,,
0.140694463,61,0.136459261,0.122780752,0.003687226,,
0.136131027,62,0.131781498,0.118044368,0.002996059,,
0.131578505,63,0.128602291,0.11461841,0.002614819,,
0.128389306,64,0.125062331,0.1113416,0.002300013,,
0.124849087,65,0.121012206,0.109260564,0.002053155,,
0.120704424,66,0.116425193,0.105902673,0.001987597,,
0.116187628,67,0.113734918,0.101901473,0.001894924,,
0.113582328,68,0.110472148,0.097188327,0.001790983,,
0.110336302,69,0.10799513,0.092676764,0.001759291,,
0.107759779,70,0.104410006,0.0898303,0.001734325,,
0.104159088,71,0.100903917,0.086163524,0.001664094,,
0.100729494,72,0.096202251,0.084599317,0.001505516,,
0.096036959,73,0.091598198,0.083122266,0.001014137,,
0.091437208,74,0.089229824,0.08206995,0.000427733,,
0.089123105,75,0.085534467,0.080918591,0.000221613,,
0.085444845,76,0.084173522,0.079915577,0.000181915,,
0.084102878,77,0.082928441,0.079425863,0.000141876,,
0.082896086,78,0.08169999,0.078815556,0.000101504,,
0.081640125,79,0.08075585,0.077936602,4.16E-05,,
0.080728286,80,0.079750313,0.077193789,,,
0.079725519,81,0.079286383,0.076124031,,,
0.0792621,82,0.078714807,0.07356993,,,
0.078697075,83,0.077706976,0.070447205,,,
0.077670223,84,0.076966616,0.067050014,,,
0.076925918,85,0.075828462,0.063848203,,,
0.075773936,86,0.07325318,0.059133595,,,
0.073198794,87,0.069836,0.056274188,,,
0.069732034,88,0.066049133,0.054267022,,,
0.065889527,89,0.063381408,0.050921488,,,
0.063298957,90,0.058519244,0.047855568,,,
0.058422324,91,0.056065279,0.040670801,,,
0.056030158,92,0.053882127,0.033432401,,,
0.053814674,93,0.050553951,0.029305119,,,
0.050492097,94,0.047354864,0.022857108,,,
0.047265427,95,0.039928054,0.019503361,,,
0.039802807,96,0.032932041,0.015645521,,,
0.032849905,97,0.028713339,0.012643919,,,
0.028610628,98,0.022607364,0.010130064,,,
0.022565738,99,0.019021953,0.006839783,,,
0.018940339,100,0.015271957,0.005511471,,,
0.015209687,101,0.012339699,0.003535188,,,
0.012288738,102,0.009853934,0.003161873,,,
0.009806632,103,0.006706911,0.002758911,,,
0.006684925,104,0.005278764,0.002536325,,,
0.005238592,105,0.003489551,0.002299223,,,
0.003482212,106,0.003104531,0.002106924,,,
0.003094864,107,0.002739321,0.00202254,,,
0.002736079,108,0.0025222,0.001957112,,,
0.002519798,109,0.002289778,0.001892001,,,
0.002288185,110,0.00209493,0.001827948,,,
0.002092995,111,0.002011913,0.001763368,,,
0.002010166,112,0.001952829,0.00174012,,,
0.001952102,113,0.001888642,0.001695326,,,
0.001888071,114,0.001824403,0.001633186,,,
0.001823803,115,0.00176246,0.001457436,,,
0.001762307,116,0.001739361,0.001080248,,,
0.001739231,117,0.001692655,0.00050312,,,
0.001692199,118,0.001625999,0.000245113,,,
0.001624732,119,0.00144882,0.00018264,,,
0.001447333,120,0.001063808,0.000152535,,,
0.001060981,121,0.000491187,,,,
0.000489196,122,0.000241713,,,,
0.000241146,123,0.000181828,,,,
0.000181691,124,,,,,


==> PC2_eigenvalues_T100/rho40.csv <==
conv_nopc,conv_pc1,conv_pc2,No.,eig_nopc,eig_pc1,eig_pc2,
125.792337,2.902779227,2.538359408,1,0.17231489,0.17231489,0.108980039,1.096936729
83.52592654,1.271564506,1.298484491,2,0.744556351,0.744556351,0.371921452,
43.53310256,0.824124806,0.927720406,3,0.887661074,0.887661074,0.396641538,
37.55931151,0.097442254,0.680323557,4,0.893367085,0.893367085,0.544303076,
28.36650948,0.010341718,0.520833205,5,0.89599075,0.89599075,0.562202407,
26.6067273,0.001609812,0.198864067,6,0.908867773,0.908867773,0.597566694,
23.17965842,6.87749E-05,0.093655102,7,0.917817034,0.917817034,0.612648141,
18.14774621,2.47408E-06,0.045269245,8,0.92564205,0.92564205,0.629972934,
14.69310988,,0.021018175,9,0.95021018,0.95021018,0.636901222,
12.26326211,,0.01081303,10,0.970413551,0.970413551,0.663759868,
9.442817692,,0.003432885,11,0.97129034,0.97129034,0.685482304,
6.386759461,,0.000968699,12,0.97271848,0.97271848,0.743007543,
5.689397945,,0.00028679,13,0.978086394,0.978086394,0.753374603,
4.925045444,,0.000137995,14,0.980515137,0.980515137,0.777621693,
4.417052102,,4.90781E-05,15,0.982870906,0.982870906,0.781446391,
3.943318467,,1.70274E-05,16,0.984270576,0.984270576,0.796343163,
3.506487714,,,17,0.985639313,0.985639313,0.796671289,
3.248506752,,,18,0.988708955,0.988708955,0.824936256,
2.960612937,,,19,0.989703671,0.989703671,0.843374672,
2.770013109,,,20,0.98994345,0.98994345,0.854451464,
2.569937847,,,21,0.99029009,0.99029009,0.86848975,
2.360919106,,,22,0.990773582,0.990773582,0.873909644,
2.267951784,,,23,0.990827004,0.990827004,0.876074202,
2.178755828,,,24,0.991563378,0.991563378,0.882985816,
2.070904118,,,25,0.992879968,0.992879968,0.887242891,
2.006065971,,,26,0.995225864,0.995225864,0.90041867,
1.917784679,,,27,0.99557571,0.99557571,0.904575447,
1.827351026,,,28,0.995645373,0.995645373,0.908271504,
1.64088048,,,29,0.996454878,0.996454878,0.913710063,
1.484560394,,,30,0.996580346,0.996580346,0.924691593,
1.407177741,,,31,0.997416964,0.997416964,0.943693089,
1.316490752,,,32,0.9974737,0.9974737,0.954286157,
1.248382255,,,33,0.997607514,0.997607514,0.960733841,
1.183567678,,,34,0.99765909,0.99765909,0.961168823,
1.129368104,,,35,0.997703234,0.997703234,0.964402694,
1.080276591,,,36,0.997872181,0.997872181,0.98316033,
1.056768277,,,37,0.99857139,0.99857139,0.985294749,
1.032872346,,,38,0.998859315,0.998859315,0.988151505,
0.986216123,,,39,0.999026162,0.999026162,0.988401245,
0.895552103,,,40,0.999306652,0.999306652,0.991942401,
0.736118339,,,41,0.999326982,0.999326982,0.992280567,
0.651032199,,,42,0.999327009,0.999327009,0.993938482,
0.49074759,,,43,0.999534627,0.999534627,0.995100184,
0.31071486,,,44,0.999549593,0.999549593,0.995778968,
0.252056694,,,45,0.999568406,0.999568406,0.996211,
0.191162867,,,46,0.999698147,0.999698147,0.997258647,
0.117651868,,,47,0.999815482,0.999815482,0.998553955,
0.041583862,,,48,0.999819816,0.999819816,0.998730103,
0.024073353,,,49,0.999846682,0.999846682,0.998785955,
0.013814767,,,50,0.999847132,0.999847132,0.999068,
0.008253365,,,51,0.999943954,0.999943954,0.999422971,
0.002485841,,,52,0.99995974,0.99995974,0.999521297,
0.001220191,,,53,0.999970575,0.999970575,0.999537792,
,,,54,0.999973177,0.999973177,0.99966512,
,,,55,0.999987854,0.999987854,0.999666013,
,,,56,0.999993816,0.999993816,0.999692493,
,,,57,0.999995293,0.999995293,0.999756822,
,,,58,0.999999251,0.999999251,0.999855863,
,,,59,0.999999887,0.999999887,0.999934659,
,,,60,0.99999991,0.99999991,0.999952645,
,,,61,1,1,0.999963105,
,,,62,1.00000001,1,0.999975722,
,,,63,1.000000177,1,0.999980984,
,,,64,1.000000388,1,0.999992256,
,,,65,1.000000489,1,0.999993333,
,,,66,1.000000567,1,0.999994187,
,,,67,1.000001914,1,0.999994216,
,,,68,1.00000417,1,0.999997792,
,,,69,1.000004524,1,0.999997935,
,,,70,1.000007715,1,0.999999818,
,,,71,1.00001373,1,0.999999946,
,,,72,1.000014794,1,1,
,,,73,1.000022482,1,1,
,,,74,1.00004358,1,1.000000081,
,,,75,1.0000447,1,1.000000206,
,,,76,1.00004954,1,1.000000699,
,,,77,1.000070736,1,1.000002057,
,,,78,1.000112252,1,1.000003433,
,,,79,1.000149535,1,1.000005566,
,,,80,1.000212663,1,1.000005836,
,,,81,1.00038062,1,1.000006856,
,,,82,1.000395711,1,1.000016593,
,,,83,1.000402583,1,1.0000169,
,,,84,1.00044768,1,1.000020429,
,,,85,1.000498574,1,1.000030149,
,,,86,1.000520162,1,1.000038688,
,,,87,1.000542477,1,1.000040777,
,,,88,1.000742152,1,1.000065535,
,,,89,1.001145844,1,1.000086644,
,,,90,1.001289488,1,1.000160961,
,,,91,1.002196653,1,1.000280254,
,,,92,1.002997112,1,1.000305966,
,,,93,1.004216789,1,1.000337024,
,,,94,1.007333825,1,1.000502173,
,,,95,1.00817299,1,1.000547216,
,,,96,1.008182264,1,1.0007957,
,,,97,1.016994847,1,1.001025279,
,,,98,1.092569498,1,1.001366946,
,,,99,1.100394436,1,1.001461914,
,,,100,1.240299943,1,1.001655709,
,,,101,1.493667698,1,1.001725498,
,,,102,2.618423246,1,1.002208733,
,,,103,3.648236322,1,1.002853281,
,,,104,4.115530904,1,1.003221333,
,,,105,4.483660723,1,1.003573585,
,,,106,5.517748493,1,1.004421456,
,,,107,5.627349934,1,1.006235395,
,,,108,6.162185827,1,1.00808831,
,,,109,6.271607757,1,1.008663964,
,,,110,11.71813705,1,1.011201428,
,,,111,13.33104786,1,1.012594875,
,,,112,14.59154878,1.00000001,1.018333686,
,,,113,14.85210233,1.000000177,1.022027105,
,,,114,17.1161419,1.000000388,1.025672591,
,,,115,22.84958315,1.000000489,1.04503758,
,,,116,26.25093445,1.000000567,1.045778219,
,,,117,26.42092908,1.000001914,1.066315874,
,,,118,30.76394509,1.00000417,1.074669559,
,,,119,44.48430142,1.000004524,1.080794868,
,,,120,49.21830679,1.000007715,1.099304457,
,,,121,51.7615318,1.00001373,1.099681618,
,,,122,62.52310432,1.000014794,1.112034094,
,,,123,63.54909631,1.000022482,1.118555247,
,,,124,70.58287481,1.00004358,1.12551112,
,,,125,74.75353133,1.0000447,1.127019696,
,,,126,80.14351811,1.00004954,1.130201386,
,,,127,86.81830301,1.000070736,1.135048339,
,,,128,94.4323439,1.000112252,1.162853278,
,,,129,97.58471341,1.000149535,1.176451661,
,,,130,119.4116659,1.000212663,1.176805582,
,,,131,165.429811,1.00038062,1.182092856,
,,,132,175.5334334,1.000395711,1.208453792,
,,,133,195.5901485,1.000402583,1.215330226,
,,,134,200.6869079,1.00044768,1.219084645,
,,,135,210.4633305,1.000498574,1.230864623,
,,,136,228.1192527,1.000520162,1.238855914,
,,,137,298.2381756,1.000542477,1.265396459,
,,,138,314.0490565,1.000742152,1.269090157,
,,,139,328.5614384,1.001145844,1.28962191,
,,,140,382.3638413,1.001289488,1.336642519,
,,,141,429.9906133,1.002196653,1.358193749,
,,,142,446.8704268,1.002997112,1.474273077,
,,,143,942.3950513,1.004216789,1.544624213,
,,,144,1434.314671,1.007333825,1.553509252,
,,,145,1692.451079,1.00817299,1.557211543,
,,,146,2221.111062,1.008182264,1.655824728,
,,,147,5652.629668,1.016994847,1.720300734,
,,,148,5911.910136,1.092569498,2.010966428,
,,,149,22350.02004,1.100394436,2.236573638,
,,,150,33058.75427,1.240299943,2.336166456,


==> PC2_eigenvalues_T100/rho60.csv <==
conv_nopc,conv_pc1,conv_pc2,No.,eig_nopc,eig_pc1,eig_pc2,
112.7146162,1.940534009,2.465065533,1,0.034430846,0.034430846,0.018257856,1.003304579
103.2593373,0.62073566,1.184702566,2,0.086828337,0.086828337,0.046872172,
70.44135101,0.48820576,0.729571901,3,0.364997395,0.364997395,0.214612071,
48.30846798,0.326671253,0.34198769,4,0.506406202,0.506406202,0.306556841,
36.40798345,0.178947135,0.307745121,5,0.521536984,0.521536984,0.326749468,
26.3480356,0.124977879,0.261562367,6,0.604812884,0.604812884,0.356172756,
21.52019698,0.107215438,0.2346955,7,0.621858637,0.621858637,0.38413597,
13.3902616,0.086373749,0.183705093,8,0.647269453,0.647269453,0.405461814,
10.14184465,0.036518472,0.140441902,9,0.71056096,0.71056096,0.434462848,
6.803213837,0.00928473,0.078681411,10,0.794774236,0.794774236,0.542741503,
4.805393726,0.002087093,0.059098476,11,0.801506626,0.801506626,0.548066771,
4.236818843,0.000247922,0.041324812,12,0.805316954,0.805316954,0.577677727,
3.562714278,4.24536E-05,0.034205786,13,0.826778559,0.826778559,0.581592118,
3.133867151,1.18169E-05,0.031762744,14,0.834069199,0.834069199,0.584948339,
2.680695972,,0.029816968,15,0.834247189,0.834247189,0.589373709,
2.500413054,,0.02633464,16,0.842455214,0.842455214,0.593822042,
2.355940551,,0.022641858,17,0.86607717,0.86607717,0.641816571,
2.240296125,,0.010773311,18,0.884413986,0.884413986,0.653751339,
2.107568241,,0.006045756,19,0.891485996,0.891485996,0.67979426,
1.989915411,,0.001348045,20,0.903810551,0.903810551,0.681153208,
1.844530836,,0.001005414,21,0.91808363,0.91808363,0.682475687,
1.784740664,,0.000242062,22,0.934003421,0.934003421,0.683988134,
1.721182855,,0.000116923,23,0.935224627,0.935224627,0.75222849,
1.682730615,,2.07822E-05,24,0.938478365,0.938478365,0.768279621,
1.653401699,,,25,0.945986697,0.945986697,0.786364886,
1.625718343,,,26,0.953082996,0.953082996,0.789046652,
1.601322268,,,27,0.954360902,0.954360902,0.791439671,
1.557072303,,,28,0.958889202,0.958889202,0.805197469,
1.489095895,,,29,0.968433488,0.968433488,0.825616619,
1.380388816,,,30,0.969634364,0.969634364,0.837949431,
1.174190139,,,31,0.970117244,0.970117244,0.839012671,
0.736945521,,,32,0.972486162,0.972486162,0.8503995,
0.61591627,,,33,0.974710137,0.974710137,0.854769616,
0.603906027,,,34,0.975455261,0.975455261,0.864143368,
0.600176065,,,35,0.976731601,0.976731601,0.867989477,
0.597033524,,,36,0.987383392,0.987383392,0.892713265,
0.59476334,,,37,0.987497104,0.987497104,0.914532701,
0.591321683,,,38,0.989927112,0.989927112,0.914627425,
0.569958908,,,39,0.989972119,0.989972119,0.934666898,
0.546144183,,,40,0.991151442,0.991151442,0.939291939,
0.511377575,,,41,0.991706466,0.991706466,0.944257633,
0.494832067,,,42,0.993304383,0.993304383,0.946353918,
0.486796637,,,43,0.993574292,0.993574292,0.965548328,
0.482008822,,,44,0.994591829,0.994591829,0.968761974,
0.468241321,,,45,0.994682504,0.994682504,0.968973177,
0.465734673,,,46,0.99740925,0.99740925,0.975271809,
0.463935068,,,47,0.998075843,0.998075843,0.975798806,
0.428952735,,,48,0.998319343,0.998319343,0.979387245,
0.379963994,,,49,0.998611336,0.998611336,0.983009349,
0.32911687,,,50,0.998950506,0.998950506,0.989243492,
0.326761634,,,51,0.999238726,0.999238726,0.991721124,
0.241276097,,,52,0.99930586,0.99930586,0.992973487,
0.192205809,,,53,0.999656447,0.999656447,0.99380662,
0.157823321,,,54,0.999700482,0.999700482,0.995806071,
0.132996622,,,55,0.999751072,0.999751072,0.997288276,
0.109830736,,,56,0.999840726,0.999840726,0.998540454,
0.096211626,,,57,0.999944069,0.999944069,0.999216193,
0.05281036,,,58,0.999966538,0.999966538,0.999231348,
0.013958068,,,59,0.999977978,0.999977978,0.999511084,
0.003169097,,,60,0.999979907,0.999979907,0.999532076,
0.000548879,,,61,0.999992777,0.999992777,0.999604064,
,,,62,0.999994053,0.999994053,0.999674958,
,,,63,0.999997012,0.999997012,0.999688265,
,,,64,0.999999617,0.999999617,0.99970794,
,,,65,1,1,0.999764012,
,,,66,1.000000752,1,0.999864773,
,,,67,1.000032094,1,0.999898556,
,,,68,1.000051667,1,0.999922102,
,,,69,1.000108109,1,0.999936676,
,,,70,1.00011163,1,0.999944927,
,,,71,1.000196708,1,0.999969617,
,,,72,1.000273713,1,0.999991783,
,,,73,1.000281901,1,1,
,,,74,1.000449465,1,1.000000285,
,,,75,1.000461846,1,1.000000632,
,,,76,1.000525638,1,1.000001551,
,,,77,1.000621164,1,1.000011879,
,,,78,1.000641493,1,1.000014751,
,,,79,1.000647636,1,1.000041667,
,,,80,1.001186821,1,1.000057518,
,,,81,1.001456853,1,1.000092508,
,,,82,1.001695561,1,1.000109782,
,,,83,1.00239075,1,1.000142268,
,,,84,1.002548924,1,1.000222452,
,,,85,1.003624437,1,1.000282316,
,,,86,1.003788681,1,1.000323657,
,,,87,1.004385175,1,1.000333469,
,,,88,1.004633392,1,1.000396425,
,,,89,1.004665951,1,1.000468983,
,,,90,1.005989129,1,1.000522309,
,,,91,1.006371358,1,1.000541884,
,,,92,1.008122066,1,1.000800076,
,,,93,1.012191713,1,1.000801983,
,,,94,1.015884642,1,1.001846536,
,,,95,1.027421183,1,1.002196579,
,,,96,1.057423468,1,1.002749375,
,,,97,1.06852392,1,1.006931937,
,,,98,1.077239414,1,1.007095079,
,,,99,1.093742584,1,1.007286858,
,,,100,1.120935161,1,1.008808077,
,,,101,1.438056895,1,1.012009907,
,,,102,11.75396514,1,1.020223833,
,,,103,11.89057489,1,1.022581942,
,,,104,35.53496481,1,1.024494857,
,,,105,39.27912949,1,1.02682709,
,,,106,50.99085725,1,1.031773972,
,,,107,51.26691565,1,1.033186856,
,,,108,53.17039318,1,1.03647359,
,,,109,79.88167476,1,1.059836899,
,,,110,118.1876033,1,1.062108432,
,,,111,119.4909653,1,1.070428315,
,,,112,138.290599,1,1.072988347,
,,,113,148.9321954,1,1.086882323,
,,,114,149.7976499,1,1.090971996,
,,,115,175.679723,1,1.108513481,
,,,116,175.9699018,1.000000752,1.143031163,
,,,117,176.7388996,1.000032094,1.145309318,
,,,118,177.3790752,1.000051667,1.150621495,
,,,119,200.3163628,1.000108109,1.153755652,
,,,120,210.0105984,1.00011163,1.162700315,
,,,121,219.9661294,1.000196708,1.16594061,
,,,122,235.342076,1.000273713,1.19161225,
,,,123,249.787377,1.000281901,1.196964779,
,,,124,253.3744093,1.000449465,1.209330244,
,,,125,253.550745,1.000461846,1.216574055,
,,,126,271.7397436,1.000525638,1.221662783,
,,,127,314.4872744,1.000621164,1.235601146,
,,,128,316.5305665,1.000641493,1.255890636,
,,,129,322.4353602,1.000647636,1.320324472,
,,,130,340.75769,1.001186821,1.320396481,
,,,131,380.2679536,1.001456853,1.322720732,
,,,132,394.0021138,1.001695561,1.350378884,
,,,133,404.9313972,1.00239075,1.363337048,
,,,134,508.0016607,1.002548924,1.39725026,
,,,135,540.0315839,1.003624437,1.408101264,
,,,136,592.6353098,1.003788681,1.413491382,
,,,137,602.4212107,1.004385175,1.435102085,
,,,138,615.2257581,1.004633392,1.437991294,
,,,139,682.5976431,1.004665951,1.44368329,
,,,140,733.6227801,1.005989129,1.471740897,
,,,141,746.0452396,1.006371358,1.4831268,
,,,142,925.9674899,1.008122066,1.602569793,
,,,143,1316.466628,1.012191713,1.618619003,
,,,144,1475.059377,1.015884642,1.6473142,
,,,145,1538.750696,1.027421183,1.648601048,
,,,146,1977.6606,1.057423468,1.697335597,
,,,147,3149.995804,1.06852392,1.734956093,
,,,148,4053.916133,1.077239414,2.046086068,
,,,149,5294.026091,1.093742584,2.082324221,
,,,150,39634.89655,1.120935161,3.023715187,


==> PC2_eigenvalues_T100/rho80.csv <==
conv_nopc,conv_pc1,conv_pc2,No.,eig_nopc,eig_pc1,eig_pc2,
1019.007551,2.420874309,2.343833819,1,0.015314983,0.015314983,0.008209492,1.523718328
220.9875474,1.311983891,1.082921744,2,0.042623058,0.042623058,0.021561129,
131.9519333,1.00891789,1.032364412,3,0.090937252,0.090937252,0.051968133,
78.59332165,0.647948396,0.648032376,4,0.098367885,0.098367885,0.062233111,
57.27843037,0.455615743,0.553511032,5,0.125877513,0.125877513,0.070563442,
43.82066118,0.324973651,0.534232402,6,0.179765415,0.179765415,0.100540262,
32.47916359,0.288459627,0.345068536,7,0.288074089,0.288074089,0.157129593,
22.24217195,0.256712536,0.341398992,8,0.317475633,0.317475633,0.205169745,
17.24504102,0.215028126,0.219393531,9,0.367224724,0.367224724,0.209185581,
14.39727387,0.176980428,0.2134473,10,0.437562798,0.437562798,0.257907082,
12.56652674,0.1478207,0.160368893,11,0.658833817,0.658833817,0.427908409,
9.212152558,0.124048295,0.138299041,12,0.689172349,0.689172349,0.464649597,
7.753384672,0.091680712,0.131476669,13,0.703792804,0.703792804,0.514447326,
5.836345921,0.078840174,0.126556786,14,0.764146784,0.764146784,0.518116317,
5.34480531,0.064825031,0.095475055,15,0.780085896,0.780085896,0.5556646,
4.871849941,0.047592615,0.09512048,16,0.798190759,0.798190759,0.558530855,
4.526044777,0.030140994,0.06945327,17,0.812711907,0.812711907,0.562511442,
4.325605687,0.020819592,0.069328909,18,0.834806736,0.834806736,0.564269839,
4.00122225,0.007744783,0.056411055,19,0.841964365,0.841964365,0.61047143,
3.855708135,0.003288521,0.051456533,20,0.862517881,0.862517881,0.63340461,
3.615714858,0.00218813,0.046353488,21,0.865679679,0.865679679,0.646989832,
3.520355746,0.001384145,0.042699937,22,0.872511265,0.872511265,0.666446228,
3.182385223,0.000981725,0.030677655,23,0.881307226,0.881307226,0.669197051,
3.038484437,0.000178846,0.029850355,24,0.890460777,0.890460777,0.669405504,
2.98461849,2.08169E-05,0.022107847,25,0.890829167,0.890829167,0.672412599,
2.921956124,,0.022048646,26,0.892625295,0.892625295,0.679515368,
2.775131494,,0.016888298,27,0.898408445,0.898408445,0.698377095,
2.55320515,,0.016672486,28,0.903324625,0.903324625,0.702487226,
2.420263348,,0.015185221,29,0.912339455,0.912339455,0.708141206,
2.30454137,,0.011630908,30,0.914818035,0.914818035,0.723397404,
2.237898026,,0.011623485,31,0.916412113,0.916412113,0.729656366,
2.201177972,,0.003624848,32,0.918124805,0.918124805,0.729958125,
2.175513144,,0.003390628,33,0.922374759,0.922374759,0.735291587,
2.141945072,,0.001933844,34,0.938919498,0.938919498,0.743711702,
2.065519801,,0.001439401,35,0.941186224,0.941186224,0.746822302,
2.009910219,,0.001282411,36,0.943024845,0.943024845,0.748726896,
1.922659382,,0.00107552,37,0.959326364,0.959326364,0.753348439,
1.903186048,,0.000829375,38,0.959684458,0.959684458,0.785743876,
1.82461947,,0.000395018,39,0.960612813,0.960612813,0.821185366,
1.70756448,,0.000308362,40,0.963049505,0.963049505,0.846047724,
1.539013556,,0.000149897,41,0.965555152,0.965555152,0.878645276,
1.420235877,,5.81144E-05,42,0.970677765,0.970677765,0.879023736,
1.31660496,,1.56375E-05,43,0.972222086,0.972222086,0.887212144,
1.249957592,,,44,0.972430981,0.972430981,0.909200557,
1.243428129,,,45,0.97873414,0.97873414,0.926696095,
1.235617928,,,46,0.982028713,0.982028713,0.94854104,
1.154864807,,,47,0.985494032,0.985494032,0.95109105,
1.011073172,,,48,0.991406846,0.991406846,0.964924122,
0.993124432,,,49,0.992352869,0.992352869,0.973338717,
0.949378441,,,50,0.996338211,0.996338212,0.97635748,
0.834776715,,,51,0.997033593,0.997033593,0.982574015,
0.821248401,,,52,0.997383519,0.997383519,0.987428491,
0.59445124,,,53,0.997954335,0.997954335,0.990978925,
0.452202696,,,54,0.998700496,0.998700496,0.99123867,
0.328223378,,,55,0.999500156,0.999500156,0.994491155,
0.287063147,,,56,0.999916691,0.999916691,0.995569726,
0.259443937,,,57,0.999945183,0.999945183,0.995934706,
0.21778188,,,58,0.999946003,0.999946003,0.996588196,
0.184151798,,,59,0.999980417,0.999980417,0.997230241,
0.148411828,,,60,0.999998618,0.999998618,0.9974671,
0.128884058,,,61,0.999998962,0.999998962,0.998412971,
0.095482676,,,62,1,1,0.998777001,
0.080383467,,,63,1.000000205,1,0.999220998,
0.06686262,,,64,1.000001473,1,0.999649973,
0.050430164,,,65,1.000003817,1,0.999773463,
0.030665544,,,66,1.00000438,1,0.999888375,
0.021492327,,,67,1.000070558,1,0.999937733,
0.010048583,,,68,1.000150685,1,0.99995717,
,,,69,1.000245364,1,0.999993327,
,,,70,1.00036455,1,0.999996085,
,,,71,1.000519857,1,0.999997345,
,,,72,1.000572964,1,0.999997612,
,,,73,1.000629304,1,0.999999998,
,,,74,1.000694344,1,1,
,,,75,1.001381166,1,1.000002072,
,,,76,1.001709861,1,1.000002886,
,,,77,1.001918873,1,1.000003836,
,,,78,1.002266784,1,1.00003193,
,,,79,1.002845154,1,1.000046293,
,,,80,1.002881525,1,1.000062337,
,,,81,1.002925933,1,1.000063443,
,,,82,1.003349321,1,1.000109703,
,,,83,1.006861536,1,1.000161999,
,,,84,1.006986986,1,1.000171369,
,,,85,1.008366269,1,1.000254977,
,,,86,1.008965292,1,1.000385761,
,,,87,1.009128677,1,1.000676374,
,,,88,1.01510022,1,1.001620348,
,,,89,1.020052597,1,1.001624302,
,,,90,1.027634303,1,1.002567165,
,,,91,1.035096335,1,1.002727689,
,,,92,1.042285504,1,1.003043609,
,,,93,1.087341673,1,1.003489007,
,,,94,1.094661974,1,1.00432902,
,,,95,1.110163069,1,1.005607003,
,,,96,1.116878885,1,1.005931959,
,,,97,1.13974586,1,1.00889961,
,,,98,1.187353258,1,1.009171923,
,,,99,1.193669217,1,1.012961466,
,,,100,1.330894564,1,1.019084905,
,,,101,1.608568642,1,1.025879789,
,,,102,3.882076678,1,1.047400458,
,,,103,7.421960439,1,1.052805013,
,,,104,14.41155719,1,1.085359067,
,,,105,38.87082503,1,1.10219457,
,,,106,45.24738656,1,1.104603182,
,,,107,68.47204829,1,1.114486217,
,,,108,75.38121,1,1.122749968,
,,,109,76.64139335,1,1.12473818,
,,,110,102.7538113,1,1.158610449,
,,,111,105.7696721,1,1.229818814,
,,,112,108.3675421,1,1.24688411,
,,,113,122.5058422,1.000000205,1.253657746,
,,,114,126.5858745,1.000001473,1.259129733,
,,,115,134.9486843,1.000003817,1.261588533,
,,,116,178.2973498,1.00000438,1.271924992,
,,,117,179.8050683,1.000070558,1.27416372,
,,,118,210.9513365,1.000150685,1.282965853,
,,,119,218.4078323,1.000245364,1.284998312,
,,,120,306.6244423,1.00036455,1.298654828,
,,,121,348.2244259,1.000519857,1.304117679,
,,,122,381.9145989,1.000572964,1.317006449,
,,,123,416.374958,1.000629304,1.323396237,
,,,124,438.9717999,1.000694344,1.33639525,
,,,125,468.2970917,1.001381166,1.337219377,
,,,126,483.9128806,1.001709861,1.338368627,
,,,127,488.9967106,1.001918873,1.351974718,
,,,128,560.513205,1.002266784,1.358771804,
,,,129,690.4422135,1.002845154,1.370767789,
,,,130,756.5625786,1.002881525,1.377276892,
,,,131,767.6944437,1.002925933,1.391545501,
,,,132,827.172575,1.003349321,1.397531178,
,,,133,848.5966222,1.006861536,1.4467787,
,,,134,1089.544233,1.006986986,1.452390231,
,,,135,1294.682112,1.008366269,1.454123526,
,,,136,1301.168997,1.008965292,1.459591272,
,,,137,2581.97796,1.009128677,1.494608848,
,,,138,2611.345666,1.01510022,1.530162155,
,,,139,2743.91197,1.020052597,1.542046147,
,,,140,2986.722889,1.027634303,1.584944758,
,,,141,3029.727369,1.035096335,1.765895786,
,,,142,3167.721384,1.042285504,1.806128889,
,,,143,3305.585093,1.087341673,1.869272895,
,,,144,3523.598979,1.094661974,1.980133723,
,,,145,5875.327145,1.110163069,1.984451497,
,,,146,7437.768743,1.116878885,1.994456058,
,,,147,10730.68813,1.13974586,2.125434532,
,,,148,10737.4555,1.187353258,2.131537163,
,,,149,57959.94445,1.193669217,2.286988966,
,,,150,397068.1229,1.330894564,3.788624129,


==> PC2_eigenvalues_T50/rho40.csv <==
conv_nopc,conv_pc1,conv_pc2,No.,eig_nopc,eig_pc1,eig_pc2,
119.0497026,2.412631315,2.023527228,1,0.172314091,0.172314091,0.108979663,1.182863496
74.3881329,1.268908148,1.137033637,2,0.74455635,0.74455635,0.371921451,
29.22505702,0.762359821,0.883034821,3,0.893367085,0.893367085,0.396641537,
24.82186666,0.058777948,0.638632857,4,0.925647247,0.925647247,0.562202412,
13.38111578,0.00677675,0.443401155,5,0.950210081,0.950210081,0.613255023,
12.32367216,0.000236425,0.163223394,6,0.970413467,0.970413467,0.62997292,
9.640438116,8.50247E-06,0.079837978,7,0.978086283,0.978086283,0.63702809,
6.683519469,,0.040387039,8,0.982870929,0.982870929,0.743007426,
5.919767501,,0.017725213,9,0.984270664,0.984270664,0.796342969,
4.547579683,,0.00678593,10,0.985639271,0.985639271,0.824936177,
3.739321406,,0.002202987,11,0.988708956,0.988708956,0.868489034,
3.561830823,,0.000491208,12,0.98971928,0.98971928,0.876074202,
2.76555725,,0.000183774,13,0.990827006,0.990827006,0.882985443,
2.367148889,,8.13394E-05,14,0.995624176,0.995624176,0.900414758,
2.229136338,,2.19341E-05,15,0.996315248,0.996315248,0.90875509,
1.930608787,,5.5935E-06,16,0.997417068,0.997417068,0.954286103,
1.777239026,,,17,0.997536714,0.997536714,0.966512854,
1.357147333,,,18,0.997895479,0.997895479,0.983160308,
1.20491527,,,19,0.998570764,0.998570764,0.988401237,
1.125501979,,,20,0.999026164,0.999026164,0.992009758,
1.066103591,,,21,0.999326982,0.999326982,0.995100199,
0.923744933,,,22,0.999698108,0.999698108,0.995778893,
0.650519317,,,23,0.999815534,0.999815534,0.997277357,
0.350547917,,,24,0.999846682,0.999846682,0.998785955,
0.16664033,,,25,0.999847166,0.999847166,0.999068063,
0.070197212,,,26,0.999959742,0.999959742,0.999666014,
0.016591164,,,27,0.999973177,0.999973177,0.999756874,
0.011832093,,,28,0.999987906,0.999987906,0.999952645,
0.00208363,,,29,0.999999887,0.999999887,0.999975621,
0.000441808,,,30,1,1,0.99999226,
,,,31,1.000000177,1,0.999994189,
,,,32,1.000000489,1,0.999994214,
,,,33,1.000000568,1,0.999997767,
,,,34,1.000001914,1,0.999997935,
,,,35,1.000004562,1,0.999999849,
,,,36,1.000007686,1,1,
,,,37,1.000013714,1,1.000000081,
,,,38,1.000014795,1,1.000000187,
,,,39,1.000022482,1,1.0000007,
,,,40,1.00004409,1,1.000005566,
,,,41,1.0000447,1,1.000005837,
,,,42,1.000112231,1,1.000006855,
,,,43,1.000395617,1,1.000014791,
,,,44,1.000425648,1,1.00001654,
,,,45,1.00044768,1,1.000030149,
,,,46,1.000543101,1,1.000038732,
,,,47,1.002799285,1,1.000280185,
,,,48,1.008172988,1,1.000337017,
,,,49,1.016912985,1,1.000795699,
,,,50,1.240304574,1,1.001366881,
,,,51,1.493667701,1,1.001723031,
,,,52,2.61842325,1,1.002737762,
,,,53,4.115536937,1,1.003573627,
,,,54,4.483660714,1,1.006235398,
,,,55,5.517748508,1,1.008663995,
,,,56,5.627367866,1.000000177,1.011132904,
,,,57,6.162185833,1.000000489,1.022027068,
,,,58,11.718156,1.000000568,1.054190352,
,,,59,13.33104779,1.000001914,1.074669632,
,,,60,14.85210232,1.000004562,1.118555416,
,,,61,26.25997495,1.000007686,1.127020088,
,,,62,26.42092899,1.000013714,1.142919581,
,,,63,31.74684949,1.000014795,1.176457324,
,,,64,94.43234427,1.000022482,1.176895772,
,,,65,119.4117043,1.00004409,1.182092906,
,,,66,175.5350611,1.0000447,1.215330422,
,,,67,200.6867662,1.000112231,1.219084837,
,,,68,314.049022,1.000395617,1.289622011,
,,,69,328.5610939,1.000425648,1.474280902,
,,,70,942.3946481,1.00044768,1.544624211,
,,,71,1692.749331,1.000543101,1.557103053,
,,,72,5652.629723,1.002799285,1.655824729,
,,,73,5911.938593,1.008172988,2.010966429,
,,,74,22350.02005,1.016912985,2.236573638,
,,,75,33058.75396,1.240304574,2.336170059,


==> PC2_eigenvalues_T50/rho60.csv <==
conv_nopc,conv_pc1,conv_pc2,No.,eig_nopc,eig_pc1,eig_pc2,
76.11605999,1.477630452,1.861602844,1,0.506406481,0.506406481,0.326749214,1.102599098
69.62879445,0.215544695,0.753226676,2,0.621858648,0.621858648,0.384135972,
50.31514154,0.031426689,0.504036176,3,0.710560967,0.710560967,0.434462851,
24.61027787,0.006990746,0.145757634,4,0.737966317,0.737966317,0.581592104,
11.67460058,0.00163785,0.08205328,5,0.794774187,0.794774187,0.584952213,
6.865513394,0.000342491,0.025189535,6,0.834090226,0.834090226,0.588764423,
4.46978626,5.02965E-05,0.011229092,7,0.834280021,0.834280021,0.593810347,
3.675434474,5.65758E-06,0.003274348,8,0.842456485,0.842456485,0.63876839,
3.13828575,,0.0009479,9,0.866332125,0.866332125,0.653751332,
2.726100744,,0.000318161,10,0.884414119,0.884414119,0.679791124,
2.352255521,,0.000166676,11,0.934041453,0.934041453,0.752231557,
2.085668898,,6.87154E-05,12,0.935224444,0.935224444,0.767389343,
1.945915095,,1.34701E-05,13,0.938478365,0.938478365,0.768279585,
1.808827166,,,14,0.945986107,0.945986107,0.789046653,
1.569151603,,,15,0.953082709,0.953082709,0.825616612,
1.458515263,,,16,0.968434777,0.968434777,0.837946419,
1.415352026,,,17,0.970117011,0.970117011,0.839010776,
1.368049474,,,18,0.972486135,0.972486135,0.85039959,
1.304681103,,,19,0.987388127,0.987388127,0.892806986,
1.275769478,,,20,0.989892546,0.989892546,0.914539072,
1.137549926,,,21,0.989971941,0.989971941,0.939301134,
0.570572693,,,22,0.991511665,0.991511665,0.94412772,
0.53066963,,,23,0.993201914,0.993201914,0.965959414,
0.525060069,,,24,0.997237485,0.997237485,0.975730637,
0.253743572,,,25,0.999000169,0.999000169,0.989243304,
0.140163985,,,26,0.999659688,0.999659688,0.993215369,
0.109195671,,,27,0.999700483,0.999700483,0.995805519,
0.016058008,,,28,0.999840725,0.999840725,0.998540561,
0.00365623,,,29,0.999966603,0.999966603,0.999182202,
0.000841112,,,30,0.999977981,0.999977981,0.999531379,
0.000167455,,,31,0.999979833,0.999979833,0.999573857,
,,,32,0.999994053,0.999994053,0.999677756,
,,,33,1,1,0.999919751,
,,,34,1.000051651,1,0.999944925,
,,,35,1.00010828,1,0.999969683,
,,,36,1.000111628,1,1,
,,,37,1.000272791,1,1.000000284,
,,,38,1.00028115,1,1.000000646,
,,,39,1.000621085,1,1.000041599,
,,,40,1.000641033,1,1.000057519,
,,,41,1.000647639,1,1.000094905,
,,,42,1.001298413,1,1.000329508,
,,,43,1.001859078,1,1.000426687,
,,,44,1.002309661,1,1.000469657,
,,,45,1.005952809,1,1.000850903,
,,,46,1.007044843,1,1.001594024,
,,,47,1.015885013,1,1.001846427,
,,,48,1.068524425,1,1.002196562,
,,,49,1.077239424,1,1.007073784,
,,,50,1.120934529,1,1.007096908,
,,,51,2.064859652,1,1.012010079,
,,,52,11.75396478,1,1.024563338,
,,,53,11.89058441,1,1.036070006,
,,,54,35.53510525,1,1.059969255,
,,,55,51.26688334,1,1.07298051,
,,,56,118.1875982,1,1.091046907,
,,,57,148.9413155,1,1.108413508,
,,,58,177.4122799,1,1.15375551,
,,,59,200.3673311,1.000051651,1.162700413,
,,,60,219.9820941,1.00010828,1.165945452,
,,,61,249.7918447,1.000111628,1.191612269,
,,,62,253.3745705,1.000272791,1.216574055,
,,,63,271.7399455,1.00028115,1.235601117,
,,,64,314.4873177,1.000621085,1.255887867,
,,,65,316.5306209,1.000641033,1.350378912,
,,,66,340.7605767,1.000647639,1.362728678,
,,,67,404.9313972,1.001298413,1.397252079,
,,,68,540.0315676,1.001859078,1.408100707,
,,,69,592.6353186,1.002309661,1.413328239,
,,,70,602.4212092,1.005952809,1.437991329,
,,,71,682.597863,1.007044843,1.44367938,
,,,72,746.0452421,1.015885013,1.618618995,
,,,73,925.9673406,1.068524425,1.648601046,
,,,74,3149.856984,1.077239424,1.734955574,
,,,75,39634.8964,1.120934529,2.473889685,


==> PC2_eigenvalues_T50/rho80.csv <==
conv_nopc,conv_pc1,conv_pc2,No.,eig_nopc,eig_pc1,eig_pc2,
106.7803959,1.635147969,1.165442667,1,0.125877552,0.125877552,0.070563451,0.942126593
47.12028657,0.784775598,0.771089902,2,0.180123538,0.180123538,0.100858399,
39.55334541,0.438480288,0.398969872,3,0.367287751,0.367287751,0.2052059,
28.28483119,0.260441005,0.331722162,4,0.689151238,0.689151238,0.427892184,
16.21745324,0.052019114,0.293080559,5,0.798190994,0.798190994,0.555663179,
14.01765072,0.017288817,0.180372141,6,0.817446693,0.817446693,0.558406866,
9.938658132,0.010693378,0.095544901,7,0.834487068,0.834487068,0.570127029,
9.038018252,0.001876985,0.057236585,8,0.862537857,0.862537857,0.610951686,
7.515673203,0.000330825,0.055331355,9,0.872517194,0.872517194,0.633443534,
4.819875637,3.75187E-05,0.019211114,10,0.88132722,0.88132722,0.646997722,
4.031969452,2.82679E-06,0.009961071,11,0.890682627,0.890682627,0.666415783,
3.489749493,,0.004512815,12,0.89083455,0.89083455,0.671559403,
3.234885003,,0.003595009,13,0.892559215,0.892559215,0.672406053,
2.861110606,,0.002304165,14,0.898408156,0.898408156,0.67952684,
2.213596125,,0.000935984,15,0.912540099,0.912540099,0.702619596,
1.867435502,,0.000355687,16,0.916362307,0.916362307,0.723371222,
1.752009005,,7.96805E-05,17,0.922371419,0.922371419,0.731059174,
1.620296655,,2.02746E-05,18,0.939524374,0.939524374,0.743720009,
1.569657653,,4.92281E-06,19,0.959324805,0.959324805,0.746802668,
1.489905462,,,20,0.959710381,0.959710381,0.7469407,
1.394207201,,,21,0.963048324,0.963048324,0.878998229,
1.344822183,,,22,0.972431078,0.972431078,0.9091995,
1.2984776,,,23,0.98980178,0.98980178,0.926695303,
1.264135688,,,24,0.992352858,0.992352858,0.964925662,
0.783684776,,,25,0.997061983,0.997061983,0.986494515,
0.736918549,,,26,0.99870055,0.99870055,0.996618081,
0.724081781,,,27,0.999633155,0.999633155,0.99841335,
0.389590198,,,28,0.999916691,0.999916691,0.999220899,
0.228805971,,,29,0.999945116,0.999945116,0.999496134,
0.040857105,,,30,0.999980477,0.999980477,0.999619131,
0.016033793,,,31,0.999998906,0.999998906,0.999888056,
0.009010658,,,32,1,1,0.999937669,
0.001367602,,,33,1.000001473,1,0.999997144,
0.000252538,,,34,1.000003755,1,0.999997335,
,,,35,1.000004337,1,0.999998197,
,,,36,1.000070623,1,1,
,,,37,1.000150686,1,1.00000211,
,,,38,1.000366038,1,1.000002893,
,,,39,1.000379134,1,1.000005204,
,,,40,1.000493934,1,1.000025256,
,,,41,1.001008836,1,1.000027274,
,,,42,1.001897696,1,1.0000624,
,,,43,1.001918932,1,1.000109917,
,,,44,1.002853557,1,1.000171369,
,,,45,1.003007689,1,1.00041318,
,,,46,1.006987082,1,1.000528174,
,,,47,1.020742218,1,1.000676626,
,,,48,1.027621998,1,1.001619984,
,,,49,1.035096455,1,1.002567224,
,,,50,1.110167632,1,1.003459815,
,,,51,7.421960426,1,1.014235116,
,,,52,14.41193114,1,1.047398246,
,,,53,45.41819904,1,1.085359939,
,,,54,75.38121369,1,1.10219579,
,,,55,76.63956116,1,1.122776463,
,,,56,105.764687,1,1.254948605,
,,,57,108.3652605,1,1.259155721,
,,,58,122.5057755,1.000001473,1.26157952,
,,,59,134.9484619,1.000003755,1.272974963,
,,,60,178.26619,1.000004337,1.285032,
,,,61,210.8929629,1.000070623,1.304059194,
,,,62,218.4030715,1.000150686,1.323384039,
,,,63,381.9163002,1.000366038,1.333727568,
,,,64,438.972187,1.000379134,1.336428469,
,,,65,483.9130034,1.000493934,1.358763984,
,,,66,488.8178788,1.001008836,1.370730976,
,,,67,560.5132093,1.001897696,1.377274883,
,,,68,756.5638648,1.001918932,1.390761775,
,,,69,827.1777038,1.002853557,1.440372273,
,,,70,2742.817995,1.003007689,1.452391645,
,,,71,3167.337867,1.006987082,1.459581456,
,,,72,5875.327152,1.020742218,1.584961349,
,,,73,7431.622801,1.027621998,1.806097046,
,,,74,10730.69326,1.035096455,1.994324835,
,,,75,10737.45779,1.110167632,2.125434255,


==> Sensitivities_Validation/Q_Wang_Derivatives.csv <==
rho,dJ_drho
5.021588,0.9972943
23.84857,0.9990455
25.883656,1.0181386
31.93439,1.0049125
35.885338,1.0016879
40.022724,0.9861592
41.87343,0.99741244
43.911716,0.98517066
45.763103,0.98970926
47.862892,0.9797078
51.811665,0.9977461
55.88744,0.9810963
58.233227,0.9800559
61.01065,0.9835065
67.55384,0.9837262
69.89768,1.0017107
71.81354,0.97939277
73.78941,0.9738636
78.54134,0.9852142
82.18319,0.98645556
83.85076,0.9775587
85.824234,0.99553066
87.55366,0.9855168
89.71437,0.9833511
91.87886,0.944255
93.9711,1.0081143
96.00904,0.99922997
97.92319,0.99369866
98.90078,1.092213
99.692276,1.199674


==> Sensitivities_Validation/Sensitivities.csv <==
Rho,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20
5,0.997104605,0.997105569,0.997113577,0.997245619,0.997108484,0.997086908,0.997107246,0.997108309,0.997106954,0.997106747,0.997108507,0.997103268,0.99648052,0.997116151,0.98913181,0.997112551,0.997052738,0.997117913,0.997048248,0.997063599
10,0.999273051,0.999138609,0.999277867,0.998677527,0.999249751,0.999343565,0.999215093,1.002713056,0.999656316,0.999200416,0.995998677,0.999149465,0.999195923,0.999271397,0.999225552,0.999199555,0.99840837,0.999227905,0.999262767,0.999219149
15,0.999419554,1.00074665,0.999143297,1.000391769,1.000050043,0.998524744,0.999428867,0.999896329,0.998690216,0.999680702,0.999580515,0.997846398,1.00093753,1.001826178,0.999903457,0.999940288,1.001005063,0.999707418,0.998111739,0.999765248
20,0.997471531,0.997320912,0.997053504,0.997434658,0.99806629,1.001462449,0.997752204,0.99714391,0.999331426,0.99797111,0.99780455,0.99823863,0.998004352,0.997886374,0.997776944,0.997070454,0.9973253,0.997137922,0.997844257,1.000250727
25,1.032010607,1.020870878,1.034588922,1.033653447,1.03163688,1.033454036,1.035011536,1.025423032,1.038342159,1.037093067,0.979423008,1.037151143,1.02648572,1.023155555,1.020772366,1.027938248,1.025204071,1.023682608,1.036152828,1.032379351
30,1.013315391,1.015316647,1.018936481,1.019057471,1.019261128,1.01329991,1.01395339,1.019820034,1.01286915,1.010438419,1.013540731,1.012440772,1.011748311,1.013145509,1.011729031,1.014085204,1.010946787,1.014389664,1.012631065,1.005749639
35,1.00415379,1.004687907,1.008372432,1.004797833,1.00325276,0.99974957,1.005587555,0.998889044,0.999663889,1.00241338,1.004697979,1.264474769,1.007014661,1.009321469,1.000613217,1.002956135,1.008982522,0.996574463,1.002715774,1.002504121
40,0.996237123,0.991531955,0.995759534,0.989816392,0.994696896,0.993993308,1.037724873,0.99406634,0.989627085,0.999700175,0.993904589,0.889846661,0.992528327,0.985489089,0.997890826,0.994442641,0.983017751,,0.983750965,0.995794769
45,0.979419982,0.849266692,0.963100279,0.996826771,1.021768814,0.979854293,1.075447021,0.995372513,0.963405445,1.007885136,1.038318444,0.980785949,0.986319155,1.094197597,0.967109365,1.010043654,0.965496861,0.663593711,1.023127336,0.992670209
50,0.970412435,0.973216382,0.964199031,0.890411093,0.8298332,1.001082202,1.020479508,1.055743892,1.00526768,0.975987822,0.998521009,0.983849347,0.813275956,1.023483851,1.274724868,0.973340866,1.009539025,0.977037408,0.976806918,0.834842522
55,1.005182798,0.99843491,1.007014061,0.986130686,0.949967131,0.997350664,0.922979868,1.175187165,0.989086561,0.927166833,0.978510279,0.945249032,0.98643362,1.121108251,0.917848209,0.961398315,1.037171283,0.949467098,,1.005772797
60,0.971503812,1.003710853,1.146791435,0.959740337,0.997957469,0.975925607,1.006391499,0.911357173,0.996498257,1.014293584,0.671735353,1.00535438,0.722345833,1.075315807,1.102792417,0.983571975,1.021241042,0.992685588,0.979155558,0.991060525
65,0.994472798,1.003593263,0.958753387,0.98461505,0.972510163,0.891866654,0.994768067,0.984893477,0.996667588,1.052755715,0.888645494,1.014041073,0.903520656,0.983507521,0.932506044,0.982059238,0.83285088,0.970297929,1.022072987,0.93094911
70,0.965245298,1.168254986,1.035164252,1.081506939,1.022809312,1.040385495,,0.8505861,0.902799191,1.110312748,1.072840429,1.070775564,1.036935744,0.984464707,0.984109852,1.001589269,0.962496328,0.966655458,1.047793927,1.157858294
75,0.81613047,1.004990596,0.838033458,0.948480523,0.981115094,1.04441234,0.96525989,1.034822021,1.062041575,0.967389415,1.01232063,0.988426686,1.013969062,0.983604287,0.785573797,1.055734404,1.083805863,0.975553113,0.999040055,1.220429665
80,0.993200237,0.981201156,0.981290661,1.022551612,1.005163475,1.33656122,1.023771227,1.036514303,0.963754319,0.941678308,0.969017439,1.086141535,1.023986507,1.103793437,0.89412206,1.031901041,1.014895206,1.055076484,0.992209255,0.942400789
85,0.951604439,0.998526865,0.943062746,1.005792666,,0.990735984,0.963037344,0.987858549,0.995253483,0.907966229,1.040654721,1.066068362,0.944170709,1.067487653,0.937550879,0.871992822,0.723842693,0.879536988,0.982772554,0.999640392
90,0.988318492,0.685726506,1.036874405,1.022048689,1.144678574,0.96709812,1.046175599,0.670823872,1.048325588,1.17566351,0.859214567,1.263432919,1.139715644,1.008534961,0.913700685,1.178442475,1.04044774,1.022623128,0.844691951,0.771223134
95,1.021515974,0.868230485,1.043498833,0.973266353,1.024089765,0.627484972,1.032221399,0.956113973,0.883424879,0.994335739,0.951835692,1.010961293,1.050149522,0.978152737,0.935326837,,0.99368417,1.040819633,0.995721429,1.013709832
100,1.229134273,1.235882114,1.235123392,1.23323201,1.24068206,1.232157939,1.24087311,1.256457027,1.240999448,1.239827329,1.226500396,1.236368237,1.242910306,1.238482444,1.23808963,1.24707343,1.230113374,1.234094895,1.234696556,1.230894543


==> Sensitivities_Validation/conditioning.csv <==
no.sens,rho40,rho50,rho60,no.sigma,sigma_rho40,sigma_rho50,sigma_rho60
0,0.623597717,0.847413419,0.964142391,1,173.6034659,36.65958893,62.59214101
30,0.868178592,0.844443387,0.906584375,2,74.17817242,30.53587924,37.83828837
60,0.931509994,0.939101156,0.998951658,3,46.953409,30.37000658,33.57580558
90,0.957693743,0.982596118,1.002096456,4,41.19102282,21.7373362,31.05814771
120,0.96992608,0.9832004,1.014711068,5,35.62479759,20.09490157,28.693556
150,0.980325707,0.990127433,1.02139168,6,33.11386583,19.42905066,27.36124607
180,0.986426372,0.97151562,1.001294652,7,29.18309922,19.07305604,21.06999404
210,0.997200588,0.985042457,0.994246115,8,19.85241367,13.08093983,20.99372896
240,0.998326176,0.986174635,0.994040111,9,18.80009943,13.05286864,17.89210831
270,0.997822815,0.985995492,0.993922605,10,17.14528098,11.08856236,17.71350052
300,0.997936355,0.986368438,0.993992528,11,11.43630636,10.88828624,16.09340684
330,0.998005514,0.986370298,0.993976449,12,11.11761367,10.48562019,12.0045664
360,0.997998825,0.986377463,0.993975657,13,10.64456737,10.19815435,11.56989145
390,0.998032134,0.986391247,0.993998865,14,10.22258829,9.188127666,11.26776373
420,0.998556082,0.987145683,0.994302307,15,10.03153559,8.794603997,11.1382214
450,0.999886059,0.991426101,0.996170789,16,9.903037176,8.665066706,10.94316151
480,1.001474291,0.990461284,0.99630971,17,9.655246441,8.619391559,10.7935066
510,1.004121397,0.991322933,0.996032299,18,9.188030785,8.579525581,10.75177503
540,1.009427727,0.992637053,0.995551706,19,8.700593701,8.568205403,10.38474913
570,1.011786685,0.989892496,0.992066332,20,8.66787673,8.28112161,10.35004748
600,0.922342164,0.961667879,0.960577379,21,8.430142717,8.242446983,9.985177115
,,,,22,8.22135885,8.116420125,9.817171563
,,,,23,8.179775874,7.909742353,9.586250909
,,,,24,8.12510153,7.90052099,9.565709701
,,,,25,8.01044454,7.51412795,9.374762616
,,,,26,7.170917793,7.200395356,9.295416664
,,,,27,6.835283792,7.121800649,9.123799194
,,,,28,6.752525298,7.070014236,9.116011626
,,,,29,6.734059748,6.82409925,8.979829778
,,,,30,6.708014655,6.753071964,8.634826445
,,,,31,6.429304389,6.720278703,8.583010135
,,,,32,5.967546551,6.707158839,8.468483115
,,,,33,5.873358299,6.460327103,8.09481029
,,,,34,5.759445119,6.362504219,7.974211829
,,,,35,5.75891973,6.268904347,7.967085428
,,,,36,5.630806399,6.196086995,7.966149157
,,,,37,5.534031007,6.183036896,7.7864178
,,,,38,5.503276846,6.180546112,7.783809106
,,,,39,5.445069766,6.160799924,7.682372433
,,,,40,5.431424504,6.095721141,7.267964146
,,,,41,5.426650133,5.965159817,7.025644173
,,,,42,5.355603256,5.842540759,6.921098937
,,,,43,5.337063581,5.839677907,6.835011856
,,,,44,5.258072266,5.805937693,6.766207165
,,,,45,5.201783347,5.773938451,6.748998508
,,,,46,5.171947829,5.718354666,6.737322901
,,,,47,5.165990139,5.690667562,6.695772259
,,,,48,5.15084677,5.607012929,6.669827389
,,,,49,5.145249021,5.602757381,6.643459722
,,,,50,5.084584125,5.431278729,6.470183845
,,,,51,5.061278703,5.391004106,6.336933155
,,,,52,5.035633599,5.390469186,6.29263132
,,,,53,5.025845334,5.369145267,6.277863398
,,,,54,5.020074442,5.365437108,6.171008915
,,,,55,4.891403773,5.293907488,6.100113553
,,,,56,4.842643843,5.254173184,6.086807644
,,,,57,4.777672093,5.216388522,6.082531775
,,,,58,4.755009453,5.198174792,6.070788857
,,,,59,4.526434406,5.183610959,6.026667357
,,,,60,4.487312993,5.080232825,5.99283088
,,,,61,4.359951193,5.065523329,5.971111642
,,,,62,4.350571082,5.039799531,5.956147345
,,,,63,4.310951883,4.984573884,5.881495536
,,,,64,4.263118554,4.946189717,5.857794061
,,,,65,4.22804846,4.91587087,5.747426003
,,,,66,4.113608891,4.769460513,5.696247825
,,,,67,4.081397433,4.705163813,5.692412068
,,,,68,4.025626915,4.702349024,5.517846115
,,,,69,3.989401344,4.600420409,5.50796389
,,,,70,3.973892672,4.578656161,5.488580259
,,,,71,3.950357665,4.544446767,5.471212386
,,,,72,3.909829194,4.528079048,5.465362398
,,,,73,3.902387444,4.502879751,5.460037368
,,,,74,3.874237854,4.481681315,5.414624104
,,,,75,3.82002169,4.439066328,5.411168113
,,,,76,3.808239462,4.405151102,5.285337449
,,,,77,3.788609462,4.32687255,5.252712248
,,,,78,3.479423693,4.274799086,5.248136584
,,,,79,3.417736136,4.267420568,5.214667655
,,,,80,3.401985942,4.262034137,5.210423167
,,,,81,3.386728174,4.248676446,5.194526614
,,,,82,3.37884598,4.234867932,5.183997598
,,,,83,3.311808798,4.200857104,5.158999224
,,,,84,3.270540088,4.168824098,5.150412449
,,,,85,3.257758996,4.168688105,5.068266156
,,,,86,3.178527587,4.098431816,5.047929071
,,,,87,3.157754832,4.067296715,5.035458808
,,,,88,3.061075958,4.009875623,5.008439074
,,,,89,3.055602883,3.994907141,4.944238121
,,,,90,3.043662628,3.993984631,4.888306434
,,,,91,2.998676636,3.985107899,4.888274004
,,,,92,2.952136613,3.98080988,4.868785392
,,,,93,2.872588529,3.937767877,4.858474901
,,,,94,2.827053673,3.895016537,4.854063727
,,,,95,2.818154857,3.857471305,4.846739303
,,,,96,2.81429876,3.834486092,4.843087149
,,,,97,2.786656574,3.816012451,4.839275061
,,,,98,2.766996711,3.752299,4.811524354
,,,,99,2.686995822,3.723035725,4.77577851
,,,,100,2.679862092,3.722865255,4.773071128
,,,,101,2.664001572,3.679396576,4.744694622
,,,,102,2.659516965,3.666632312,4.712298823
,,,,103,2.584071678,3.656249455,4.671362095
,,,,104,2.553168667,3.626668066,4.657106105
,,,,105,2.549746468,3.557932578,4.642076092
,,,,106,2.537503017,3.532123433,4.634561102
,,,,107,2.528860545,3.505078907,4.63125004
,,,,108,2.51689941,3.442088099,4.599450662
,,,,109,2.470478404,3.401726755,4.571443964
,,,,110,2.447064956,3.385464138,4.534330802
,,,,111,2.440800928,3.378542181,4.454043076
,,,,112,2.433955552,3.376700756,4.433106299
,,,,113,2.428824273,3.37590889,4.397081778
,,,,114,2.428614979,3.362708425,4.259583881
,,,,115,2.428593865,3.319242616,4.200229666
,,,,116,2.379351419,3.294128366,4.188814564
,,,,117,2.368852131,3.262618387,4.163481685
,,,,118,2.352814431,3.195118784,4.130199166
,,,,119,2.301062312,3.160273094,4.123372035
,,,,120,2.289474217,3.15147067,4.119807279
,,,,121,2.281184726,3.099801604,4.092810449
,,,,122,2.224961546,3.061921047,4.04212294
,,,,123,2.216426061,3.021807128,4.026533007
,,,,124,2.206983386,2.996196459,4.008005142
,,,,125,2.185384594,2.951685171,3.919922621
,,,,126,2.172481545,2.916821338,3.884289365
,,,,127,2.168554272,2.850552911,3.856221073
,,,,128,2.147513708,2.848311741,3.81290266
,,,,129,2.144140233,2.787866015,3.784045747
,,,,130,2.127593363,2.762131217,3.703848277
,,,,131,2.123339818,2.753780074,3.617012727
,,,,132,2.118179091,2.744536889,3.594858846
,,,,133,2.114477575,2.727036768,3.587751235
,,,,134,2.063254668,2.726430173,3.583870593
,,,,135,2.041787458,2.711032285,3.531617688
,,,,136,2.04152317,2.694997103,3.531492095
,,,,137,2.032953009,2.670915761,3.473307343
,,,,138,2.031000935,2.650647189,3.449368139
,,,,139,2.022374798,2.607841311,3.424077039
,,,,140,2.012942587,2.605789084,3.404953709
,,,,141,2.002039918,2.552520584,3.383076444
,,,,142,2.001165576,2.518744282,3.3058481
,,,,143,1.998381291,2.504182648,3.232499335
,,,,144,1.949208232,2.490055269,3.161322986
,,,,145,1.923959432,2.447201507,3.150085672
,,,,146,1.91365424,2.431895805,3.089694249
,,,,147,1.902734144,2.424009782,3.074987653
,,,,148,1.894406886,2.417716112,3.071574643
,,,,149,1.861206719,2.388628794,3.061569573
,,,,150,1.837806111,2.386858148,3.059268194
,,,,151,1.813492277,2.385235415,3.042925246
,,,,152,1.754291892,2.372525747,3.019081911
,,,,153,1.724017927,2.372152883,2.964744918
,,,,154,1.72002593,2.359809702,2.934065311
,,,,155,1.696076293,2.32923057,2.863423717
,,,,156,1.683681542,2.252981489,2.828733207
,,,,157,1.663884452,2.231429408,2.790665012
,,,,158,1.654004779,2.207273966,2.751494673
,,,,159,1.640943095,2.195467418,2.741038825
,,,,160,1.637951322,2.191902745,2.735443403
,,,,161,1.598772288,2.176143338,2.716401394
,,,,162,1.594591446,2.174421035,2.714666416
,,,,163,1.566811959,2.166839154,2.610422754
,,,,164,1.562402111,2.159191475,2.595960752
,,,,165,1.552960837,2.159031339,2.541140872
,,,,166,1.548125943,2.122703554,2.470466171
,,,,167,1.512236307,2.106779111,2.463112028
,,,,168,1.510271736,2.097055755,2.450879178
,,,,169,1.498645438,2.089207042,2.377572586
,,,,170,1.492613017,2.087174424,2.368069322
,,,,171,1.472539148,2.084582798,2.363593603
,,,,172,1.443373103,2.057005897,2.349569078
,,,,173,1.440663381,2.056163204,2.348991653
,,,,174,1.437950001,2.04723118,2.292151475
,,,,175,1.403721842,2.027089726,2.24886294
,,,,176,1.392326023,2.018853592,2.154520083
,,,,177,1.383612,2.002373145,2.11169794
,,,,178,1.372073769,1.994424525,1.967080414
,,,,179,1.335732982,1.958298294,1.948055466
,,,,180,1.326068757,1.845720243,1.907214005
,,,,181,1.320227135,1.844601847,1.814261805
,,,,182,1.253324158,1.831734967,1.676987838
,,,,183,1.249832908,1.790979437,1.667256153
,,,,184,1.238681669,1.790507238,1.65561046
,,,,185,1.22889325,1.784144357,1.652873405
,,,,186,1.225003077,1.705165025,1.618517324
,,,,187,1.171208773,1.655895501,1.604317717
,,,,188,1.154315765,1.632543452,1.584643979
,,,,189,1.124272402,1.5946377,1.55918307
,,,,190,1.070947373,1.574878685,1.536966626
,,,,191,1.06845211,1.477065149,1.446632635
,,,,192,1.057822964,1.45722464,1.320522127
,,,,193,1.048794352,1.391028007,1.29038719
,,,,194,1.035940306,1.357426283,1.286003869
,,,,195,1.030736327,1.148348458,1.275039655
,,,,196,1.020908088,1.08740756,1.245141287
,,,,197,1.016934571,1.065237277,1.197136382
,,,,198,1.016090147,1.031239422,1.193721368
,,,,199,1.014884427,1.027853107,1.176346871
,,,,200,1.014553083,1.025175097,1.155058712
,,,,201,1.012226398,1.021597848,1.09087617
,,,,202,1.010714998,1.014199255,1.033398919
,,,,203,1.008678412,1.012498035,1.027476629
,,,,204,1.006253949,1.009544325,1.026402055
,,,,205,1.005987297,1.007783739,1.01070518
,,,,206,1.00537042,1.007206053,1.010500697
,,,,207,1.004673034,1.005902401,1.007554099
,,,,208,1.004659244,1.005850733,1.006157081
,,,,209,1.003503882,1.005395782,1.00386859
,,,,210,1.002780152,1.00371915,1.003791734
,,,,211,1.002450486,1.003351055,1.002862422
,,,,212,1.001475156,1.002749505,1.002741004
,,,,213,1.001454997,1.002551976,1.002415231
,,,,214,1.00131588,1.002437065,1.002033802
,,,,215,1.001299896,1.00241925,1.001993303
,,,,216,1.001273286,1.002342495,1.001964272
,,,,217,1.001254146,1.002026646,1.001874435
,,,,218,1.001093698,1.001801393,1.001321465
,,,,219,1.001072438,1.00176317,1.001289704
,,,,220,1.000911257,1.00172856,1.00123936
,,,,221,1.000877318,1.001666631,1.001200697
,,,,222,1.000864768,1.001547957,1.001127702
,,,,223,1.00083806,1.001420068,1.001036507
,,,,224,1.000830132,1.001217148,1.00102362
,,,,225,1.000660936,1.001113354,1.001012334
,,,,226,1.000638491,1.000929741,1.000935696
,,,,227,1.000635758,1.000896102,1.000854395
,,,,228,1.000534275,1.000806448,1.000828271
,,,,229,1.000523831,1.00074257,1.000798866
,,,,230,1.00049725,1.000739624,1.000754608
,,,,231,1.000496513,1.000734051,1.000748926
,,,,232,1.000455806,1.000695888,1.000747186
,,,,233,1.000379572,1.000631918,1.000712707
,,,,234,1.000355862,1.000597052,1.000656679
,,,,235,1.000348973,1.000511471,1.000577501
,,,,236,1.000341441,1.000508778,1.000471667
,,,,237,1.000240246,1.000426052,1.000450079
,,,,238,1.000218888,1.000376359,1.000448567
,,,,239,1.000217922,1.000367229,1.000415852
,,,,240,1.000195991,1.000312414,1.000408826
,,,,241,1.000186437,1.000311389,1.000306575
,,,,242,1.000143506,1.000283221,1.000289076
,,,,243,1.000142934,1.000265373,1.000286922
,,,,244,1.000131003,1.00026253,1.000253848
,,,,245,1.000120018,1.000210741,1.000247498
,,,,246,1.000118326,1.000209643,1.000247485
,,,,247,1.000116255,1.000197988,1.000234027
,,,,248,1.000095664,1.000187242,1.000231733
,,,,249,1.000092297,1.00018411,1.000223298
,,,,250,1.000083063,1.000161698,1.000203262
,,,,251,1.000081333,1.000160629,1.00017787
,,,,252,1.000077416,1.000154043,1.000177688
,,,,253,1.000075954,1.000145757,1.000144891
,,,,254,1.000073625,1.000145007,1.000141899
,,,,255,1.000072666,1.000124255,1.000131278
,,,,256,1.00007047,1.000084744,1.000121052
,,,,257,1.000066125,1.000074905,1.000110061
,,,,258,1.000065547,1.000065463,1.00010895
,,,,259,1.000061195,1.000056679,1.000101189
,,,,260,1.000060612,1.000048918,1.000096319
,,,,261,1.000049683,1.000045748,1.000091818
,,,,262,1.000049518,1.000044641,1.000071765
,,,,263,1.000049399,1.000044208,1.000069976
,,,,264,1.000047009,1.00004357,1.000067815
,,,,265,1.000044875,1.000042644,1.000065784
,,,,266,1.00004011,1.000041956,1.000062402
,,,,267,1.000036587,1.000040678,1.000061369
,,,,268,1.000035463,1.000039056,1.000056022
,,,,269,1.000027986,1.000036133,1.000053177
,,,,270,1.000026976,1.000035378,1.000052865
,,,,271,1.00002282,1.00003537,1.000042594
,,,,272,1.000020077,1.000034074,1.000040953
,,,,273,1.000019688,1.000032791,1.000039032
,,,,274,1.000017024,1.000029576,1.000038954
,,,,275,1.000014913,1.000028541,1.000037827
,,,,276,1.00001462,1.000028251,1.000037297
,,,,277,1.000013292,1.000026174,1.000032962
,,,,278,1.00001281,1.000021516,1.000031682
,,,,279,1.000010072,1.00002119,1.000031017
,,,,280,1.000009206,1.000016003,1.000030358
,,,,281,1.000009008,1.00001576,1.00002907
,,,,282,1.000008892,1.000014907,1.000023453
,,,,283,1.000008505,1.000014755,1.000018829
,,,,284,1.000008152,1.000014133,1.000016522
,,,,285,1.000007684,1.000014121,1.000015236
,,,,286,1.000007505,1.000013991,1.000013275
,,,,287,1.000007423,1.000012563,1.000013019
,,,,288,1.00000697,1.000012483,1.000011538
,,,,289,1.000006914,1.000011256,1.000011223
,,,,290,1.000006646,1.000010598,1.00001077
,,,,291,1.00000635,1.000010582,1.000010269
,,,,292,1.000004702,1.000010319,1.000008194
,,,,293,1.000003831,1.000010244,1.000008063
,,,,294,1.000003335,1.00000962,1.000007802
,,,,295,1.000003237,1.000007842,1.000007623
,,,,296,1.000003048,1.000007655,1.0000074
,,,,297,1.00000287,1.000006382,1.00000682
,,,,298,1.000002417,1.000005914,1.000006673
,,,,299,1.000002225,1.000004869,1.000006542
,,,,300,1.000002154,1.000004588,1.000005892
,,,,301,1.000002108,1.000004391,1.00000531
,,,,302,1.000002046,1.000003793,1.000005046
,,,,303,1.000001717,1.000003482,1.000004756
,,,,304,1.00000141,1.000003382,1.000004652
,,,,305,1.00000122,1.000003163,1.000004562
,,,,306,1.00000094,1.000003079,1.000003891
,,,,307,1.000000918,1.000002971,1.000003698
,,,,308,1.00000086,1.000002396,1.000003384
,,,,309,1.000000808,1.000002367,1.000003169
,,,,310,1.000000748,1.000002342,1.000002968
,,,,311,1.00000074,1.000002053,1.000002449
,,,,312,1.000000573,1.000001916,1.000002404
,,,,313,1.000000569,1.000001902,1.000002362
,,,,314,1.000000557,1.000001449,1.00000227
,,,,315,1.000000535,1.000001432,1.000002075
,,,,316,1.000000525,1.00000125,1.000002073
,,,,317,1.000000501,1.000001057,1.000002007
,,,,318,1.000000458,1.000000916,1.000001985
,,,,319,1.000000424,1.000000915,1.000001811
,,,,320,1.000000394,1.000000908,1.000001595
,,,,321,1.000000368,1.000000855,1.000001544
,,,,322,1.000000296,1.000000835,1.00000121
,,,,323,1.000000255,1.000000809,1.000001132
,,,,324,1.000000233,1.000000786,1.000000824
,,,,325,1.000000228,1.000000734,1.00000073
,,,,326,1.00000015,1.000000725,1.000000472
,,,,327,1.000000149,1.000000672,1.000000427
,,,,328,1.000000113,1.000000656,1.000000412
,,,,329,1.000000074,1.0000006,1.000000378
,,,,330,1.000000069,1.000000596,1.000000256
,,,,331,1.000000068,1.000000495,1.000000251
,,,,332,1.000000048,1.000000458,1.000000241
,,,,333,1.00000003,1.000000446,1.000000162
,,,,334,1.000000026,1.000000367,1.000000144
,,,,335,1.000000013,1.000000358,1.000000112
,,,,336,1.000000013,1.000000354,1.000000102
,,,,337,1.000000006,1.000000291,1.000000079
,,,,338,1.000000006,1.000000273,1.000000062
,,,,339,1.000000003,1.000000224,1.00000003
,,,,340,1.000000002,1.000000198,1.000000022
,,,,341,1.000000002,1.000000196,1.000000012
,,,,342,1.000000001,1.000000146,1.000000007
,,,,343,1,1.000000125,1.000000002
,,,,344,1,1.000000106,1
,,,,345,1,1.000000088,1
,,,,346,1,1.000000049,1
,,,,347,1,1.000000025,0.999999998
,,,,348,1,1.000000002,0.999999998
,,,,349,0.999999999,1.000000002,0.999999985
,,,,350,0.999999997,1.000000001,0.999999982
,,,,351,0.999999996,1,0.999999968
,,,,352,0.999999996,1,0.999999966
,,,,353,0.999999992,0.999999999,0.99999996
,,,,354,0.999999987,0.999999999,0.999999948
,,,,355,0.999999983,0.999999998,0.999999933
,,,,356,0.999999968,0.999999997,0.999999919
,,,,357,0.99999996,0.999999996,0.999999871
,,,,358,0.999999927,0.999999995,0.999999863
,,,,359,0.999999918,0.999999984,0.999999862
,,,,360,0.999999916,0.999999978,0.999999849
,,,,361,0.999999914,0.999999976,0.999999812
,,,,362,0.999999908,0.999999971,0.999999798
,,,,363,0.999999861,0.999999946,0.999999748
,,,,364,0.999999846,0.999999938,0.999999723
,,,,365,0.999999782,0.99999992,0.999999675
,,,,366,0.999999776,0.999999915,0.999999625
,,,,367,0.999999768,0.99999991,0.999999604
,,,,368,0.99999976,0.999999892,0.999999582
,,,,369,0.999999733,0.999999883,0.999999575
,,,,370,0.999999669,0.999999855,0.99999954
,,,,371,0.999999659,0.999999825,0.999999539
,,,,372,0.999999637,0.999999822,0.999999502
,,,,373,0.999999597,0.999999815,0.999999481
,,,,374,0.999999577,0.999999813,0.99999947
,,,,375,0.999999511,0.999999791,0.999999439
,,,,376,0.999999156,0.999999767,0.999999247
,,,,377,0.999999056,0.99999975,0.999999228
,,,,378,0.999998779,0.999999743,0.999999224
,,,,379,0.999998523,0.999999655,0.999998618
,,,,380,0.999998417,0.9999996,0.999998386
,,,,381,0.999998405,0.999999581,0.999997873
,,,,382,0.99999836,0.999999552,0.999997236
,,,,383,0.999997747,0.999999481,0.99999698
,,,,384,0.99999724,0.999999476,0.999996484
,,,,385,0.99999696,0.999999455,0.999996395
,,,,386,0.999996857,0.999999055,0.99999505
,,,,387,0.999996165,0.999999017,0.999994622
,,,,388,0.999995913,0.999998906,0.999993898
,,,,389,0.99999537,0.999997949,0.999992719
,,,,390,0.99999324,0.999997455,0.999992654
,,,,391,0.999991091,0.999996909,0.999991805
,,,,392,0.999989853,0.999992807,0.999991777
,,,,393,0.999989403,0.999992497,0.999991306
,,,,394,0.999989241,0.999992437,0.999988388
,,,,395,0.999987137,0.999989366,0.999985415
,,,,396,0.99998683,0.999983792,0.999984271
,,,,397,0.999985296,0.999982958,0.999977766
,,,,398,0.999984198,0.99997348,0.999977459
,,,,399,0.999981911,0.999965373,0.999969231
,,,,400,0.999981764,0.999964612,0.999968097
,,,,401,0.999981661,0.999940223,0.999964833
,,,,402,0.999980098,0.999936474,0.999924872
,,,,403,0.999978175,0.999909567,0.999911793
,,,,404,0.999974684,0.999828207,0.999842677
,,,,405,0.999974673,0.999809967,0.999816636
,,,,406,0.999974597,0.999751265,0.999678327
,,,,407,0.999973102,0.999744721,0.999559083
,,,,408,0.999955082,0.999731907,0.999526247
,,,,409,0.999951319,0.999729387,0.999474814
,,,,410,0.999947104,0.99967248,0.999454597
,,,,411,0.999939104,0.99965621,0.999427348
,,,,412,0.999933522,0.999652226,0.999388274
,,,,413,0.999931814,0.999647065,0.999349487
,,,,414,0.999927886,0.99962337,0.999310653
,,,,415,0.999923608,0.999605702,0.999310054
,,,,416,0.999923056,0.999604541,0.999301585
,,,,417,0.999922278,0.999503593,0.999207917
,,,,418,0.999897601,0.999469831,0.999185973
,,,,419,0.999886547,0.999331034,0.999008356
,,,,420,0.999883316,0.999272621,0.998985049
,,,,421,0.999882855,0.999235497,0.998899388
,,,,422,0.999877432,0.999230205,0.998875009
,,,,423,0.999872994,0.999211494,0.99884037
,,,,424,0.999829817,0.999151501,0.998835992
,,,,425,0.999816677,0.99913536,0.998811221
,,,,426,0.999812065,0.999119802,0.998647801
,,,,427,0.999810414,0.999029146,0.998615842
,,,,428,0.99980233,0.9989885,0.998596058
,,,,429,0.999799942,0.998979579,0.998576334
,,,,430,0.999779285,0.998911582,0.998530912
,,,,431,0.999774156,0.998742081,0.998496929
,,,,432,0.999735175,0.998740674,0.998300505
,,,,433,0.999732801,0.998674904,0.998284085
,,,,434,0.999732698,0.998635896,0.998214835
,,,,435,0.999730027,0.998590257,0.9981297
,,,,436,0.999712422,0.998571798,0.99808996
,,,,437,0.999699308,0.998528949,0.997895992
,,,,438,0.999684737,0.998504981,0.997842196
,,,,439,0.999640827,0.998331228,0.997826025
,,,,440,0.999635562,0.998323276,0.997812943
,,,,441,0.999586967,0.998318587,0.997586324
,,,,442,0.999585299,0.998302228,0.996781865
,,,,443,0.999568799,0.998206099,0.996723389
,,,,444,0.999536576,0.998089946,0.996717375
,,,,445,0.999509866,0.998018356,0.996574047
,,,,446,0.999484813,0.997970247,0.996459222
,,,,447,0.999478354,0.99793287,0.995871825
,,,,448,0.999473147,0.997903841,0.995775919
,,,,449,0.999442021,0.997789554,0.99554198
,,,,450,0.999385513,0.997749038,0.995379751
,,,,451,0.999380463,0.997704757,0.995100779
,,,,452,0.999379994,0.99769078,0.99508414
,,,,453,0.999368495,0.997633591,0.994812677
,,,,454,0.99935502,0.99761211,0.994594088
,,,,455,0.999292884,0.997546879,0.994436845
,,,,456,0.999282448,0.997490555,0.9943004
,,,,457,0.999280648,0.997427919,0.994213232
,,,,458,0.999245454,0.997303205,0.994099728
,,,,459,0.999230574,0.997105716,0.99400292
,,,,460,0.999230262,0.996930547,0.992840574
,,,,461,0.999229976,0.996555585,0.992449734
,,,,462,0.999217186,0.99651618,0.992438919
,,,,463,0.999166723,0.996292834,0.992216503
,,,,464,0.999144936,0.995985013,0.991664623
,,,,465,0.999085553,0.995922235,0.991484605
,,,,466,0.999003148,0.995849979,0.991120946
,,,,467,0.999001505,0.995701297,0.991081259
,,,,468,0.998939743,0.995667283,0.990873644
,,,,469,0.998890889,0.99544244,0.990863959
,,,,470,0.998843456,0.99536448,0.990739606
,,,,471,0.998831807,0.995342688,0.990554328
,,,,472,0.998679546,0.995299672,0.990414284
,,,,473,0.99865914,0.995299088,0.990268172
,,,,474,0.998579469,0.995146001,0.989094433
,,,,475,0.998561618,0.99504612,0.989001661
,,,,476,0.998534628,0.994776601,0.9884571
,,,,477,0.998492507,0.994761852,0.988314104
,,,,478,0.998448257,0.994371392,0.988305307
,,,,479,0.998404518,0.993939935,0.988101113
,,,,480,0.998397118,0.993719165,0.987755948
,,,,481,0.998295858,0.993682457,0.987711807
,,,,482,0.998270355,0.993488333,0.986948176
,,,,483,0.998231402,0.993336634,0.98654391
,,,,484,0.998182862,0.993290755,0.986394936
,,,,485,0.998135642,0.993079915,0.986218432
,,,,486,0.997860794,0.993047397,0.985852802
,,,,487,0.997800406,0.992600954,0.985063923
,,,,488,0.997686153,0.99254543,0.983720189
,,,,489,0.997664072,0.992410777,0.983400585
,,,,490,0.99751295,0.992367857,0.98299814
,,,,491,0.997468704,0.992084936,0.98235493
,,,,492,0.997458395,0.992019942,0.982113841
,,,,493,0.997437415,0.99190767,0.980555994
,,,,494,0.997315227,0.991767549,0.980329238
,,,,495,0.997247166,0.991764746,0.980258875
,,,,496,0.997073434,0.991706331,0.980208804
,,,,497,0.997050003,0.991640518,0.979810258
,,,,498,0.996788944,0.991415842,0.979439146
,,,,499,0.996739774,0.990624097,0.978955647
,,,,500,0.996502874,0.990614946,0.97862776
,,,,501,0.996492711,0.990289359,0.978017485
,,,,502,0.996451571,0.989995326,0.977978959
,,,,503,0.996426321,0.989864958,0.977826651
,,,,504,0.996353234,0.989852906,0.97743594
,,,,505,0.996274361,0.989638911,0.977090893
,,,,506,0.995424161,0.989630116,0.976816792
,,,,507,0.995356622,0.988766594,0.97679466
,,,,508,0.995232236,0.988691778,0.97587434
,,,,509,0.994973399,0.988667579,0.975772847
,,,,510,0.994725678,0.988496779,0.974438469
,,,,511,0.994474095,0.98807742,0.974388151
,,,,512,0.994300192,0.987995936,0.974066056
,,,,513,0.994189016,0.987221983,0.97389366
,,,,514,0.994075,0.987190939,0.973813011
,,,,515,0.993903977,0.986379059,0.97235391
,,,,516,0.993738289,0.986196905,0.971978233
,,,,517,0.993371543,0.985264954,0.969629391
,,,,518,0.993246013,0.985150978,0.967843501
,,,,519,0.993245897,0.982817932,0.966402229
,,,,520,0.993032413,0.982299118,0.966144111
,,,,521,0.992632898,0.982290913,0.966007064
,,,,522,0.992505591,0.981956354,0.964831147
,,,,523,0.992374142,0.981950462,0.963206752
,,,,524,0.991949909,0.98186607,0.962544317
,,,,525,0.991664247,0.981293563,0.958629441
,,,,526,0.991435301,0.98118077,0.957864827
,,,,527,0.990047522,0.979987051,0.957681594
,,,,528,0.989328472,0.978943546,0.957611934
,,,,529,0.989184385,0.978800418,0.956515206
,,,,530,0.988106861,0.978345822,0.956125888
,,,,531,0.98740366,0.978181437,0.954831184
,,,,532,0.987213031,0.976968523,0.954033317
,,,,533,0.986892757,0.976687145,0.952483878
,,,,534,0.985962057,0.976539331,0.952146695
,,,,535,0.985928067,0.975279328,0.951122286
,,,,536,0.985165848,0.974719483,0.950239878
,,,,537,0.983456235,0.974200769,0.947178731
,,,,538,0.981604822,0.973236617,0.945855691
,,,,539,0.981080874,0.972108265,0.943200854
,,,,540,0.981040844,0.97166733,0.941989356
,,,,541,0.977113066,0.970724183,0.940387504
,,,,542,0.976472068,0.969422053,0.940015554
,,,,543,0.976016027,0.969017961,0.935512065
,,,,544,0.975910907,0.968383323,0.935454585
,,,,545,0.97523617,0.96823728,0.934686407
,,,,546,0.974265407,0.967453346,0.934015322
,,,,547,0.97425279,0.967353408,0.931520298
,,,,548,0.973534001,0.965222877,0.930152745
,,,,549,0.973524233,0.961718476,0.928489075
,,,,550,0.972773729,0.959514704,0.923088826
,,,,551,0.970707389,0.956761122,0.921507174
,,,,552,0.968239027,0.95643196,0.918403703
,,,,553,0.967087421,0.956282177,0.917496008
,,,,554,0.96660943,0.956255559,0.90984256
,,,,555,0.965092113,0.955022024,0.909580331
,,,,556,0.963434732,0.948497759,0.899753704
,,,,557,0.961660456,0.946644634,0.896321917
,,,,558,0.960319871,0.944440837,0.895406491
,,,,559,0.959879716,0.937532406,0.89370208
,,,,560,0.958259388,0.934907011,0.883125618
,,,,561,0.957649674,0.933825915,0.877665664
,,,,562,0.956089548,0.930804342,0.874965086
,,,,563,0.954196747,0.930607818,0.865427687
,,,,564,0.954064468,0.927600005,0.858465442
,,,,565,0.952399266,0.926825197,0.855991549
,,,,566,0.951799081,0.926483046,0.847023959
,,,,567,0.951652817,0.925820689,0.840496478
,,,,568,0.949817607,0.925729053,0.839007181
,,,,569,0.948370194,0.924843221,0.832926733
,,,,570,0.945403984,0.923901136,0.831856118
,,,,571,0.944467552,0.923643118,0.831269359
,,,,572,0.944171038,0.923059817,0.830902754
,,,,573,0.939020712,0.918643733,0.821006076
,,,,574,0.937951411,0.917545217,0.799291764
,,,,575,0.937051794,0.916711248,0.798308178
,,,,576,0.935884941,0.906116887,0.795837788
,,,,577,0.930628477,0.903662262,0.78034881
,,,,578,0.928757076,0.897292646,0.77552249
,,,,579,0.92508429,0.884242994,0.76652964
,,,,580,0.9136365,0.879649371,0.752677853
,,,,581,0.903749892,0.874742343,0.742840895
,,,,582,0.902287779,0.873538028,0.73812657
,,,,583,0.89814745,0.869549255,0.732252358
,,,,584,0.895018349,0.86455244,0.714189945
,,,,585,0.891168582,0.864421193,0.700318357
,,,,586,0.882184103,0.858282265,0.689667264
,,,,587,0.85918205,0.827421127,0.688662858
,,,,588,0.853355497,0.814426158,0.683030777
,,,,589,0.849333518,0.807728789,0.674910245
,,,,590,0.816660743,0.766580867,0.673599212
,,,,591,0.785207295,0.68839282,0.618023883
,,,,592,0.743931546,0.672201162,0.604717778
,,,,593,0.735349199,0.665853556,0.591339894
,,,,594,0.688249819,0.634258382,0.316075348
,,,,595,0.653981861,0.531793513,0.279036679
,,,,596,0.553179785,0.277241601,0.262895144
,,,,597,0.512204336,0.254472835,0.245862657
,,,,598,0.494347942,0.239046798,0.174269484
,,,,599,0.375154506,0.181691242,0.070130708
,,,,600,0.032587203,0.167294111,0.024274872


==> Sigma_Phi_A_dT05/rho100.csv <==
No.,sigma_phi,sigma_A
1,9.664502687,9.76695941
2,9.658112225,9.76064458
3,9.507024575,9.611191729
4,9.461461637,9.566144479
5,9.428587742,9.533579753
6,9.388359555,9.493879293
7,9.225309186,9.332690971
8,9.148403088,9.256718227
9,8.974595088,9.085026443
10,8.095217901,8.220381324
11,7.718267041,7.849708309
12,7.713388308,7.844947056
13,7.516291007,7.651447157
14,7.501800594,7.638291205
15,7.251792891,7.392206316
16,7.005362839,7.15184401
17,6.951815328,7.099437216
18,6.938462301,7.085320466
19,6.870794691,7.024078408
20,6.864529247,7.01865172
21,6.808975886,6.960410293
22,6.735473433,6.891928288
23,6.713262377,6.871115135
24,6.683816599,6.842148415
25,6.682090949,6.840250666
26,6.658366773,6.81771699
27,6.620845242,6.78003203
28,6.587806778,6.743896791
29,6.554985254,6.717403823
30,6.480674624,6.639954935
31,6.441824954,6.600550745
32,6.163799616,6.330308095
33,6.051904321,6.223904222
34,5.920581382,6.085211214
35,5.747047621,5.926517337
36,5.745288764,5.914725708
37,5.624504689,5.797467242
38,5.533025593,5.72313243
39,5.353433618,5.534701863
40,5.155454276,5.343413348
41,5.129792299,5.334468266
42,4.985896305,5.179904072
43,4.802597801,5.003755723
44,4.632033776,4.840203635
45,4.466992319,4.68277806
46,2.615659493,2.772479673
47,2.602803159,2.76339947
48,2.59088698,2.751253606
49,2.586714688,2.746375004
50,2.5570035,2.719648681
51,2.542040888,2.707115677
52,2.531054066,2.704639745
53,2.504702452,2.67069668
54,2.476884989,2.647153677
55,2.222136534,2.604936643
56,2.210675018,2.41181116
57,2.201125584,2.403627319
58,2.185255263,2.403504684
59,2.158096484,2.36367495
60,2.145063258,2.362359736
61,2.120148832,2.359013988
62,2.120001436,2.35394696
63,2.115191691,2.35164522
64,2.113587842,2.340239622
65,2.111241235,2.340181868
66,2.103926929,2.338891965
67,2.098158612,2.337697665
68,2.093487322,2.33469846
69,2.089829439,2.333725875
70,2.083765224,2.329012491
71,2.083053006,2.32569684
72,2.081811359,2.324371369
73,2.080896754,2.089358483
74,0.767135455,1.29858611
75,0.746928455,1.291823402
76,0.701906556,1.258456278
77,0.665133717,1.253675678
78,0.644804589,1.241686734
79,0.641270243,1.222296813
80,0.592993324,1.210191731
81,0.580011882,1.197276585
82,0.562825109,1.196022689
83,0.528653799,1.176453113
84,0.526706579,1.161893162
85,0.508662477,1.161761682
86,0.49120953,1.143526634
87,0.482636171,1.143474307
88,0.446651336,1.130829811
89,0.431143333,1.120020232
90,0.419789308,1.106597497
91,0.397431686,1.093984289
92,0.368649565,1.084769836
93,0.328268193,1.030208034
94,0.271822156,1.013422331
95,0.176879618,1.013387143
96,0.17033621,1.012101088
97,0.164066135,1.011786117
98,0.099230333,1.010826447
99,0.097548585,1.010584296
100,0.084383089,1.010566904


==> Sigma_Phi_A_dT05/rho40.csv <==
No.,sigma_phi,sigma_A
1,223.6728162,223.6750516
2,51.82350782,51.84280591
3,28.78855445,28.82328715
4,19.53860901,19.58995734
5,11.92688505,12.01399572
6,7.561240603,7.694467702
7,6.476507199,6.708923155
8,5.824723029,6.003368727
9,5.693075777,5.8710182
10,5.513923903,5.697788552
11,4.908208229,4.924088095
12,3.747922711,4.04248767
13,3.591202396,3.765960517
14,3.18822067,3.529108096
15,3.080966419,3.444576671
16,2.060241134,2.636511897
17,2.058687257,2.626992263
18,1.902401523,2.549145204
19,1.864535472,2.483648691
20,1.819294307,2.456987166
21,1.809777007,2.370384945
22,1.729521428,2.353750021
23,1.703717785,2.319953899
24,1.701167392,2.30288942
25,1.696498304,2.266925742
26,1.56798847,2.253946118
27,1.560569542,2.244764997
28,1.557062725,2.232554595
29,1.542748988,2.195758969
30,1.535430403,2.192797155
31,1.528936625,2.188924896
32,1.489895458,2.175707044
33,1.486587199,2.142392231
34,1.484118625,2.129359909
35,1.480177298,2.096367864
36,1.474222837,2.060509588
37,1.468854493,2.042239755
38,1.429555941,2.038865513
39,1.421859373,2.034120393
40,1.420365623,2.025915139
41,1.394456918,2.024571366
42,1.382124952,2.013320326
43,1.379719808,1.960308947
44,1.354506671,1.916308406
45,1.345834474,1.88517425
46,1.343464516,1.862743497
47,1.337602937,1.84151534
48,1.334128156,1.834742583
49,1.333674131,1.825578606
50,1.319225728,1.809192287
51,1.313376642,1.772396672
52,1.31207028,1.724658704
53,1.301038123,1.685498691
54,1.29673637,1.658080217
55,1.290760483,1.647175508
56,1.287833835,1.641626028
57,1.281580534,1.58379266
58,1.281273672,1.563370862
59,1.277829364,1.563204394
60,1.272130129,1.547423633
61,1.264874932,1.541060596
62,1.25553535,1.437485641
63,1.249598875,1.437037045
64,1.247765497,1.428731695
65,1.247032498,1.395559772
66,1.244033841,1.323545458
67,1.239023701,1.308048881
68,1.236379176,1.303281569
69,1.236093652,1.275608405
70,1.231946307,1.264454806
71,1.230535771,1.234696265
72,1.20526461,1.219558263
73,1.201962376,1.195601351
74,1.201302461,1.187704091
75,1.200916357,1.124709264
76,1.197004867,1.114339559
77,1.19358151,1.112478052
78,1.193540682,1.10328672
79,1.192623655,1.097218892
80,1.18668684,1.075744359
81,1.185637781,1.060674701
82,1.177280868,1.060095671
83,1.176091697,1.019127464
84,1.175991512,1.018790322
85,1.174481745,1.017691946
86,1.15994858,1.013198005
87,1.157472871,1.013129294
88,1.154963469,1.012717721
89,1.1549253,1.010636564
90,1.151177154,1.008992797
91,1.150516083,1.00562439
92,1.149591808,1.00426177
93,1.146007498,1.003442824
94,1.100303843,1.003006773
95,1.098297716,1.002790682
96,0.957762463,1.002029906
97,0.907658184,1.001992929
98,0.829361844,1.001696897
99,0.729039432,1.001659899
100,0.64615012,1.001475706


==> Sigma_Phi_A_dT05/rho60.csv <==
No.,sigma_phi,sigma_A
1,32.86331662,32.89377614
2,22.86454449,22.90833508
3,11.1740018,11.2639629
4,9.707823709,9.812219467
5,8.31969508,8.442314998
6,7.116179051,7.257230403
7,6.924763558,7.071289905
8,4.651311036,4.881120292
9,4.627403849,4.856677068
10,4.60022806,4.834150404
11,4.585810325,4.822212667
12,3.849062657,4.242412071
13,3.66013237,3.9644233
14,3.404473208,3.743055038
15,3.356913549,3.71314568
16,3.289538688,3.643360232
17,3.172991735,3.504193315
18,3.139222163,3.481438725
19,3.081994211,3.445667723
20,3.07208969,3.382111766
21,2.773563869,3.347453855
22,2.736301699,3.31081564
23,2.716967316,3.253224116
24,2.656345787,3.221930619
25,2.646911261,3.168816377
26,2.625837573,3.145759006
27,2.536565594,3.118639719
28,2.511831905,3.104830625
29,2.503083157,3.07733482
30,2.476573558,3.007451328
31,2.475540022,2.984908197
32,2.46401286,2.949864103
33,2.459890925,2.94125937
34,2.432753244,2.937236092
35,2.424066141,2.887165377
36,2.377177543,2.71679099
37,2.30237549,2.688844283
38,2.27455633,2.620664985
39,2.26967598,2.573040704
40,2.229731969,2.572083356
41,2.213514976,2.519890612
42,2.202634924,2.440260529
43,2.190470389,2.422984695
44,2.184776203,2.391594935
45,2.148510432,2.391441342
46,2.123023016,2.385307589
47,2.104273397,2.377520337
48,2.079455566,2.356356643
49,2.071223368,2.329754606
50,2.038642152,2.269679703
51,1.974043665,2.247798051
52,1.969967072,2.228159563
53,1.966116168,2.214658479
54,1.934654463,2.187061449
55,1.906804514,2.183968325
56,1.905661345,2.069275335
57,1.896426462,2.047732198
58,1.883259449,2.004397627
59,1.872319803,1.985171545
60,1.86124721,1.915759405
61,1.851450576,1.898523165
62,1.835028435,1.886530006
63,1.832975788,1.869798294
64,1.825653229,1.830782452
65,1.817161057,1.819078865
66,1.741728535,1.782840159
67,1.705251681,1.741362199
68,1.698133191,1.730032867
69,1.68809835,1.693602123
70,1.66617661,1.674363813
71,1.659072053,1.658519292
72,1.654047235,1.640971434
73,1.646200606,1.631219146
74,1.630447495,1.627924754
75,1.585551238,1.618529424
76,1.571122863,1.578764793
77,1.552816148,1.501948162
78,1.550504032,1.491433982
79,1.543742119,1.488432691
80,1.541117456,1.483097629
81,1.540385317,1.426765188
82,1.536842355,1.422816824
83,1.532787139,1.372110308
84,1.50494545,1.342827247
85,1.408612872,1.314910237
86,1.404411214,1.286076913
87,1.393985188,1.283363209
88,1.38751298,1.226852956
89,1.348484072,1.222271193
90,1.292644741,1.190954657
91,1.234738028,1.186347651
92,1.215325149,1.179279253
93,1.073004766,1.154838231
94,1.04816735,1.15061388
95,1.040020195,1.142016859
96,0.997638873,1.139606083
97,0.871674556,1.099065396
98,0.836487318,1.037617687
99,0.712407958,1.036646459
100,0.670976136,1.02982196


==> Sigma_Phi_A_dT05/rho_80.csv <==
No.,sigma_phi,sigma_A
1,11.15204719,11.24206913
2,10.2321712,10.32995743
3,9.287874372,9.395551997
4,9.221887904,9.330478124
5,8.193981757,8.317212285
6,7.103044433,7.246617531
7,6.780122486,6.946105361
8,6.186664319,6.350351709
9,6.129872947,6.293672135
10,5.827720836,6.006106606
11,5.249633598,5.490308131
12,5.231376273,5.424868873
13,5.158507153,5.359541313
14,5.119077817,5.318695865
15,4.878419824,5.096971578
16,4.437956261,4.675492289
17,4.159321031,4.444109206
18,3.889899454,4.298656464
19,3.837031362,4.205031212
20,3.675611122,3.980654209
21,3.615207134,3.974723793
22,3.586598365,3.924186103
23,3.571483426,3.918752908
24,3.556149833,3.916643196
25,3.551851463,3.871334148
26,3.54052398,3.86053295
27,3.464105903,3.839088302
28,3.401396624,3.816909994
29,3.318674568,3.776507775
30,3.304148136,3.70573948
31,3.281098805,3.666466069
32,3.228422812,3.614481331
33,3.19559836,3.609088896
34,3.166624497,3.42304666
35,3.099927023,3.402746134
36,3.072207717,3.359510649
37,3.044952475,3.291456692
38,2.975202485,3.289332827
39,2.95357057,3.186145992
40,2.907095064,3.169881141
41,2.819267482,3.12916367
42,2.778962287,3.119588718
43,2.763831898,3.082543205
44,2.747167876,3.053118418
45,2.744036456,3.042469167
46,2.661582233,2.959343268
47,2.58814323,2.938930063
48,2.550133646,2.932007311
49,2.467000666,2.925700498
50,2.466546455,2.869571199
51,2.413603887,2.748454328
52,2.411774724,2.652750056
53,2.409085777,2.541351258
54,2.375936027,2.482028219
55,2.346341906,2.415419849
56,2.342973685,2.344360756
57,2.33540167,2.338438818
58,2.314842636,2.294777914
59,2.298776501,2.285942126
60,2.191825036,2.194686115
61,2.168864013,2.137502367
62,2.14338597,2.119486722
63,2.110387917,2.119108736
64,2.070853979,2.118230104
65,2.034378096,2.092381778
66,1.938690965,2.090858505
67,1.936392836,2.024483966
68,1.926442392,2.002319721
69,1.912383137,1.976784184
70,1.908543151,1.970288927
71,1.905693859,1.949623811
72,1.857406764,1.891936432
73,1.801806873,1.851787881
74,1.752977344,1.844101909
75,1.708033711,1.808804194
76,1.706361551,1.800132613
77,1.691026338,1.712170686
78,1.685108525,1.560283981
79,1.661760094,1.528977541
80,1.643930744,1.513829175
81,1.589771152,1.507184059
82,1.57403522,1.499243192
83,1.485210629,1.48437236
84,1.446779044,1.453083824
85,1.44452072,1.409969819
86,1.416606807,1.398264095
87,1.413079532,1.349083766
88,1.405842071,1.299459998
89,1.324958523,1.292743519
90,1.075380967,1.254227181
91,1.020983849,1.12096656
92,0.911350852,1.110131915
93,0.815071543,1.094448394
94,0.749408986,1.08046925
95,0.634859899,1.059761116
96,0.531708621,1.033569551
97,0.327743746,1.02834778
98,0.316417745,1.0233038
99,0.192442099,1.021323617
100,0.158195045,1.014274829


==> Sigma_Phi_A_dT1/rho100.csv <==
No.,sigma_phi,sigma_A
1,17.37611697,17.43365477
2,17.35159634,17.40927338
3,17.25399993,17.31196543
4,16.75724122,16.81709391
5,16.70071712,16.76064999
6,15.7112407,15.74292373
7,14.57233185,14.64145904
8,14.3304693,14.39994442
9,14.12145562,14.19509732
10,14.05502265,14.12651784
11,13.65558764,13.72502358
12,13.08521262,13.161172
13,11.92025208,12.00214404
14,8.559920179,8.671710734
15,6.497212392,6.645119343
16,5.583960396,5.753973502
17,4.701916197,4.899397004
18,3.825341769,4.063137182
19,3.417825235,3.67402164
20,2.694968082,3.007202445
21,2.490248793,2.832495703
22,2.280550899,2.652481809
23,2.157350869,2.548713008
24,2.077460937,2.525380864
25,1.933672298,2.42777012
26,1.130729291,1.862142971
27,1.078795215,1.790272493
28,1.032112187,1.612981482
29,0.984674838,1.532089857
30,0.960394954,1.52143626
31,0.906421955,1.485053888
32,0.882424052,1.463208998
33,0.835065597,1.353467981
34,0.831842354,1.352772332
35,0.762101485,1.282854275
36,0.691372317,1.267137625
37,0.640766993,1.182810749
38,0.582691154,1.161590734
39,0.563760669,1.132775799
40,0.556743089,1.121861978
41,0.551759978,1.116928282
42,0.538258908,1.051130971
43,0.533940872,1.046180252
44,0.507000224,1.044312181
45,0.474278585,1.042758223
46,0.4282501,1.039524667
47,0.422589256,1.036211859
48,0.410427282,1.032177244
49,0.359084449,1.031378067
50,0.35625443,1.025506524


==> Sigma_Phi_A_dT1/rho40.csv <==
No.,sigma_phi,sigma_A
1,173.6005858,173.603466
2,46.93207509,46.95338786
3,41.16670738,41.19102588
4,35.5966661,35.62479759
5,33.08337562,33.11386585
6,10.54851362,10.64456737
7,10.11522475,10.2225883
8,8.303033821,8.430142706
9,6.585184544,6.75252488
10,6.569579031,6.734059748
11,5.208084446,5.426650133
12,4.639575064,4.777672093
13,4.183157623,4.526434407
14,3.871490788,4.025626918
15,2.895803521,3.176514143
16,2.746963759,3.061075959
17,2.669753743,3.043662624
18,2.598872004,2.952229751
19,2.303549509,2.81429876
20,2.259986908,2.584071678
21,2.255912715,2.549746468
22,2.166555238,2.537503024
23,2.109180995,2.428614979
24,2.105154269,2.352814431
25,2.101582327,2.281702715
26,2.078252945,2.216426063
27,1.936869123,2.206983392
28,1.819214462,2.201807925
29,1.775591088,2.172481546
30,1.757333352,2.144138584
31,1.727039302,2.123339818
32,1.704175794,2.031000935
33,1.686109584,1.902734144
34,1.660437823,1.894406886
35,1.659101099,1.813995423
36,1.585305197,1.72002593
37,1.573485584,1.654003483
38,1.539726017,1.637951322
39,1.479255629,1.562402109
40,1.478091968,1.512236307
41,1.474368876,1.420868435
42,1.46896115,1.249832841
43,1.468238831,1.22889325
44,1.394201691,1.154307782
45,1.371770496,1.124272396
46,1.360558853,1.070947514
47,1.317215478,1.048794352
48,1.151725483,1.035942935
49,0.754209491,1.016090147
50,0.736122184,1.012226398


==> Sigma_Phi_A_dT1/rho60.csv <==
No.,sigma_phi,sigma_A
1,62.57616,62.59214102
2,37.81158791,37.83828836
3,17.83377649,17.89210832
4,11.91677163,12.00456643
5,10.25124867,10.35004266
6,9.867903517,9.985177119
7,9.008128898,9.123799194
8,8.853138219,8.97982977
9,6.651281736,6.921098945
10,6.479083133,6.695772238
11,6.423584003,6.669827387
12,6.372184922,6.643459719
13,5.985568332,6.277863417
14,5.71504675,6.086807842
15,5.652224346,6.026667257
16,5.48555349,5.992830881
17,5.452677188,5.517846078
18,5.359886625,5.460037376
19,5.336242289,5.414624104
20,5.314727591,5.248136588
21,5.119177496,5.158999224
22,5.044776367,5.068266148
23,4.867182763,5.008439072
24,4.762897429,4.846739561
25,4.744764134,4.775778512
26,4.532964287,4.77307108
27,4.496097545,4.671362093
28,4.395833924,4.631250023
29,4.308513412,4.433106308
30,4.260530949,4.04212294
31,4.057839509,3.856221072
32,3.911891919,3.784045697
33,3.697807273,3.61701272
34,3.670343081,3.594858844
35,3.429173192,3.404953705
36,3.242199095,3.161322983
37,3.173581411,3.059268194
38,2.970374151,3.042925246
39,2.682401716,2.99605141
40,2.661778809,2.751494672
41,2.600243324,2.610422729
42,2.57336186,2.463112028
43,2.137346563,2.154523314
44,1.832598805,1.948055466
45,1.590665999,1.604317714
46,1.55764926,1.53696663
47,1.176695065,1.29038719
48,1.065597144,1.245141288
49,1.014780016,1.193721343
50,0.979182322,1.155058712


==> Sigma_Phi_A_dT1/rho80.csv <==
No.,sigma_phi,sigma_A
1,21.95323016,21.99871791
2,19.58807661,19.64130231
3,16.51148886,16.57205531
4,14.72655408,14.80674773
5,13.78735249,13.87015802
6,13.59480306,13.67162935
7,11.74463012,11.85817269
8,9.389488114,9.508627989
9,9.266946324,9.455807534
10,9.166375529,9.285719805
11,8.587855172,8.48238602
12,8.351171352,8.39593458
13,8.118156483,8.394461356
14,7.812623171,7.900861707
15,7.743563302,7.885024342
16,7.627623417,7.842722298
17,7.572816875,7.770646001
18,7.410305585,7.57888575
19,7.317026273,7.046228707
20,6.844962378,7.023731299
21,6.217594622,6.532624868
22,5.732444934,6.042541596
23,5.661116186,6.001397088
24,5.648251606,5.975257581
25,5.377939833,5.475205707
26,5.149098399,5.246562011
27,5.003864375,5.141206672
28,4.91583126,4.956593702
29,4.520914743,4.935346446
30,4.515470243,4.509548049
31,4.484423703,4.395992379
32,4.425076736,4.283102785
33,4.24977382,4.257136143
34,4.195799635,4.002453275
35,3.910122573,3.806956713
36,3.718929506,3.724048654
37,3.717488304,3.605483493
38,3.452996358,3.426101572
39,3.138090919,3.256859553
40,2.621090406,2.451038139
41,2.01670514,2.047565921
42,1.537461379,1.657909447
43,1.426593892,1.551111754
44,1.358635952,1.426939911
45,1.141709249,1.268750733
46,1.121908347,1.135396609
47,1.099243905,1.134097512
48,0.713464944,1.129369983
49,0.506311336,1.097412055
50,0.481608529,1.093360563


==> Sigma_Phi_A_general/rho80.csv <==
No,sigma_phi,sigma_A,sigma_phi_np,sigma_A_np
1,11.15204719,11.24206913,196.5199111,196.5249997
2,10.2321712,10.32995743,106.6047712,106.6141519
3,9.287874372,9.395551997,89.85360294,89.86473232
4,9.221887904,9.330478124,66.80258679,66.81755722
5,8.193981757,8.317212285,54.15650747,54.17497551
6,7.103044433,7.246617531,52.99416964,53.01303925
7,6.780122486,6.946105361,43.77242099,43.79526494
8,6.186664319,6.350351709,34.86701411,34.89569679
9,6.129872947,6.293672135,27.74880802,27.78486264
10,5.827720836,6.006106606,23.48069041,23.5233762
11,5.249633598,5.490308131,23.07435586,23.11769601
12,5.231376273,5.424868873,19.84395632,19.89452937
13,5.158507153,5.359541313,15.39970563,15.46477856
14,5.119077817,5.318695865,14.73097943,14.79917628
15,4.878419824,5.096971578,14.43434682,14.50406846
16,4.437956261,4.675492289,14.31562495,14.38568919
17,4.159321031,4.444109206,13.8783241,13.95031363
18,3.889899454,4.298656464,12.61906337,12.69842124
19,3.837031362,4.205031212,11.61677039,11.70364176
20,3.675611122,3.980654209,10.79087935,10.88507052
21,3.615207134,3.974723793,10.38900139,10.4872388
22,3.586598365,3.924186103,10.02366452,10.12435574
23,3.571483426,3.918752908,9.978018213,10.08134618
24,3.556149833,3.916643196,9.613247495,9.722656638
25,3.551851463,3.871334148,8.662757195,8.780545615
26,3.54052398,3.86053295,8.106924887,8.233759541
27,3.464105903,3.839088302,8.064207997,8.188851463
28,3.401396624,3.816909994,7.715289698,7.846447936
29,3.318674568,3.776507775,7.637130921,7.779892663
30,3.304148136,3.70573948,7.539367278,7.684631903
31,3.281098805,3.666466069,6.985166504,7.125133301
32,3.228422812,3.614481331,6.809539225,6.956928459
33,3.19559836,3.609088896,6.771902052,6.924520855
34,3.166624497,3.42304666,6.204560249,6.374504204
35,3.099927023,3.402746134,6.200007458,6.352508598
36,3.072207717,3.359510649,5.662026276,5.841369543
37,3.044952475,3.291456692,5.529257667,5.742622813
38,2.975202485,3.289332827,5.467609818,5.696925358
39,2.95357057,3.186145992,5.442788939,5.685360613
40,2.907095064,3.169881141,5.244727662,5.430546617
41,2.819267482,3.12916367,5.22551899,5.371206748
42,2.778962287,3.119588718,5.086380965,5.346580235
43,2.763831898,3.082543205,4.952399834,5.14608902
44,2.747167876,3.053118418,4.909430252,5.14036961
45,2.744036456,3.042469167,4.801489153,5.038007241
46,2.661582233,2.959343268,4.689273323,4.886957801
47,2.58814323,2.938930063,4.662796082,4.860044516
48,2.550133646,2.932007311,4.60700438,4.836348654
49,2.467000666,2.925700498,4.582036606,4.766102629
50,2.466546455,2.869571199,4.425061783,4.699655419
51,2.413603887,2.748454328,4.258934621,4.542857886
52,2.411774724,2.652750056,4.214573999,4.399319642
53,2.409085777,2.541351258,4.132329153,4.345608925
54,2.375936027,2.482028219,4.08929939,4.313010401
55,2.346341906,2.415419849,4.043463293,4.238685258
56,2.342973685,2.344360756,3.993987367,4.216012678
57,2.33540167,2.338438818,3.867436392,4.079061652
58,2.314842636,2.294777914,3.849221916,4.06171172
59,2.298776501,2.285942126,3.839220989,4.039877766
60,2.191825036,2.194686115,3.758320666,4.037960297
61,2.168864013,2.137502367,3.744350532,3.972747391
62,2.14338597,2.119486722,3.623352425,3.966023157
63,2.110387917,2.119108736,3.590231223,3.923284442
64,2.070853979,2.118230104,3.566756403,3.838930663
65,2.034378096,2.092381778,3.54865657,3.782334728
66,1.938690965,2.090858505,3.545252404,3.747239276
67,1.936392836,2.024483966,3.53941697,3.74312976
68,1.926442392,2.002319721,3.530062974,3.699950451
69,1.912383137,1.976784184,3.509323294,3.675286493
70,1.908543151,1.970288927,3.400294286,3.560480037
71,1.905693859,1.949623811,3.397506907,3.516067767
72,1.857406764,1.891936432,3.335065037,3.513726871
73,1.801806873,1.851787881,3.321192745,3.394241189
74,1.752977344,1.844101909,3.300722041,3.232286643
75,1.708033711,1.808804194,2.985888825,3.206958775
76,1.706361551,1.800132613,2.95754516,3.073929247
77,1.691026338,1.712170686,2.894030532,3.017227672
78,1.685108525,1.560283981,2.764496654,3.00526719
79,1.661760094,1.528977541,2.689399316,2.919898984
80,1.643930744,1.513829175,2.598283973,2.91143706
81,1.589771152,1.507184059,2.560085758,2.874771758
82,1.57403522,1.499243192,2.525069927,2.676153576
83,1.485210629,1.48437236,2.445881491,2.658475491
84,1.446779044,1.453083824,2.386584013,2.639888512
85,1.44452072,1.409969819,2.355736839,2.635316899
86,1.416606807,1.398264095,2.34004822,2.597552336
87,1.413079532,1.349083766,2.285148631,2.54531575
88,1.405842071,1.299459998,2.114333234,2.416659794
89,1.324958523,1.292743519,2.076647542,2.361012958
90,1.075380967,1.254227181,1.926668537,2.352237943
91,1.020983849,1.12096656,1.925743612,2.339623939
92,0.911350852,1.110131915,1.918394469,2.33172831
93,0.815071543,1.094448394,1.8991572,2.292612905
94,0.749408986,1.08046925,1.884932305,2.288040711
95,0.634859899,1.059761116,1.767357048,2.235708045
96,0.531708621,1.033569551,1.75065582,2.206206063
97,0.327743746,1.02834778,1.729761981,2.069253586
98,0.316417745,1.0233038,1.703469944,2.061805059
99,0.192442099,1.021323617,1.688719481,2.052130403
100,0.158195045,1.014274829,1.520472858,2.036989401
101,0.129871522,1.011457106,1.491111937,1.952391832
102,0.088647599,1.003088293,1.283834916,1.835742452
103,0.08858665,1.002978498,1.20873661,1.808368203
104,0.088349665,1.002821417,1.195137496,1.722800427
105,0.039509325,1.002327026,1.194586203,1.67637505
106,0.03001406,1.001764589,1.177003086,1.645927516
107,0.02336936,1.001004633,1.143242126,1.633186306
108,0.021741182,1.000823773,1.067868474,1.632048182
109,0.012686592,1.000708405,1.06408789,1.631795126
110,0.010862495,1.000598899,1.056879762,1.609604424
111,0.010829777,1.000549446,1.053429797,1.608727995
112,0.00926278,1.000304664,1.045540611,1.607389977
113,0.008396178,1.000254232,1.042421131,1.602194943
114,0.007308731,1.000213934,1.031301274,1.588424217
115,0.007029866,1.000211148,1.026108296,1.579132992
116,0.00682176,1.000199385,0.977773431,1.562150882
117,0.006483977,1.000112111,0.97602461,1.530185594
118,0.006324369,1.000108897,0.969816977,1.527912909
119,0.005994557,1.000096056,0.963628927,1.525188745
120,0.005284584,1.000094536,0.955759978,1.520072737
121,0.004789734,1.000056885,0.951498291,1.509200993
122,0.00426092,1.000050258,0.938828644,1.506955465
123,0.004065938,1.000047367,0.937142879,1.426900173
124,0.003936394,1.00004146,0.936559084,1.422416874
125,0.003837309,1.000034537,0.934601208,1.405566897
126,0.003751138,1.000023342,0.921418368,1.397606585
127,0.003592541,1.000023041,0.915828672,1.397419283
128,0.00359224,1.000018568,0.909746456,1.377856664
129,0.003527539,1.000016941,0.908128874,1.276189533
130,0.003421096,1.000015255,0.908001473,1.274754546
131,0.00339549,1.000014998,0.904533506,1.271192985
132,0.003122977,1.000013338,0.902848986,1.249423534
133,0.002980836,1.000013257,0.898294572,1.242253955
134,0.002922846,1.000013053,0.897064324,1.239589566
135,0.002842878,1.00001058,0.896479719,1.231878382
136,0.002682657,1.000009554,0.890677414,1.224306735
137,0.002518588,1.000008556,0.88478059,1.20247561
138,0.002426654,1.000008377,0.881905146,1.193511198
139,0.002285635,1.000008247,0.875282515,1.174335504
140,0.002272731,1.000008061,0.865012032,1.170952583
141,0.00211805,1.000007382,0.860954807,1.162999056
142,0.002097205,1.000003172,0.859158788,1.162956077
143,0.001995011,1.000002221,0.833370137,1.154165006
144,0.001944954,1.000002112,0.819525147,1.149633149
145,0.001906986,1.000001775,0.816629697,1.134037696
146,0.001749459,1.000001651,0.803113586,1.131809156
147,0.001738848,1.000001271,0.794206094,1.121682902
148,0.001678005,1.00000108,0.774379298,1.113704521
149,0.001663309,1.000001045,0.765681279,1.111260764
150,0.001571528,1.000000869,0.763957592,1.102135129
151,0.001498961,1.0000006,0.76165929,1.102118338
152,0.001493573,1.000000552,0.754309555,1.094112868
153,0.001457038,1.000000493,0.753837786,1.093824251
154,0.001363771,1.000000346,0.742748101,1.091076543
155,0.001330515,1.000000302,0.733587813,1.083488345
156,0.001317458,1.000000205,0.731128182,1.082390961
157,0.001273438,1.000000169,0.697907483,1.080083461
158,0.001126594,1.000000105,0.693798738,1.073308975
159,0.001125221,1.000000058,0.687973071,1.072408004
160,0.001100089,1.000000039,0.63958449,1.070307905
161,0.00105161,1.000000035,0.638572757,1.061372368
162,0.001036602,1.000000017,0.610890471,1.058057188
163,0.001014364,1.000000015,0.605967486,1.041966339
164,0.000925314,1.000000007,0.602488461,1.040536393
165,0.000904842,1.000000003,0.584838652,1.038049334
166,0.000881342,1.000000001,0.578159074,1.034583083
167,0.000842673,1,0.575575445,1.031817518
168,0.00083747,1,0.569861604,1.030690795
169,0.000835935,1,0.566959149,1.03040738
170,0.000827319,0.999999999,0.563679238,1.027706933
171,0.000817464,0.999999997,0.529661676,1.02638944
172,0.000758585,0.999999995,0.523552256,1.019729593
173,0.000741378,0.999999983,0.515828593,1.018843092
174,0.000681818,0.999999983,0.514917143,1.016787257
175,0.00059248,0.999999978,0.512355157,1.016689144
176,0.000583682,0.999999962,0.511110231,1.014817805
177,0.000549157,0.999999866,0.503026504,1.013740211
178,0.000547961,0.999999768,0.497905915,1.012074457
179,0.000533677,0.999999762,0.47770721,1.011473651
180,0.000514555,0.999999754,0.474762514,1.005872912
181,0.000493088,0.999999642,0.472916072,1.005352984
182,0.000489918,0.999999639,0.465597168,1.002182504
183,0.000477684,0.999999557,0.464911092,1.001028008
184,0.000438373,0.999999522,0.460152958,1.000095914
185,0.000428609,0.999999361,0.451675656,0.998309019
186,0.000377283,0.999999287,0.442359243,0.995176321
187,0.000364974,0.999999168,0.442318009,0.990337069
188,0.000354486,0.999999132,0.426869412,0.987868287
189,0.000339262,0.999998954,0.377855843,0.984423729
190,0.000327424,0.999998655,0.363817982,0.981432542
191,0.00031771,0.999997963,0.359318265,0.980870187
192,0.000275117,0.999996716,0.321680059,0.979824685
193,0.000251742,0.999996017,0.268879027,0.976770156
194,0.000224826,0.999988051,0.260747469,0.974684993
195,0.000209585,0.999986978,0.237660366,0.968161901
196,0.000183464,0.999985788,0.234122787,0.962127817
197,0.000182605,0.99997022,0.15870194,0.961196809
198,0.000161969,0.999961338,0.149621886,0.955239743
199,0.000126429,0.99995826,0.139566401,0.953164947
200,2.96E-05,0.999949965,0.098520537,0.951289471
201,1.95E-15,0.999933976,0.064442511,0.932515581
202,5.68E-16,0.999876968,0.050509223,0.917349552
203,4.84E-16,0.999736392,0.045688095,0.910847927
204,4.52E-16,0.999686598,0.031182754,0.907333111
205,4.45E-16,0.999682958,0.020052167,0.905350922
206,3.52E-16,0.999467848,0.015838637,0.901274947
207,3.34E-16,0.999448298,0.01055517,0.894006158
208,3.28E-16,0.999386689,0.009936596,0.887929987
209,3.20E-16,0.999332562,0.005479538,0.883592771
210,2.97E-16,0.99930193,0.004830851,0.881873187
211,2.77E-16,0.998503064,0.0047036,0.858477969
212,2.53E-16,0.99845943,0.004507983,0.852728646
213,2.43E-16,0.997457813,0.004437094,0.849361936
214,2.38E-16,0.997121001,0.004298167,0.83863879
215,2.22E-16,0.99685465,0.004166385,0.836518186
216,2.17E-16,0.99642348,0.003769314,0.828931209
217,2.15E-16,0.996269042,0.003511375,0.825852661
218,2.03E-16,0.994750293,0.002351043,0.820058615
219,1.95E-16,0.994637457,0.002307714,0.818429908
220,1.94E-16,0.993319351,0.002254308,0.807012081
221,1.91E-16,0.992795505,0.00223411,0.792770915
222,1.87E-16,0.991858901,0.001877751,0.790654467
223,1.86E-16,0.99092535,0.001871023,0.781175812
224,1.78E-16,0.990679846,0.001631078,0.773743008
225,1.55E-16,0.989573969,0.001552996,0.756417939
226,1.51E-16,0.988388186,0.001514778,0.754888516
227,1.51E-16,0.987489638,0.001176694,0.726042261
228,1.41E-16,0.986926915,0.001164052,0.714044082
229,1.39E-16,0.986245773,0.001125134,0.706166095
230,1.31E-16,0.984775994,0.001118917,0.697299143
231,1.25E-16,0.983703881,0.00107304,0.694005086
232,1.23E-16,0.979148492,0.001051509,0.653333431
233,1.21E-16,0.978496747,0.000949543,0.637124044
234,1.12E-16,0.978305176,0.000917512,0.636594922
235,1.12E-16,0.971967379,0.000876735,0.631681828
236,1.05E-16,0.970613222,0.000845256,0.600966162
237,1.01E-16,0.969857844,0.000801925,0.59656771
238,9.57E-17,0.969851361,0.000797562,0.563557833
239,9.45E-17,0.967214568,0.000768893,0.538410327
240,9.43E-17,0.966785703,0.000768691,0.531302619
241,9.35E-17,0.966500148,0.000756149,0.52510114
242,9.15E-17,0.965836466,0.000727565,0.524463402
243,9.01E-17,0.962675344,0.000720737,0.506042194
244,8.98E-17,0.961552806,0.000678676,0.503550558
245,8.86E-17,0.96134863,0.000671536,0.501984653
246,8.86E-17,0.960677471,0.000668318,0.492646225
247,8.84E-17,0.959947316,0.000590065,0.474634836
248,8.61E-17,0.959888284,0.000543725,0.461813543
249,8.55E-17,0.95779588,0.000512551,0.459477821
250,8.13E-17,0.950082322,0.000509908,0.432482609
251,7.90E-17,0.948122464,0.00048034,0.427896098
252,7.06E-17,0.947544126,0.000479946,0.41012465
253,6.93E-17,0.943097477,0.000477266,0.374307673
254,6.92E-17,0.938198568,0.000470014,0.371609759
255,6.91E-17,0.937947087,0.000457157,0.369524729
256,6.70E-17,0.933845933,0.00044249,0.367692163
257,5.92E-17,0.930373776,0.000419588,0.367107129
258,5.83E-17,0.927884392,0.00040599,0.354893507
259,5.82E-17,0.920409726,0.000403776,0.345787324
260,5.70E-17,0.919659373,0.00040061,0.344314999
261,5.47E-17,0.915730758,0.000387551,0.335615038
262,4.93E-17,0.908499258,0.00037402,0.318532092
263,4.91E-17,0.904115548,0.000368803,0.314159366
264,4.88E-17,0.902898791,0.000366306,0.277291383
265,4.74E-17,0.893166709,0.000355498,0.271072671
266,4.63E-17,0.889627926,0.000353025,0.254568712
267,4.59E-17,0.884639806,0.000350515,0.238910618
268,4.17E-17,0.881467364,0.000334993,0.232225129
269,4.03E-17,0.878883529,0.0003349,0.228472426
270,3.91E-17,0.875249322,0.000334207,0.219315828
271,3.78E-17,0.825083691,0.000319643,0.215285224
272,3.29E-17,0.822442736,0.000314764,0.208656856
273,3.14E-17,0.812076719,0.000314568,0.201867855
274,3.14E-17,0.807797185,0.000279417,0.160062768
275,2.83E-17,0.799521474,0.000276379,0.159065521
276,2.71E-17,0.779579374,0.000260093,0.158378375
277,2.63E-17,0.775057553,0.00025652,0.150865361
278,2.32E-17,0.754338548,0.000249354,0.147161999
279,2.17E-17,0.737890053,0.000224515,0.139799218
280,1.96E-17,0.71898735,0.000221398,0.128772606
281,1.93E-17,0.695076479,0.000218599,0.121379994
282,1.92E-17,0.688345557,0.000211898,0.116160467
283,1.80E-17,0.660897372,0.000205115,0.102851775
284,1.49E-17,0.620955588,0.000190544,0.102107988
285,1.28E-17,0.564122281,0.000171,0.092731419
286,1.19E-17,0.536013631,0.000161828,0.090171846
287,9.62E-18,0.528952069,0.000132117,0.085985806
288,9.61E-18,0.500195255,0.000122025,0.082732289
289,8.98E-18,0.470246684,0.000111804,0.080075568
290,8.63E-18,0.418985024,0.000111525,0.075052622
291,7.78E-18,0.411680091,9.94E-05,0.058571304
292,7.30E-18,0.346810916,7.61E-05,0.049685722
293,6.20E-18,0.279588856,7.19E-05,0.044359681
294,5.36E-18,0.248888542,6.15E-05,0.038031192
295,5.03E-18,0.232077868,5.98E-05,0.030274688
296,3.63E-18,0.215520267,3.73E-05,0.017626147
297,2.48E-18,0.207605492,2.98E-05,0.015965056
298,1.63E-18,0.103236392,2.60E-05,0.010010111
299,8.69E-19,0.056123646,2.47E-05,0.007248165
300,3.64E-19,0.054126116,2.16E-05,0.002597799


==> Tikhonov_rho40_T200/l_curve.csv <==
norm_Av,norm_v,gamma
0.000782977,13.3189988,0
0.0236,12.9066,0.00005
0.0441,12.5616,0.0001
0.1471,11.0914,0.0005
0.211371123,10.45739323,0.001
0.309,9.9741,0.0025
0.4292,9.811,0.005
0.683503718,9.696964925,0.01
2.8043,9.1828,0.05
5.151861191,8.681154253,0.1
24.50695825,4.880187959,1
47.93310755,1.038759654,10


==> Tikhonov_rho40_T200/rho40_gamma0_001.csv <==
res_nopc,res_pc2,No.,No.res,eig_nopc,eig_pc2,
55.28419179,6.33610983,1,0,0.001061926,0.001672112,0.972904206
41.69963346,3.107465555,2,1,0.140740903,0.091331024,
39.65615579,1.518814742,3,2,0.244379888,0.141039193,
35.74698786,0.806387782,4,3,0.262353282,0.145847601,
31.71511016,0.58556958,5,4,0.306007875,0.161782628,
27.86079533,0.4309874,6,5,0.427692274,0.200487677,
25.56175684,0.361335326,7,6,0.473687814,0.220707679,
21.69160332,0.304722434,8,7,0.540738444,0.244887526,
17.67208632,0.267299087,9,8,0.553434145,0.248873981,
16.75240941,0.233056918,10,9,0.616550497,0.256891167,
13.74767059,0.211188299,11,10,0.66693477,0.266196838,
11.61470948,0.196985061,12,11,0.721367424,0.268949574,
10.78174735,0.186693394,13,12,0.728215604,0.280115804,
9.366826843,0.180766449,14,13,0.738193794,0.280477752,
7.614634581,0.177032356,15,14,0.778248791,0.323994057,
6.414323846,0.175218736,16,15,0.794181442,0.335088731,
5.526752316,0.174307886,17,16,0.801057845,0.344061869,
4.751739775,0.172983011,18,17,0.806668842,0.358464739,
4.06784281,0.171106717,19,18,0.814123237,0.36538633,
3.702633256,0.168366286,20,19,0.816763867,0.365517823,
3.329864863,0.16178717,21,20,0.834731654,0.371709275,
2.98255844,0.149464806,22,21,0.855780943,0.377307722,
2.635680656,0.118430825,23,22,0.862589706,0.377513344,
2.260228573,0.083320957,24,23,0.866069362,0.384580139,
1.918405753,0.051253888,25,24,0.875880623,0.391334525,
1.67749511,0.033205661,26,25,0.878066064,0.395997829,
1.430832868,0.021549478,27,26,0.879752849,0.406417032,
1.287366048,0.013320694,28,27,0.881759898,0.407955952,
1.071123982,0.008410457,29,28,0.891458949,0.40914764,
0.900447492,0.005446523,30,29,0.892018957,0.412316163,
0.817428241,0.003476841,31,30,0.893788693,0.414287812,
0.75233574,0.002322771,32,31,0.899406025,0.419728639,
0.687437753,0.001557457,33,32,0.902153487,0.427996174,
0.630208222,0.001031385,34,33,0.905643084,0.428163403,
0.596363824,0.000685545,35,34,0.905921491,0.428579402,
0.578343594,0.00040412,36,35,0.907064363,0.440669235,
0.554411966,0.000224739,37,36,0.910239009,0.449387737,
0.54063312,0.000123188,38,37,0.910491433,0.452456025,
0.522481296,6.52E-05,39,38,0.914107223,0.462273858,
0.504493569,3.81E-05,40,39,0.917092898,0.46547886,
0.485411762,,41,40,0.918261056,0.47520857,
0.470264241,,42,41,0.92136907,0.478034578,
0.455473372,,43,42,0.922214254,0.479538361,
0.432998685,,44,43,0.924790832,0.483175539,
0.418454224,,45,44,0.928206483,0.510250093,
0.407568839,,46,45,0.931402786,0.511378038,
0.387075393,,47,46,0.934333789,0.513032531,
0.368357041,,48,47,0.935258079,0.514548757,
0.354475793,,49,48,0.937486813,0.519719162,
0.338290121,,50,49,0.942272834,0.529858039,
0.327664117,,51,50,0.946288729,0.532522527,
0.31599687,,52,51,0.947749432,0.534657262,
0.308040388,,53,52,0.94776845,0.54143998,
0.30192575,,54,53,0.949168499,0.548548434,
0.298404605,,55,54,0.949193083,0.555100877,
0.295693697,,56,55,0.951085588,0.56257088,
0.293764524,,57,56,0.952402098,0.567955135,
0.291946161,,58,57,0.952607284,0.568319204,
0.291086276,,59,58,0.9534977,0.572655299,
0.290388668,,60,59,0.954749944,0.584738714,
0.289859859,,61,60,0.962441138,0.595591957,
0.289403227,,62,61,0.962519682,0.597635465,
0.288941118,,63,62,0.963548027,0.606556992,
0.288563022,,64,63,0.967186167,0.622495054,
0.288145121,,65,64,0.970551749,0.630701534,
0.287842036,,66,65,0.972054153,0.632222752,
0.28752734,,67,66,0.972121178,0.645994591,
0.287304939,,68,67,0.973957315,0.651828155,
0.287010258,,69,68,0.974589568,0.656401872,
0.286801489,,70,69,0.974965987,0.699229512,
0.286515068,,71,70,0.976355168,0.707805495,
0.286220802,,72,71,0.978485747,0.709334181,
0.285791869,,73,72,0.978770825,0.716557597,
0.285280252,,74,73,0.980194095,0.73459397,
0.284700024,,75,74,0.982943957,0.759185517,
0.283921369,,76,75,0.983397979,0.76823921,
0.282868258,,77,76,0.983964622,0.768276682,
0.280715532,,78,77,0.984806437,0.777026721,
0.278393135,,79,78,0.985067349,0.785150023,
0.274184225,,80,79,0.98532007,0.802996629,
0.270038889,,81,80,0.986113373,0.809965414,
0.262558603,,82,81,0.986537411,0.817462814,
0.252262848,,83,82,0.986537642,0.828762676,
0.243238074,,84,83,0.986787023,0.840988414,
0.228980833,,85,84,0.987515786,0.844118727,
0.209877617,,86,85,0.987845115,0.846394517,
0.192388102,,87,86,0.988185106,0.860379424,
0.175022773,,88,87,0.9884118,0.86523976,
0.149708453,,89,88,0.988632871,0.865565447,
0.13506881,,90,89,0.988978725,0.873484381,
0.113227287,,91,90,0.989479175,0.879254461,
0.098184613,,92,91,0.989972065,0.886474298,
0.085582555,,93,92,0.990487203,0.889401281,
0.074057445,,94,93,0.990734805,0.895114393,
0.064683115,,95,94,0.990869261,0.898833855,
0.057073621,,96,95,0.992562602,0.909127736,
0.046559577,,97,96,0.992719768,0.921566544,
0.036254692,,98,97,0.992865413,0.926225567,
0.027867965,,99,98,0.992915734,0.928055333,
0.023233551,,100,99,0.992997724,0.930096197,
0.018476331,,101,100,0.993017979,0.933028513,
0.014700817,,102,101,0.993490177,0.933465625,
0.011375598,,103,102,0.9935882,0.934085473,
0.009356053,,104,103,0.994108709,0.93516132,
0.007121658,,105,104,0.994155434,0.935334729,
0.00497073,,106,105,0.994501909,0.93641285,
0.003937469,,107,106,0.994637661,0.938525104,
0.003250108,,108,107,0.994881398,0.9417366,
0.002655149,,109,108,0.994923249,0.943558084,
0.002085084,,110,109,0.994943815,0.946096601,
0.001778462,,111,110,0.995032084,0.948231918,
0.00144957,,112,111,0.995333601,0.952146465,
0.001240976,,113,112,0.99537766,0.955008058,
0.00094649,,114,113,0.995605651,0.963080674,
0.000783239,,115,114,0.995726165,0.967316774,
0.000648792,,116,115,0.99627476,0.969660061,
0.000522482,,117,116,0.996369026,0.971977053,
,,118,117,0.996465932,0.972108547,
,,119,,0.996543703,0.972186388,
,,120,,0.99659462,0.973380185,
,,121,,0.996796804,0.973504184,
,,122,,0.996811581,0.974287571,
,,123,,0.996898922,0.974299691,
,,124,,0.996987288,0.975392888,
,,125,,0.997071404,0.975705442,
,,126,,0.997125306,0.977632093,
,,127,,0.997160956,0.979520487,
,,128,,0.997320079,0.97971905,
,,129,,0.997360835,0.980336865,
,,130,,0.997664978,0.983067348,
,,131,,0.997688249,0.985483755,
,,132,,0.997783008,0.985771489,
,,133,,0.997880611,0.98708029,
,,134,,0.998004007,0.987085865,
,,135,,0.998007289,0.988693718,
,,136,,0.998171942,0.988782354,
,,137,,0.998290603,0.989032355,
,,138,,0.99833414,0.989136511,
,,139,,0.998434984,0.991137095,
,,140,,0.998460545,0.991450353,
,,141,,0.998461117,0.992090842,
,,142,,0.998461741,0.993028764,
,,143,,0.998491477,0.993496635,
,,144,,0.998561814,0.993634819,
,,145,,0.998565411,0.994785274,
,,146,,0.998586268,0.994821578,
,,147,,0.998710456,0.994839645,
,,148,,0.998737388,0.995831288,
,,149,,0.998760372,0.996020369,
,,150,,0.99876131,0.996302766,
,,151,,0.998771404,0.996505246,
,,152,,0.998884353,0.996609049,
,,153,,0.998946571,0.996639272,
,,154,,0.998956981,0.996673025,
,,155,,0.998969892,0.99686852,
,,156,,0.999019972,0.997198915,
,,157,,0.999073367,0.997253988,
,,158,,0.999137784,0.997300993,
,,159,,0.999170769,0.997421351,
,,160,,0.999174105,0.997461809,
,,161,,0.999271257,0.997907592,
,,162,,0.999281782,0.998173631,
,,163,,0.999369573,0.998256325,
,,164,,0.999398706,0.998371198,
,,165,,0.999424928,0.998595638,
,,166,,0.999460127,0.998806367,
,,167,,0.999465468,0.998961309,
,,168,,0.999465673,0.999024241,
,,169,,0.999470421,0.999088008,
,,170,,0.999548362,0.99918031,
,,171,,0.999558618,0.999219101,
,,172,,0.999599924,0.999226105,
,,173,,0.999604699,0.999478738,
,,174,,0.999620863,0.999538209,
,,175,,0.999624165,0.999590985,
,,176,,0.999633388,0.999628963,
,,177,,0.999659664,0.999704585,
,,178,,0.999746004,0.99988936,
,,179,,0.999754879,0.999920099,
,,180,,0.999765724,0.999931401,
,,181,,0.999766645,0.99993677,
,,182,,0.999773107,0.999964021,
,,183,,0.999795212,0.999967475,
,,184,,0.999844563,0.999990059,
,,185,,0.999846119,0.999991299,
,,186,,0.999847221,1.000028019,
,,187,,0.999855777,1.000056926,
,,188,,0.999863633,1.000132056,
,,189,,0.999867049,1.000245012,
,,190,,0.999878213,1.000395704,
,,191,,0.999894211,1.000413114,
,,192,,0.999902641,1.000643818,
,,193,,0.999910165,1.00065753,
,,194,,0.999946204,1.000667478,
,,195,,0.999949194,1.000699028,
,,196,,0.999949346,1.000700944,
,,197,,0.999949369,1.000740056,
,,198,,0.99995635,1.000758251,
,,199,,0.999960196,1.000796397,
,,200,,0.999963322,1.000811325,
,,201,,0.999963529,1.000814308,
,,202,,0.999963823,1.000816004,
,,203,,0.999968395,1.000829345,
,,204,,0.999970592,1.000846585,
,,205,,0.99997366,1.000852379,
,,206,,0.999974274,1.000871564,
,,207,,0.999978483,1.000879741,
,,208,,0.999978806,1.000880475,
,,209,,0.999979707,1.000884263,
,,210,,0.999982182,1.000888961,
,,211,,0.999986479,1.00089996,
,,212,,0.999990741,1.000911846,
,,213,,0.999991825,1.000920944,
,,214,,0.999992329,1.000924939,
,,215,,0.999993714,1.000926506,
,,216,,0.999993921,1.000944969,
,,217,,0.999994481,1.000951833,
,,218,,0.999995493,1.000954221,
,,219,,0.99999672,1.000958292,
,,220,,0.99999681,1.000959077,
,,221,,0.999996833,1.000963949,
,,222,,0.999997046,1.000964045,
,,223,,0.999997558,1.000966065,
,,224,,0.999998113,1.000973015,
,,225,,0.999998311,1.000973494,
,,226,,0.999999022,1.000978694,
,,227,,0.999999154,1.000979179,
,,228,,0.999999195,1.000979609,
,,229,,0.999999275,1.0009817,
,,230,,0.999999318,1.00098219,
,,231,,0.999999338,1.000984409,
,,232,,0.999999467,1.000985319,
,,233,,0.99999952,1.000986433,
,,234,,0.999999535,1.00098762,
,,235,,0.999999552,1.000987857,
,,236,,0.999999564,1.000988288,
,,237,,0.999999692,1.00099188,
,,238,,0.999999722,1.000992144,
,,239,,0.999999815,1.000992764,
,,240,,0.999999828,1.00099381,
,,241,,0.999999832,1.000994154,
,,242,,0.999999836,1.000994715,
,,243,,0.999999853,1.000995514,
,,244,,0.999999919,1.000996204,
,,245,,0.999999937,1.00099683,
,,246,,0.999999967,1.000997583,
,,247,,0.999999974,1.000997677,
,,248,,0.999999984,1.000997826,
,,249,,0.999999991,1.00099791,
,,250,,0.999999992,1.000997928,
,,251,,0.999999993,1.000998072,
,,252,,0.999999999,1.000998587,
,,253,,0.999999999,1.000998641,
,,254,,0.999999999,1.000998806,
,,255,,1,1.000998854,
,,256,,1,1.000998895,
,,257,,1,1.000998997,
,,258,,1,1.000999042,
,,259,,1.000000003,1.000999152,
,,260,,1.000000004,1.000999162,
,,261,,1.000000005,1.000999269,
,,262,,1.000000006,1.000999317,
,,263,,1.000000012,1.000999403,
,,264,,1.000000013,1.000999461,
,,265,,1.000000025,1.000999481,
,,266,,1.000000026,1.000999618,
,,267,,1.000000051,1.000999626,
,,268,,1.00000006,1.000999652,
,,269,,1.000000096,1.000999653,
,,270,,1.000000136,1.000999738,
,,271,,1.000000139,1.000999759,
,,272,,1.000000149,1.000999825,
,,273,,1.000000226,1.000999863,
,,274,,1.000000297,1.000999896,
,,275,,1.000000301,1.000999899,
,,276,,1.000000456,1.000999921,
,,277,,1.000000467,1.000999973,
,,278,,1.00000051,1.000999986,
,,279,,1.000000591,1.00099999,
,,280,,1.000000737,1.000999998,
,,281,,1.000000788,1.001,
,,282,,1.000000849,1.001,
,,283,,1.000000916,1.001,
,,284,,1.000001002,1.001,
,,285,,1.00000105,1.001,
,,286,,1.00000107,1.001000001,
,,287,,1.000001114,1.001000001,
,,288,,1.000001139,1.001000006,
,,289,,1.000001146,1.001000008,
,,290,,1.00000148,1.00100001,
,,291,,1.000001496,1.001000014,
,,292,,1.000001615,1.001000016,
,,293,,1.000001719,1.001000019,
,,294,,1.000001837,1.001000027,
,,295,,1.000001879,1.001000085,
,,296,,1.00000244,1.001000092,
,,297,,1.00000282,1.001000096,
,,298,,1.000003434,1.001000113,
,,299,,1.000004091,1.001000154,
,,300,,1.000004215,1.001000176,
,,301,,1.000004307,1.001000197,
,,302,,1.000004451,1.0010002,
,,303,,1.000004834,1.001000202,
,,304,,1.00000574,1.001000221,
,,305,,1.000006096,1.001000225,
,,306,,1.000006473,1.00100026,
,,307,,1.000006669,1.001000296,
,,308,,1.000007662,1.001000387,
,,309,,1.000009405,1.0010004,
,,310,,1.0000127,1.001000432,
,,311,,1.000013291,1.001000532,
,,312,,1.000013829,1.001000558,
,,313,,1.000013939,1.00100057,
,,314,,1.000014845,1.001000795,
,,315,,1.00001501,1.001000802,
,,316,,1.000015367,1.001000979,
,,317,,1.000016304,1.001001448,
,,318,,1.000017011,1.001001531,
,,319,,1.000017784,1.00100162,
,,320,,1.000018016,1.001001634,
,,321,,1.000018412,1.001001762,
,,322,,1.000020144,1.001001783,
,,323,,1.00002562,1.001001795,
,,324,,1.000026584,1.001002231,
,,325,,1.000029241,1.001002796,
,,326,,1.000029827,1.001003718,
,,327,,1.000034049,1.001003837,
,,328,,1.000039377,1.001004179,
,,329,,1.000040154,1.001004826,
,,330,,1.00004564,1.001005114,
,,331,,1.000053953,1.001005705,
,,332,,1.000055973,1.001008742,
,,333,,1.000070928,1.00100898,
,,334,,1.000073175,1.001009155,
,,335,,1.000080221,1.001012025,
,,336,,1.000089752,1.001013243,
,,337,,1.000094021,1.001014405,
,,338,,1.0000988,1.001015674,
,,339,,1.000099039,1.001018284,
,,340,,1.000099368,1.001019576,
,,341,,1.000121229,1.00102016,
,,342,,1.000122394,1.001022952,
,,343,,1.000131099,1.001024175,
,,344,,1.000132254,1.001024964,
,,345,,1.000140944,1.001026045,
,,346,,1.000145337,1.001028696,
,,347,,1.000147256,1.001030058,
,,348,,1.000151914,1.001030243,
,,349,,1.000154838,1.001033227,
,,350,,1.000162673,1.00103487,
,,351,,1.000166133,1.00103851,
,,352,,1.000184602,1.001040088,
,,353,,1.000191338,1.001042132,
,,354,,1.000232523,1.001051052,
,,355,,1.000236666,1.001057699,
,,356,,1.000240051,1.001059038,
,,357,,1.000262023,1.00106415,
,,358,,1.000285888,1.001079251,
,,359,,1.000287034,1.001088805,
,,360,,1.000372908,1.001096872,
,,361,,1.000392021,1.001103491,
,,362,,1.000435892,1.001106528,
,,363,,1.000437824,1.001113562,
,,364,,1.00048055,1.001117406,
,,365,,1.000682998,1.00112409,
,,366,,1.000698068,1.001151596,
,,367,,1.00071185,1.001154526,
,,368,,1.000759289,1.001158789,
,,369,,1.000911819,1.001187573,
,,370,,1.000993272,1.001201838,
,,371,,1.000994748,1.001229135,
,,372,,1.001047937,1.001237358,
,,373,,1.001068835,1.001241019,
,,374,,1.001271921,1.001249475,
,,375,,1.00127739,1.001257556,
,,376,,1.00132231,1.00126999,
,,377,,1.001660954,1.001291667,
,,378,,1.001676822,1.001309513,
,,379,,1.001730283,1.001317393,
,,380,,1.001755406,1.001323363,
,,381,,1.001823345,1.001359051,
,,382,,1.002146027,1.001407707,
,,383,,1.002188592,1.001420416,
,,384,,1.002509865,1.001449273,
,,385,,1.002548193,1.001480881,
,,386,,1.002601481,1.001510198,
,,387,,1.002633492,1.001524597,
,,388,,1.002912111,1.001645214,
,,389,,1.002952487,1.001671478,
,,390,,1.004906977,1.001710988,
,,391,,1.005568033,1.001746383,
,,392,,1.007020041,1.001897626,
,,393,,1.009340197,1.001976347,
,,394,,1.009367905,1.002008162,
,,395,,1.010769681,1.002072312,
,,396,,1.012010441,1.00213941,
,,397,,1.01254701,1.002148977,
,,398,,1.017432139,1.002260267,
,,399,,1.021544808,1.002329448,
,,400,,1.02460228,1.002339952,
,,401,,1.029317958,1.002404126,
,,402,,1.029990401,1.002451439,
,,403,,1.032439188,1.002502257,
,,404,,1.034155921,1.002551426,
,,405,,1.042253325,1.002673332,
,,406,,1.062417376,1.002692724,
,,407,,1.073172318,1.002701066,
,,408,,1.099969592,1.002737462,
,,409,,1.118989424,1.002823719,
,,410,,1.141589912,1.002869831,
,,411,,1.146928276,1.002934159,
,,412,,1.263988435,1.002967653,
,,413,,1.332444884,1.003131387,
,,414,,1.37172999,1.00320384,
,,415,,1.500632539,1.003300085,
,,416,,1.510178619,1.003487244,
,,417,,1.534332277,1.003737262,
,,418,,1.562082299,1.003770635,
,,419,,1.570821444,1.003989118,
,,420,,1.742999688,1.004062873,
,,421,,1.758458349,1.004082599,
,,422,,1.7841826,1.004313316,
,,423,,1.882586429,1.004546667,
,,424,,1.914382166,1.004601935,
,,425,,1.938571753,1.004659807,
,,426,,1.970435011,1.005178477,
,,427,,2.067700206,1.005282207,
,,428,,2.075510977,1.00529089,
,,429,,2.083325914,1.00536525,
,,430,,2.168371542,1.005956058,
,,431,,2.227893619,1.00632309,
,,432,,2.245938149,1.006700265,
,,433,,2.280920715,1.006845786,
,,434,,2.286858648,1.007031652,
,,435,,2.396693935,1.007044047,
,,436,,2.411687361,1.007056054,
,,437,,2.441100357,1.007879477,
,,438,,2.454899716,1.007989212,
,,439,,2.542721879,1.008192668,
,,440,,2.556072828,1.00856427,
,,441,,2.682884533,1.008969817,
,,442,,2.69269424,1.009041302,
,,443,,2.735731809,1.009773944,
,,444,,2.768511471,1.010028002,
,,445,,2.834783536,1.010166373,
,,446,,2.876674791,1.010760503,
,,447,,2.9584892,1.01148708,
,,448,,2.972237812,1.012382384,
,,449,,3.077540043,1.013105774,
,,450,,3.28875424,1.01418444,
,,451,,3.377531302,1.014188809,
,,452,,3.464090451,1.015327364,
,,453,,3.588777451,1.015577031,
,,454,,3.620397221,1.016042903,
,,455,,3.66207255,1.016800439,
,,456,,3.701619894,1.017681987,
,,457,,3.799412731,1.019667316,
,,458,,3.993527783,1.019838498,
,,459,,4.004663661,1.019957458,
,,460,,4.008163834,1.025198783,
,,461,,4.051937858,1.028790383,
,,462,,4.089999824,1.029911391,
,,463,,4.124964797,1.030013754,
,,464,,4.132897937,1.030849617,
,,465,,4.167816853,1.0322287,
,,466,,4.168896025,1.032382528,
,,467,,4.257019825,1.039153496,
,,468,,4.471015417,1.040227531,
,,469,,4.486682663,1.042682677,
,,470,,4.508571985,1.043987453,
,,471,,4.52665352,1.046273251,
,,472,,4.597337338,1.048774963,
,,473,,4.611815126,1.048869817,
,,474,,4.702627632,1.058331202,
,,475,,4.719676065,1.069777808,
,,476,,4.775905822,1.078984469,
,,477,,4.870775668,1.081332473,
,,478,,4.912544483,1.091001685,
,,479,,4.950453879,1.092020352,
,,480,,5.203803755,1.110825279,
,,481,,5.241692191,1.112850353,
,,482,,5.294887762,1.116076201,
,,483,,5.535735745,1.11966696,
,,484,,5.61146042,1.131116093,
,,485,,5.661313177,1.131597335,
,,486,,5.89806816,1.136968608,
,,487,,5.898170716,1.160679179,
,,488,,5.899187347,1.16474406,
,,489,,5.924139627,1.166487886,
,,490,,5.957509169,1.169304039,
,,491,,5.988126898,1.170687428,
,,492,,6.103263547,1.1768846,
,,493,,6.334782638,1.181408637,
,,494,,6.395135658,1.18499513,
,,495,,6.438921564,1.188174535,
,,496,,6.501207049,1.198171844,
,,497,,6.518670243,1.21136524,
,,498,,6.677426436,1.217839323,
,,499,,7.073030488,1.22097339,
,,500,,7.096904374,1.223913253,
,,501,,7.181660835,1.231209005,
,,502,,7.219946549,1.235895948,
,,503,,7.656270798,1.248057738,
,,504,,7.765454862,1.256428144,
,,505,,7.920277513,1.260842117,
,,506,,7.941996799,1.268957759,
,,507,,7.99223247,1.270855066,
,,508,,8.251764859,1.276213802,
,,509,,8.715110583,1.294152232,
,,510,,8.992061566,1.305781258,
,,511,,9.26388219,1.325245377,
,,512,,9.33670898,1.336028167,
,,513,,9.370186023,1.346747721,
,,514,,9.971415579,1.382487921,
,,515,,10.10303762,1.385995525,
,,516,,10.61299368,1.391532548,
,,517,,10.69643247,1.396949346,
,,518,,10.96807751,1.407285702,
,,519,,11.41660016,1.415050974,
,,520,,11.46992773,1.415773084,
,,521,,11.57350835,1.42173475,
,,522,,11.6809203,1.434520352,
,,523,,12.10638924,1.447830277,
,,524,,14.35356165,1.4767942,
,,525,,14.5026878,1.480929456,
,,526,,14.59256572,1.508917778,
,,527,,15.00971895,1.518483655,
,,528,,15.22862776,1.577775705,
,,529,,15.28676433,1.581197346,
,,530,,15.60532568,1.582416543,
,,531,,15.79182297,1.588198771,
,,532,,15.91532309,1.59261552,
,,533,,16.20567206,1.604191994,
,,534,,16.65780501,1.647628687,
,,535,,16.92177811,1.658645931,
,,536,,17.87639378,1.671989008,
,,537,,18.17417981,1.682918388,
,,538,,18.58430614,1.689893066,
,,539,,18.92746874,1.691448376,
,,540,,19.0091744,1.698475592,
,,541,,20.1359779,1.700345388,
,,542,,20.48860843,1.712400891,
,,543,,22.6101149,1.713811656,
,,544,,22.82615063,1.718224789,
,,545,,23.45119939,1.718420881,
,,546,,23.92583087,1.722150305,
,,547,,25.2011474,1.722709509,
,,548,,25.25912132,1.744494468,
,,549,,25.35760574,1.750019204,
,,550,,25.61654211,1.75764303,
,,551,,25.85299573,1.76182202,
,,552,,26.47358749,1.794679908,
,,553,,26.53122245,1.837010424,
,,554,,26.68745412,1.841943393,
,,555,,26.74904434,1.852622969,
,,556,,27.05854999,1.861300421,
,,557,,27.64732395,1.873986887,
,,558,,28.48424766,1.878119491,
,,559,,28.68248623,1.886931715,
,,560,,29.44853167,1.89485553,
,,561,,29.50037215,1.901814588,
,,562,,29.64878476,1.943404652,
,,563,,30.28605604,1.948424215,
,,564,,30.62549919,1.96568499,
,,565,,31.7059807,1.969880431,
,,566,,33.16515646,1.97164948,
,,567,,33.17120808,1.99021946,
,,568,,34.49633771,2.016873568,
,,569,,35.61161184,2.025855078,
,,570,,41.33595492,2.033997822,
,,571,,44.99746061,2.040910557,
,,572,,45.34756069,2.052003145,
,,573,,45.5965979,2.078621238,
,,574,,46.72110452,2.092120122,
,,575,,51.42206199,2.092770154,
,,576,,64.16722174,2.096332585,
,,577,,66.01727488,2.103116205,
,,578,,66.90873335,2.144848919,
,,579,,67.59074135,2.18720111,
,,580,,71.06730623,2.199571062,
,,581,,75.13208701,2.207206403,
,,582,,75.70033074,2.213457032,
,,583,,84.41990971,2.227512604,
,,584,,93.22378384,2.231236378,
,,585,,98.07014531,2.308295497,
,,586,,100.6317063,2.322191856,
,,587,,104.5013114,2.357836025,
,,588,,113.3068144,2.376819457,
,,589,,123.6013337,2.451424518,
,,590,,130.7891032,2.492986575,
,,591,,293.96066,2.496942899,
,,592,,353.4437387,2.512109489,
,,593,,394.1183285,2.528545623,
,,594,,851.6532801,2.625132614,
,,595,,1096.52811,2.69693586,
,,596,,1269.126203,2.715624437,
,,597,,1696.700361,2.758588761,
,,598,,2204.622617,2.766441324,
,,599,,5502.401263,3.597400054,
,,600,,30138.16338,3.78396562,


==> Tikhonov_rho40_T200/rho40_gamma0_01.csv <==
res_nopc,res_pc2,No.,No.res,eig_pc,eig_pc2,
55.28419179,6.33610983,1,0,0.001061926,0.010672112,1.002734994
41.69963346,3.094528677,2,1,0.140740903,0.100331024,
39.65615579,1.503630926,3,2,0.244379888,0.150039193,
35.74698786,0.792955571,4,3,0.262353282,0.154847601,
31.71511016,0.571936172,5,4,0.306007875,0.170782628,
27.86079533,0.416815324,6,5,0.427692274,0.209487677,
25.56175684,0.346467325,7,6,0.473687814,0.229707679,
21.69160332,0.287754798,8,7,0.540738444,0.253887526,
17.67208632,0.247373397,9,8,0.553434145,0.257873981,
16.75240941,0.209855175,10,9,0.616550497,0.265891167,
13.74767059,0.185647971,11,10,0.66693477,0.275196838,
11.61470948,0.169000192,12,11,0.721367424,0.277949574,
10.78174735,0.156336797,13,12,0.728215604,0.289115804,
9.366826843,0.147334426,14,13,0.738193794,0.289477752,
7.614634581,0.139729643,15,14,0.778248791,0.332994057,
6.414323846,0.131715937,16,15,0.794181442,0.344088731,
5.526752316,0.121301726,17,16,0.801057845,0.353061869,
4.751739775,0.107612445,18,17,0.806668842,0.367464739,
4.06784281,0.086331138,19,18,0.814123237,0.37438633,
3.702633256,0.064798342,20,19,0.816763867,0.374517823,
3.329864863,0.0461261,21,20,0.834731654,0.380709275,
2.98255844,0.031089421,22,21,0.855780943,0.386307722,
2.635680656,0.017922399,23,22,0.862589706,0.386513344,
2.260228573,0.010656333,24,23,0.866069362,0.393580139,
1.918405753,0.006114234,25,24,0.875880623,0.400334525,
1.67749511,0.003792505,26,25,0.878066064,0.404997829,
1.430832868,0.002422442,27,26,0.879752849,0.415417032,
1.287366048,0.001462833,28,27,0.881759898,0.416955952,
1.071123982,0.000910551,29,28,0.891458949,0.41814764,
0.900447492,0.000579923,30,29,0.892018957,0.421316163,
0.817428241,0.000363999,31,30,0.893788693,0.423287812,
0.75233574,0.000239586,32,31,0.899406025,0.428728639,
0.687437753,0.000158149,33,32,0.902153487,0.436996174,
0.630208222,0.000103152,34,33,0.905643084,0.437163403,
0.596363824,6.74E-05,35,34,0.905921491,0.437579402,
0.578343594,3.91E-05,36,35,0.907064363,0.449669235,
0.554411966,,37,36,0.910239009,0.458387737,
0.54063312,,38,37,0.910491433,0.461456025,
0.522481296,,39,38,0.914107223,0.471273858,
0.504493569,,40,39,0.917092898,0.47447886,
0.485411762,,41,40,0.918261056,0.48420857,
0.470264241,,42,41,0.92136907,0.487034578,
0.455473372,,43,42,0.922214254,0.488538361,
0.432998685,,44,43,0.924790832,0.492175539,
0.418454224,,45,44,0.928206483,0.519250093,
0.407568839,,46,45,0.931402786,0.520378038,
0.387075393,,47,46,0.934333789,0.522032531,
0.368357041,,48,47,0.935258079,0.523548757,
0.354475793,,49,48,0.937486813,0.528719162,
0.338290121,,50,49,0.942272834,0.538858039,
0.327664117,,51,50,0.946288729,0.541522527,
0.31599687,,52,51,0.947749432,0.543657262,
0.308040388,,53,52,0.94776845,0.55043998,
0.30192575,,54,53,0.949168499,0.557548434,
0.298404605,,55,54,0.949193083,0.564100877,
0.295693697,,56,55,0.951085588,0.57157088,
0.293764524,,57,56,0.952402098,0.576955135,
0.291946161,,58,57,0.952607284,0.577319204,
0.291086276,,59,58,0.9534977,0.581655299,
0.290388668,,60,59,0.954749944,0.593738714,
0.289859859,,61,60,0.962441138,0.604591957,
0.289403227,,62,61,0.962519682,0.606635465,
0.288941118,,63,62,0.963548027,0.615556992,
0.288563022,,64,63,0.967186167,0.631495054,
0.288145121,,65,64,0.970551749,0.639701534,
0.287842036,,66,65,0.972054153,0.641222752,
0.28752734,,67,66,0.972121178,0.654994591,
0.287304939,,68,67,0.973957315,0.660828155,
0.287010258,,69,68,0.974589568,0.665401872,
0.286801489,,70,69,0.974965987,0.708229512,
0.286515068,,71,70,0.976355168,0.716805495,
0.286220802,,72,71,0.978485747,0.718334181,
0.285791869,,73,72,0.978770825,0.725557597,
0.285280252,,74,73,0.980194095,0.74359397,
0.284700024,,75,74,0.982943957,0.768185517,
0.283921369,,76,75,0.983397979,0.77723921,
0.282868258,,77,76,0.983964622,0.777276682,
0.280715532,,78,77,0.984806437,0.786026721,
0.278393135,,79,78,0.985067349,0.794150023,
0.274184225,,80,79,0.98532007,0.811996629,
0.270038889,,81,80,0.986113373,0.818965414,
0.262558603,,82,81,0.986537411,0.826462814,
0.252262848,,83,82,0.986537642,0.837762676,
0.243238074,,84,83,0.986787023,0.849988414,
0.228980833,,85,84,0.987515786,0.853118727,
0.209877617,,86,85,0.987845115,0.855394517,
0.192388102,,87,86,0.988185106,0.869379424,
0.175022773,,88,87,0.9884118,0.87423976,
0.149708453,,89,88,0.988632871,0.874565447,
0.13506881,,90,89,0.988978725,0.882484381,
0.113227287,,91,90,0.989479175,0.888254461,
0.098184613,,92,91,0.989972065,0.895474298,
0.085582555,,93,92,0.990487203,0.898401281,
0.074057445,,94,93,0.990734805,0.904114393,
0.064683115,,95,94,0.990869261,0.907833855,
0.057073621,,96,95,0.992562602,0.918127736,
0.046559577,,97,96,0.992719768,0.930566544,
0.036254692,,98,97,0.992865413,0.935225567,
0.027867965,,99,98,0.992915734,0.937055333,
0.023233551,,100,99,0.992997724,0.939096197,
0.018476331,,101,100,0.993017979,0.942028513,
0.014700817,,102,101,0.993490177,0.942465625,
0.011375598,,103,102,0.9935882,0.943085473,
0.009356053,,104,103,0.994108709,0.94416132,
0.007121658,,105,104,0.994155434,0.944334729,
0.00497073,,106,105,0.994501909,0.94541285,
0.003937469,,107,106,0.994637661,0.947525104,
0.003250108,,108,107,0.994881398,0.9507366,
0.002655149,,109,108,0.994923249,0.952558084,
0.002085084,,110,109,0.994943815,0.955096601,
0.001778462,,111,110,0.995032084,0.957231918,
0.00144957,,112,111,0.995333601,0.961146465,
0.001240976,,113,112,0.99537766,0.964008058,
0.00094649,,114,113,0.995605651,0.972080674,
0.000783239,,115,114,0.995726165,0.976316774,
0.000648792,,116,115,0.99627476,0.978660061,
0.000522482,,117,116,0.996369026,0.980977053,
,,118,,0.996465932,0.981108547,
,,119,,0.996543703,0.981186388,
,,120,,0.99659462,0.982380185,
,,121,,0.996796804,0.982504184,
,,122,,0.996811581,0.983287571,
,,123,,0.996898922,0.983299691,
,,124,,0.996987288,0.984392888,
,,125,,0.997071404,0.984705442,
,,126,,0.997125306,0.986632093,
,,127,,0.997160956,0.988520487,
,,128,,0.997320079,0.98871905,
,,129,,0.997360835,0.989336865,
,,130,,0.997664978,0.992067348,
,,131,,0.997688249,0.994483755,
,,132,,0.997783008,0.994771489,
,,133,,0.997880611,0.99608029,
,,134,,0.998004007,0.996085865,
,,135,,0.998007289,0.997693718,
,,136,,0.998171942,0.997782354,
,,137,,0.998290603,0.998032355,
,,138,,0.99833414,0.998136511,
,,139,,0.998434984,1.000137095,
,,140,,0.998460545,1.000450353,
,,141,,0.998461117,1.001090842,
,,142,,0.998461741,1.002028764,
,,143,,0.998491477,1.002496635,
,,144,,0.998561814,1.002634819,
,,145,,0.998565411,1.003785274,
,,146,,0.998586268,1.003821578,
,,147,,0.998710456,1.003839645,
,,148,,0.998737388,1.004831288,
,,149,,0.998760372,1.005020369,
,,150,,0.99876131,1.005302766,
,,151,,0.998771404,1.005505246,
,,152,,0.998884353,1.005609049,
,,153,,0.998946571,1.005639272,
,,154,,0.998956981,1.005673025,
,,155,,0.998969892,1.00586852,
,,156,,0.999019972,1.006198915,
,,157,,0.999073367,1.006253988,
,,158,,0.999137784,1.006300993,
,,159,,0.999170769,1.006421351,
,,160,,0.999174105,1.006461809,
,,161,,0.999271257,1.006907592,
,,162,,0.999281782,1.007173631,
,,163,,0.999369573,1.007256325,
,,164,,0.999398706,1.007371198,
,,165,,0.999424928,1.007595638,
,,166,,0.999460127,1.007806367,
,,167,,0.999465468,1.007961309,
,,168,,0.999465673,1.008024241,
,,169,,0.999470421,1.008088008,
,,170,,0.999548362,1.00818031,
,,171,,0.999558618,1.008219101,
,,172,,0.999599924,1.008226105,
,,173,,0.999604699,1.008478738,
,,174,,0.999620863,1.008538209,
,,175,,0.999624165,1.008590985,
,,176,,0.999633388,1.008628963,
,,177,,0.999659664,1.008704585,
,,178,,0.999746004,1.00888936,
,,179,,0.999754879,1.008920099,
,,180,,0.999765724,1.008931401,
,,181,,0.999766645,1.00893677,
,,182,,0.999773107,1.008964021,
,,183,,0.999795212,1.008967475,
,,184,,0.999844563,1.008990059,
,,185,,0.999846119,1.008991299,
,,186,,0.999847221,1.009028019,
,,187,,0.999855777,1.009056926,
,,188,,0.999863633,1.009132056,
,,189,,0.999867049,1.009245012,
,,190,,0.999878213,1.009395704,
,,191,,0.999894211,1.009413114,
,,192,,0.999902641,1.009643818,
,,193,,0.999910165,1.00965753,
,,194,,0.999946204,1.009667478,
,,195,,0.999949194,1.009699028,
,,196,,0.999949346,1.009700944,
,,197,,0.999949369,1.009740056,
,,198,,0.99995635,1.009758251,
,,199,,0.999960196,1.009796397,
,,200,,0.999963322,1.009811325,
,,201,,0.999963529,1.009814308,
,,202,,0.999963823,1.009816004,
,,203,,0.999968395,1.009829345,
,,204,,0.999970592,1.009846585,
,,205,,0.99997366,1.009852379,
,,206,,0.999974274,1.009871564,
,,207,,0.999978483,1.009879741,
,,208,,0.999978806,1.009880475,
,,209,,0.999979707,1.009884263,
,,210,,0.999982182,1.009888961,
,,211,,0.999986479,1.00989996,
,,212,,0.999990741,1.009911846,
,,213,,0.999991825,1.009920944,
,,214,,0.999992329,1.009924939,
,,215,,0.999993714,1.009926506,
,,216,,0.999993921,1.009944969,
,,217,,0.999994481,1.009951833,
,,218,,0.999995493,1.009954221,
,,219,,0.99999672,1.009958292,
,,220,,0.99999681,1.009959077,
,,221,,0.999996833,1.009963949,
,,222,,0.999997046,1.009964045,
,,223,,0.999997558,1.009966065,
,,224,,0.999998113,1.009973015,
,,225,,0.999998311,1.009973494,
,,226,,0.999999022,1.009978694,
,,227,,0.999999154,1.009979179,
,,228,,0.999999195,1.009979609,
,,229,,0.999999275,1.0099817,
,,230,,0.999999318,1.00998219,
,,231,,0.999999338,1.009984409,
,,232,,0.999999467,1.009985319,
,,233,,0.99999952,1.009986433,
,,234,,0.999999535,1.00998762,
,,235,,0.999999552,1.009987857,
,,236,,0.999999564,1.009988288,
,,237,,0.999999692,1.00999188,
,,238,,0.999999722,1.009992144,
,,239,,0.999999815,1.009992764,
,,240,,0.999999828,1.00999381,
,,241,,0.999999832,1.009994154,
,,242,,0.999999836,1.009994715,
,,243,,0.999999853,1.009995514,
,,244,,0.999999919,1.009996204,
,,245,,0.999999937,1.00999683,
,,246,,0.999999967,1.009997583,
,,247,,0.999999974,1.009997677,
,,248,,0.999999984,1.009997826,
,,249,,0.999999991,1.00999791,
,,250,,0.999999992,1.009997928,
,,251,,0.999999993,1.009998072,
,,252,,0.999999999,1.009998587,
,,253,,0.999999999,1.009998641,
,,254,,0.999999999,1.009998806,
,,255,,1,1.009998854,
,,256,,1,1.009998895,
,,257,,1,1.009998997,
,,258,,1,1.009999042,
,,259,,1.000000003,1.009999152,
,,260,,1.000000004,1.009999162,
,,261,,1.000000005,1.009999269,
,,262,,1.000000006,1.009999317,
,,263,,1.000000012,1.009999403,
,,264,,1.000000013,1.009999461,
,,265,,1.000000025,1.009999481,
,,266,,1.000000026,1.009999618,
,,267,,1.000000051,1.009999626,
,,268,,1.00000006,1.009999652,
,,269,,1.000000096,1.009999653,
,,270,,1.000000136,1.009999738,
,,271,,1.000000139,1.009999759,
,,272,,1.000000149,1.009999825,
,,273,,1.000000226,1.009999863,
,,274,,1.000000297,1.009999896,
,,275,,1.000000301,1.009999899,
,,276,,1.000000456,1.009999921,
,,277,,1.000000467,1.009999973,
,,278,,1.00000051,1.009999986,
,,279,,1.000000591,1.00999999,
,,280,,1.000000737,1.009999998,
,,281,,1.000000788,1.01,
,,282,,1.000000849,1.01,
,,283,,1.000000916,1.01,
,,284,,1.000001002,1.01,
,,285,,1.00000105,1.01,
,,286,,1.00000107,1.010000001,
,,287,,1.000001114,1.010000001,
,,288,,1.000001139,1.010000006,
,,289,,1.000001146,1.010000008,
,,290,,1.00000148,1.01000001,
,,291,,1.000001496,1.010000014,
,,292,,1.000001615,1.010000016,
,,293,,1.000001719,1.010000019,
,,294,,1.000001837,1.010000027,
,,295,,1.000001879,1.010000085,
,,296,,1.00000244,1.010000092,
,,297,,1.00000282,1.010000096,
,,298,,1.000003434,1.010000113,
,,299,,1.000004091,1.010000154,
,,300,,1.000004215,1.010000176,
,,301,,1.000004307,1.010000197,
,,302,,1.000004451,1.0100002,
,,303,,1.000004834,1.010000202,
,,304,,1.00000574,1.010000221,
,,305,,1.000006096,1.010000225,
,,306,,1.000006473,1.01000026,
,,307,,1.000006669,1.010000296,
,,308,,1.000007662,1.010000387,
,,309,,1.000009405,1.0100004,
,,310,,1.0000127,1.010000432,
,,311,,1.000013291,1.010000532,
,,312,,1.000013829,1.010000558,
,,313,,1.000013939,1.01000057,
,,314,,1.000014845,1.010000795,
,,315,,1.00001501,1.010000802,
,,316,,1.000015367,1.010000979,
,,317,,1.000016304,1.010001448,
,,318,,1.000017011,1.010001531,
,,319,,1.000017784,1.01000162,
,,320,,1.000018016,1.010001634,
,,321,,1.000018412,1.010001762,
,,322,,1.000020144,1.010001783,
,,323,,1.00002562,1.010001795,
,,324,,1.000026584,1.010002231,
,,325,,1.000029241,1.010002796,
,,326,,1.000029827,1.010003718,
,,327,,1.000034049,1.010003837,
,,328,,1.000039377,1.010004179,
,,329,,1.000040154,1.010004826,
,,330,,1.00004564,1.010005114,
,,331,,1.000053953,1.010005705,
,,332,,1.000055973,1.010008742,
,,333,,1.000070928,1.01000898,
,,334,,1.000073175,1.010009155,
,,335,,1.000080221,1.010012025,
,,336,,1.000089752,1.010013243,
,,337,,1.000094021,1.010014405,
,,338,,1.0000988,1.010015674,
,,339,,1.000099039,1.010018284,
,,340,,1.000099368,1.010019576,
,,341,,1.000121229,1.01002016,
,,342,,1.000122394,1.010022952,
,,343,,1.000131099,1.010024175,
,,344,,1.000132254,1.010024964,
,,345,,1.000140944,1.010026045,
,,346,,1.000145337,1.010028696,
,,347,,1.000147256,1.010030058,
,,348,,1.000151914,1.010030243,
,,349,,1.000154838,1.010033227,
,,350,,1.000162673,1.01003487,
,,351,,1.000166133,1.01003851,
,,352,,1.000184602,1.010040088,
,,353,,1.000191338,1.010042132,
,,354,,1.000232523,1.010051052,
,,355,,1.000236666,1.010057699,
,,356,,1.000240051,1.010059038,
,,357,,1.000262023,1.01006415,
,,358,,1.000285888,1.010079251,
,,359,,1.000287034,1.010088805,
,,360,,1.000372908,1.010096872,
,,361,,1.000392021,1.010103491,
,,362,,1.000435892,1.010106528,
,,363,,1.000437824,1.010113562,
,,364,,1.00048055,1.010117406,
,,365,,1.000682998,1.01012409,
,,366,,1.000698068,1.010151596,
,,367,,1.00071185,1.010154526,
,,368,,1.000759289,1.010158789,
,,369,,1.000911819,1.010187573,
,,370,,1.000993272,1.010201838,
,,371,,1.000994748,1.010229135,
,,372,,1.001047937,1.010237358,
,,373,,1.001068835,1.010241019,
,,374,,1.001271921,1.010249475,
,,375,,1.00127739,1.010257556,
,,376,,1.00132231,1.01026999,
,,377,,1.001660954,1.010291667,
,,378,,1.001676822,1.010309513,
,,379,,1.001730283,1.010317393,
,,380,,1.001755406,1.010323363,
,,381,,1.001823345,1.010359051,
,,382,,1.002146027,1.010407707,
,,383,,1.002188592,1.010420416,
,,384,,1.002509865,1.010449273,
,,385,,1.002548193,1.010480881,
,,386,,1.002601481,1.010510198,
,,387,,1.002633492,1.010524597,
,,388,,1.002912111,1.010645214,
,,389,,1.002952487,1.010671478,
,,390,,1.004906977,1.010710988,
,,391,,1.005568033,1.010746383,
,,392,,1.007020041,1.010897626,
,,393,,1.009340197,1.010976347,
,,394,,1.009367905,1.011008162,
,,395,,1.010769681,1.011072312,
,,396,,1.012010441,1.01113941,
,,397,,1.01254701,1.011148977,
,,398,,1.017432139,1.011260267,
,,399,,1.021544808,1.011329448,
,,400,,1.02460228,1.011339952,
,,401,,1.029317958,1.011404126,
,,402,,1.029990401,1.011451439,
,,403,,1.032439188,1.011502257,
,,404,,1.034155921,1.011551426,
,,405,,1.042253325,1.011673332,
,,406,,1.062417376,1.011692724,
,,407,,1.073172318,1.011701066,
,,408,,1.099969592,1.011737462,
,,409,,1.118989424,1.011823719,
,,410,,1.141589912,1.011869831,
,,411,,1.146928276,1.011934159,
,,412,,1.263988435,1.011967653,
,,413,,1.332444884,1.012131387,
,,414,,1.37172999,1.01220384,
,,415,,1.500632539,1.012300085,
,,416,,1.510178619,1.012487244,
,,417,,1.534332277,1.012737262,
,,418,,1.562082299,1.012770635,
,,419,,1.570821444,1.012989118,
,,420,,1.742999688,1.013062873,
,,421,,1.758458349,1.013082599,
,,422,,1.7841826,1.013313316,
,,423,,1.882586429,1.013546667,
,,424,,1.914382166,1.013601935,
,,425,,1.938571753,1.013659807,
,,426,,1.970435011,1.014178477,
,,427,,2.067700206,1.014282207,
,,428,,2.075510977,1.01429089,
,,429,,2.083325914,1.01436525,
,,430,,2.168371542,1.014956058,
,,431,,2.227893619,1.01532309,
,,432,,2.245938149,1.015700265,
,,433,,2.280920715,1.015845786,
,,434,,2.286858648,1.016031652,
,,435,,2.396693935,1.016044047,
,,436,,2.411687361,1.016056054,
,,437,,2.441100357,1.016879477,
,,438,,2.454899716,1.016989212,
,,439,,2.542721879,1.017192668,
,,440,,2.556072828,1.01756427,
,,441,,2.682884533,1.017969817,
,,442,,2.69269424,1.018041302,
,,443,,2.735731809,1.018773944,
,,444,,2.768511471,1.019028002,
,,445,,2.834783536,1.019166373,
,,446,,2.876674791,1.019760503,
,,447,,2.9584892,1.02048708,
,,448,,2.972237812,1.021382384,
,,449,,3.077540043,1.022105774,
,,450,,3.28875424,1.02318444,
,,451,,3.377531302,1.023188809,
,,452,,3.464090451,1.024327364,
,,453,,3.588777451,1.024577031,
,,454,,3.620397221,1.025042903,
,,455,,3.66207255,1.025800439,
,,456,,3.701619894,1.026681987,
,,457,,3.799412731,1.028667316,
,,458,,3.993527783,1.028838498,
,,459,,4.004663661,1.028957458,
,,460,,4.008163834,1.034198783,
,,461,,4.051937858,1.037790383,
,,462,,4.089999824,1.038911391,
,,463,,4.124964797,1.039013754,
,,464,,4.132897937,1.039849617,
,,465,,4.167816853,1.0412287,
,,466,,4.168896025,1.041382528,
,,467,,4.257019825,1.048153496,
,,468,,4.471015417,1.049227531,
,,469,,4.486682663,1.051682677,
,,470,,4.508571985,1.052987453,
,,471,,4.52665352,1.055273251,
,,472,,4.597337338,1.057774963,
,,473,,4.611815126,1.057869817,
,,474,,4.702627632,1.067331202,
,,475,,4.719676065,1.078777808,
,,476,,4.775905822,1.087984469,
,,477,,4.870775668,1.090332473,
,,478,,4.912544483,1.100001685,
,,479,,4.950453879,1.101020352,
,,480,,5.203803755,1.119825279,
,,481,,5.241692191,1.121850353,
,,482,,5.294887762,1.125076201,
,,483,,5.535735745,1.12866696,
,,484,,5.61146042,1.140116093,
,,485,,5.661313177,1.140597335,
,,486,,5.89806816,1.145968608,
,,487,,5.898170716,1.169679179,
,,488,,5.899187347,1.17374406,
,,489,,5.924139627,1.175487886,
,,490,,5.957509169,1.178304039,
,,491,,5.988126898,1.179687428,
,,492,,6.103263547,1.1858846,
,,493,,6.334782638,1.190408637,
,,494,,6.395135658,1.19399513,
,,495,,6.438921564,1.197174535,
,,496,,6.501207049,1.207171844,
,,497,,6.518670243,1.22036524,
,,498,,6.677426436,1.226839323,
,,499,,7.073030488,1.22997339,
,,500,,7.096904374,1.232913253,
,,501,,7.181660835,1.240209005,
,,502,,7.219946549,1.244895948,
,,503,,7.656270798,1.257057738,
,,504,,7.765454862,1.265428144,
,,505,,7.920277513,1.269842117,
,,506,,7.941996799,1.277957759,
,,507,,7.99223247,1.279855066,
,,508,,8.251764859,1.285213802,
,,509,,8.715110583,1.303152232,
,,510,,8.992061566,1.314781258,
,,511,,9.26388219,1.334245377,
,,512,,9.33670898,1.345028167,
,,513,,9.370186023,1.355747721,
,,514,,9.971415579,1.391487921,
,,515,,10.10303762,1.394995525,
,,516,,10.61299368,1.400532548,
,,517,,10.69643247,1.405949346,
,,518,,10.96807751,1.416285702,
,,519,,11.41660016,1.424050974,
,,520,,11.46992773,1.424773084,
,,521,,11.57350835,1.43073475,
,,522,,11.6809203,1.443520352,
,,523,,12.10638924,1.456830277,
,,524,,14.35356165,1.4857942,
,,525,,14.5026878,1.489929456,
,,526,,14.59256572,1.517917778,
,,527,,15.00971895,1.527483655,
,,528,,15.22862776,1.586775705,
,,529,,15.28676433,1.590197346,
,,530,,15.60532568,1.591416543,
,,531,,15.79182297,1.597198771,
,,532,,15.91532309,1.60161552,
,,533,,16.20567206,1.613191994,
,,534,,16.65780501,1.656628687,
,,535,,16.92177811,1.667645931,
,,536,,17.87639378,1.680989008,
,,537,,18.17417981,1.691918388,
,,538,,18.58430614,1.698893066,
,,539,,18.92746874,1.700448376,
,,540,,19.0091744,1.707475592,
,,541,,20.1359779,1.709345388,
,,542,,20.48860843,1.721400891,
,,543,,22.6101149,1.722811656,
,,544,,22.82615063,1.727224789,
,,545,,23.45119939,1.727420881,
,,546,,23.92583087,1.731150305,
,,547,,25.2011474,1.731709509,
,,548,,25.25912132,1.753494468,
,,549,,25.35760574,1.759019204,
,,550,,25.61654211,1.76664303,
,,551,,25.85299573,1.77082202,
,,552,,26.47358749,1.803679908,
,,553,,26.53122245,1.846010424,
,,554,,26.68745412,1.850943393,
,,555,,26.74904434,1.861622969,
,,556,,27.05854999,1.870300421,
,,557,,27.64732395,1.882986887,
,,558,,28.48424766,1.887119491,
,,559,,28.68248623,1.895931715,
,,560,,29.44853167,1.90385553,
,,561,,29.50037215,1.910814588,
,,562,,29.64878476,1.952404652,
,,563,,30.28605604,1.957424215,
,,564,,30.62549919,1.97468499,
,,565,,31.7059807,1.978880431,
,,566,,33.16515646,1.98064948,
,,567,,33.17120808,1.99921946,
,,568,,34.49633771,2.025873568,
,,569,,35.61161184,2.034855078,
,,570,,41.33595492,2.042997822,
,,571,,44.99746061,2.049910557,
,,572,,45.34756069,2.061003145,
,,573,,45.5965979,2.087621238,
,,574,,46.72110452,2.101120122,
,,575,,51.42206199,2.101770154,
,,576,,64.16722174,2.105332585,
,,577,,66.01727488,2.112116205,
,,578,,66.90873335,2.153848919,
,,579,,67.59074135,2.19620111,
,,580,,71.06730623,2.208571062,
,,581,,75.13208701,2.216206403,
,,582,,75.70033074,2.222457032,
,,583,,84.41990971,2.236512604,
,,584,,93.22378384,2.240236378,
,,585,,98.07014531,2.317295497,
,,586,,100.6317063,2.331191856,
,,587,,104.5013114,2.366836025,
,,588,,113.3068144,2.385819457,
,,589,,123.6013337,2.460424518,
,,590,,130.7891032,2.501986575,
,,591,,293.96066,2.505942899,
,,592,,353.4437387,2.521109489,
,,593,,394.1183285,2.537545623,
,,594,,851.6532801,2.634132614,
,,595,,1096.52811,2.70593586,
,,596,,1269.126203,2.724624437,
,,597,,1696.700361,2.767588761,
,,598,,2204.622617,2.775441324,
,,599,,5502.401263,3.606400054,
,,600,,30138.16338,3.79296562,


==> Tikhonov_rho40_T200/rho40_gamma0_1.csv <==
res_nopc,res_pc2,No.,No.res,eig_pc,eig_pc2,
55.28419179,6.33610983,1,0,0.001061926,0.100672112,1.012028886
41.69963346,2.970025748,2,1,0.140740903,0.190331024,
39.65615579,1.363529891,3,2,0.244379888,0.240039193,
35.74698786,0.674090653,4,3,0.262353282,0.244847601,
31.71511016,0.455066457,5,4,0.306007875,0.260782628,
27.86079533,0.30165296,6,5,0.427692274,0.299487677,
25.56175684,0.230825478,7,6,0.473687814,0.319707679,
21.69160332,0.164897279,8,7,0.540738444,0.343887526,
17.67208632,0.116625467,9,8,0.553434145,0.347873981,
16.75240941,0.078161681,10,9,0.616550497,0.355891167,
13.74767059,0.0569214,11,10,0.66693477,0.365196838,
11.61470948,0.041965296,12,11,0.721367424,0.367949574,
10.78174735,0.031404151,13,12,0.728215604,0.379115804,
9.366826843,0.02254121,14,13,0.738193794,0.379477752,
7.614634581,0.015500424,15,14,0.778248791,0.422994057,
6.414323846,0.009310186,16,15,0.794181442,0.434088731,
5.526752316,0.005399951,17,16,0.801057845,0.443061869,
4.751739775,0.003346654,18,17,0.806668842,0.457464739,
4.06784281,0.001821477,19,18,0.814123237,0.46438633,
3.702633256,0.001044684,20,19,0.816763867,0.464517823,
3.329864863,0.00060342,21,20,0.834731654,0.470709275,
2.98255844,0.000339989,22,21,0.855780943,0.476307722,
2.635680656,0.000166229,23,22,0.862589706,0.476513344,
2.260228573,8.72E-05,24,23,0.866069362,0.483580139,
1.918405753,4.43E-05,25,24,0.875880623,0.490334525,
1.67749511,,26,25,0.878066064,0.494997829,
1.430832868,,27,26,0.879752849,0.505417032,
1.287366048,,28,27,0.881759898,0.506955952,
1.071123982,,29,28,0.891458949,0.50814764,
0.900447492,,30,29,0.892018957,0.511316163,
0.817428241,,31,30,0.893788693,0.513287812,
0.75233574,,32,31,0.899406025,0.518728639,
0.687437753,,33,32,0.902153487,0.526996174,
0.630208222,,34,33,0.905643084,0.527163403,
0.596363824,,35,34,0.905921491,0.527579402,
0.578343594,,36,35,0.907064363,0.539669235,
0.554411966,,37,36,0.910239009,0.548387737,
0.54063312,,38,37,0.910491433,0.551456025,
0.522481296,,39,38,0.914107223,0.561273858,
0.504493569,,40,39,0.917092898,0.56447886,
0.485411762,,41,40,0.918261056,0.57420857,
0.470264241,,42,41,0.92136907,0.577034578,
0.455473372,,43,42,0.922214254,0.578538361,
0.432998685,,44,43,0.924790832,0.582175539,
0.418454224,,45,44,0.928206483,0.609250093,
0.407568839,,46,45,0.931402786,0.610378038,
0.387075393,,47,46,0.934333789,0.612032531,
0.368357041,,48,47,0.935258079,0.613548757,
0.354475793,,49,48,0.937486813,0.618719162,
0.338290121,,50,49,0.942272834,0.628858039,
0.327664117,,51,50,0.946288729,0.631522527,
0.31599687,,52,51,0.947749432,0.633657262,
0.308040388,,53,52,0.94776845,0.64043998,
0.30192575,,54,53,0.949168499,0.647548434,
0.298404605,,55,54,0.949193083,0.654100877,
0.295693697,,56,55,0.951085588,0.66157088,
0.293764524,,57,56,0.952402098,0.666955135,
0.291946161,,58,57,0.952607284,0.667319204,
0.291086276,,59,58,0.9534977,0.671655299,
0.290388668,,60,59,0.954749944,0.683738714,
0.289859859,,61,60,0.962441138,0.694591957,
0.289403227,,62,61,0.962519682,0.696635465,
0.288941118,,63,62,0.963548027,0.705556992,
0.288563022,,64,63,0.967186167,0.721495054,
0.288145121,,65,64,0.970551749,0.729701534,
0.287842036,,66,65,0.972054153,0.731222752,
0.28752734,,67,66,0.972121178,0.744994591,
0.287304939,,68,67,0.973957315,0.750828155,
0.287010258,,69,68,0.974589568,0.755401872,
0.286801489,,70,69,0.974965987,0.798229512,
0.286515068,,71,70,0.976355168,0.806805495,
0.286220802,,72,71,0.978485747,0.808334181,
0.285791869,,73,72,0.978770825,0.815557597,
0.285280252,,74,73,0.980194095,0.83359397,
0.284700024,,75,74,0.982943957,0.858185517,
0.283921369,,76,75,0.983397979,0.86723921,
0.282868258,,77,76,0.983964622,0.867276682,
0.280715532,,78,77,0.984806437,0.876026721,
0.278393135,,79,78,0.985067349,0.884150023,
0.274184225,,80,79,0.98532007,0.901996629,
0.270038889,,81,80,0.986113373,0.908965414,
0.262558603,,82,81,0.986537411,0.916462814,
0.252262848,,83,82,0.986537642,0.927762676,
0.243238074,,84,83,0.986787023,0.939988414,
0.228980833,,85,84,0.987515786,0.943118727,
0.209877617,,86,85,0.987845115,0.945394517,
0.192388102,,87,86,0.988185106,0.959379424,
0.175022773,,88,87,0.9884118,0.96423976,
0.149708453,,89,88,0.988632871,0.964565447,
0.13506881,,90,89,0.988978725,0.972484381,
0.113227287,,91,90,0.989479175,0.978254461,
0.098184613,,92,91,0.989972065,0.985474298,
0.085582555,,93,92,0.990487203,0.988401281,
0.074057445,,94,93,0.990734805,0.994114393,
0.064683115,,95,94,0.990869261,0.997833855,
0.057073621,,96,95,0.992562602,1.008127736,
0.046559577,,97,96,0.992719768,1.020566544,
0.036254692,,98,97,0.992865413,1.025225567,
0.027867965,,99,98,0.992915734,1.027055333,
0.023233551,,100,99,0.992997724,1.029096197,
0.018476331,,101,100,0.993017979,1.032028513,
0.014700817,,102,101,0.993490177,1.032465625,
0.011375598,,103,102,0.9935882,1.033085473,
0.009356053,,104,103,0.994108709,1.03416132,
0.007121658,,105,104,0.994155434,1.034334729,
0.00497073,,106,105,0.994501909,1.03541285,
0.003937469,,107,106,0.994637661,1.037525104,
0.003250108,,108,107,0.994881398,1.0407366,
0.002655149,,109,108,0.994923249,1.042558084,
0.002085084,,110,109,0.994943815,1.045096601,
0.001778462,,111,110,0.995032084,1.047231918,
0.00144957,,112,111,0.995333601,1.051146465,
0.001240976,,113,112,0.99537766,1.054008058,
0.00094649,,114,113,0.995605651,1.062080674,
0.000783239,,115,114,0.995726165,1.066316774,
0.000648792,,116,115,0.99627476,1.068660061,
0.000522482,,117,116,0.996369026,1.070977053,
,,118,,0.996465932,1.071108547,
,,119,,0.996543703,1.071186388,
,,120,,0.99659462,1.072380185,
,,121,,0.996796804,1.072504184,
,,122,,0.996811581,1.073287571,
,,123,,0.996898922,1.073299691,
,,124,,0.996987288,1.074392888,
,,125,,0.997071404,1.074705442,
,,126,,0.997125306,1.076632093,
,,127,,0.997160956,1.078520487,
,,128,,0.997320079,1.07871905,
,,129,,0.997360835,1.079336865,
,,130,,0.997664978,1.082067348,
,,131,,0.997688249,1.084483755,
,,132,,0.997783008,1.084771489,
,,133,,0.997880611,1.08608029,
,,134,,0.998004007,1.086085865,
,,135,,0.998007289,1.087693718,
,,136,,0.998171942,1.087782354,
,,137,,0.998290603,1.088032355,
,,138,,0.99833414,1.088136511,
,,139,,0.998434984,1.090137095,
,,140,,0.998460545,1.090450353,
,,141,,0.998461117,1.091090842,
,,142,,0.998461741,1.092028764,
,,143,,0.998491477,1.092496635,
,,144,,0.998561814,1.092634819,
,,145,,0.998565411,1.093785274,
,,146,,0.998586268,1.093821578,
,,147,,0.998710456,1.093839645,
,,148,,0.998737388,1.094831288,
,,149,,0.998760372,1.095020369,
,,150,,0.99876131,1.095302766,
,,151,,0.998771404,1.095505246,
,,152,,0.998884353,1.095609049,
,,153,,0.998946571,1.095639272,
,,154,,0.998956981,1.095673025,
,,155,,0.998969892,1.09586852,
,,156,,0.999019972,1.096198915,
,,157,,0.999073367,1.096253988,
,,158,,0.999137784,1.096300993,
,,159,,0.999170769,1.096421351,
,,160,,0.999174105,1.096461809,
,,161,,0.999271257,1.096907592,
,,162,,0.999281782,1.097173631,
,,163,,0.999369573,1.097256325,
,,164,,0.999398706,1.097371198,
,,165,,0.999424928,1.097595638,
,,166,,0.999460127,1.097806367,
,,167,,0.999465468,1.097961309,
,,168,,0.999465673,1.098024241,
,,169,,0.999470421,1.098088008,
,,170,,0.999548362,1.09818031,
,,171,,0.999558618,1.098219101,
,,172,,0.999599924,1.098226105,
,,173,,0.999604699,1.098478738,
,,174,,0.999620863,1.098538209,
,,175,,0.999624165,1.098590985,
,,176,,0.999633388,1.098628963,
,,177,,0.999659664,1.098704585,
,,178,,0.999746004,1.09888936,
,,179,,0.999754879,1.098920099,
,,180,,0.999765724,1.098931401,
,,181,,0.999766645,1.09893677,
,,182,,0.999773107,1.098964021,
,,183,,0.999795212,1.098967475,
,,184,,0.999844563,1.098990059,
,,185,,0.999846119,1.098991299,
,,186,,0.999847221,1.099028019,
,,187,,0.999855777,1.099056926,
,,188,,0.999863633,1.099132056,
,,189,,0.999867049,1.099245012,
,,190,,0.999878213,1.099395704,
,,191,,0.999894211,1.099413114,
,,192,,0.999902641,1.099643818,
,,193,,0.999910165,1.09965753,
,,194,,0.999946204,1.099667478,
,,195,,0.999949194,1.099699028,
,,196,,0.999949346,1.099700944,
,,197,,0.999949369,1.099740056,
,,198,,0.99995635,1.099758251,
,,199,,0.999960196,1.099796397,
,,200,,0.999963322,1.099811325,
,,201,,0.999963529,1.099814308,
,,202,,0.999963823,1.099816004,
,,203,,0.999968395,1.099829345,
,,204,,0.999970592,1.099846585,
,,205,,0.99997366,1.099852379,
,,206,,0.999974274,1.099871564,
,,207,,0.999978483,1.099879741,
,,208,,0.999978806,1.099880475,
,,209,,0.999979707,1.099884263,
,,210,,0.999982182,1.099888961,
,,211,,0.999986479,1.09989996,
,,212,,0.999990741,1.099911846,
,,213,,0.999991825,1.099920944,
,,214,,0.999992329,1.099924939,
,,215,,0.999993714,1.099926506,
,,216,,0.999993921,1.099944969,
,,217,,0.999994481,1.099951833,
,,218,,0.999995493,1.099954221,
,,219,,0.99999672,1.099958292,
,,220,,0.99999681,1.099959077,
,,221,,0.999996833,1.099963949,
,,222,,0.999997046,1.099964045,
,,223,,0.999997558,1.099966065,
,,224,,0.999998113,1.099973015,
,,225,,0.999998311,1.099973494,
,,226,,0.999999022,1.099978694,
,,227,,0.999999154,1.099979179,
,,228,,0.999999195,1.099979609,
,,229,,0.999999275,1.0999817,
,,230,,0.999999318,1.09998219,
,,231,,0.999999338,1.099984409,
,,232,,0.999999467,1.099985319,
,,233,,0.99999952,1.099986433,
,,234,,0.999999535,1.09998762,
,,235,,0.999999552,1.099987857,
,,236,,0.999999564,1.099988288,
,,237,,0.999999692,1.09999188,
,,238,,0.999999722,1.099992144,
,,239,,0.999999815,1.099992764,
,,240,,0.999999828,1.09999381,
,,241,,0.999999832,1.099994154,
,,242,,0.999999836,1.099994715,
,,243,,0.999999853,1.099995514,
,,244,,0.999999919,1.099996204,
,,245,,0.999999937,1.09999683,
,,246,,0.999999967,1.099997583,
,,247,,0.999999974,1.099997677,
,,248,,0.999999984,1.099997826,
,,249,,0.999999991,1.09999791,
,,250,,0.999999992,1.099997928,
,,251,,0.999999993,1.099998072,
,,252,,0.999999999,1.099998587,
,,253,,0.999999999,1.099998641,
,,254,,0.999999999,1.099998806,
,,255,,1,1.099998854,
,,256,,1,1.099998895,
,,257,,1,1.099998997,
,,258,,1,1.099999042,
,,259,,1.000000003,1.099999152,
,,260,,1.000000004,1.099999162,
,,261,,1.000000005,1.099999269,
,,262,,1.000000006,1.099999317,
,,263,,1.000000012,1.099999403,
,,264,,1.000000013,1.099999461,
,,265,,1.000000025,1.099999481,
,,266,,1.000000026,1.099999618,
,,267,,1.000000051,1.099999626,
,,268,,1.00000006,1.099999652,
,,269,,1.000000096,1.099999653,
,,270,,1.000000136,1.099999738,
,,271,,1.000000139,1.099999759,
,,272,,1.000000149,1.099999825,
,,273,,1.000000226,1.099999863,
,,274,,1.000000297,1.099999896,
,,275,,1.000000301,1.099999899,
,,276,,1.000000456,1.099999921,
,,277,,1.000000467,1.099999973,
,,278,,1.00000051,1.099999986,
,,279,,1.000000591,1.09999999,
,,280,,1.000000737,1.099999998,
,,281,,1.000000788,1.1,
,,282,,1.000000849,1.1,
,,283,,1.000000916,1.1,
,,284,,1.000001002,1.1,
,,285,,1.00000105,1.1,
,,286,,1.00000107,1.100000001,
,,287,,1.000001114,1.100000001,
,,288,,1.000001139,1.100000006,
,,289,,1.000001146,1.100000008,
,,290,,1.00000148,1.10000001,
,,291,,1.000001496,1.100000014,
,,292,,1.000001615,1.100000016,
,,293,,1.000001719,1.100000019,
,,294,,1.000001837,1.100000027,
,,295,,1.000001879,1.100000085,
,,296,,1.00000244,1.100000092,
,,297,,1.00000282,1.100000096,
,,298,,1.000003434,1.100000113,
,,299,,1.000004091,1.100000154,
,,300,,1.000004215,1.100000176,
,,301,,1.000004307,1.100000197,
,,302,,1.000004451,1.1000002,
,,303,,1.000004834,1.100000202,
,,304,,1.00000574,1.100000221,
,,305,,1.000006096,1.100000225,
,,306,,1.000006473,1.10000026,
,,307,,1.000006669,1.100000296,
,,308,,1.000007662,1.100000387,
,,309,,1.000009405,1.1000004,
,,310,,1.0000127,1.100000432,
,,311,,1.000013291,1.100000532,
,,312,,1.000013829,1.100000558,
,,313,,1.000013939,1.10000057,
,,314,,1.000014845,1.100000795,
,,315,,1.00001501,1.100000802,
,,316,,1.000015367,1.100000979,
,,317,,1.000016304,1.100001448,
,,318,,1.000017011,1.100001531,
,,319,,1.000017784,1.10000162,
,,320,,1.000018016,1.100001634,
,,321,,1.000018412,1.100001762,
,,322,,1.000020144,1.100001783,
,,323,,1.00002562,1.100001795,
,,324,,1.000026584,1.100002231,
,,325,,1.000029241,1.100002796,
,,326,,1.000029827,1.100003718,
,,327,,1.000034049,1.100003837,
,,328,,1.000039377,1.100004179,
,,329,,1.000040154,1.100004826,
,,330,,1.00004564,1.100005114,
,,331,,1.000053953,1.100005705,
,,332,,1.000055973,1.100008742,
,,333,,1.000070928,1.10000898,
,,334,,1.000073175,1.100009155,
,,335,,1.000080221,1.100012025,
,,336,,1.000089752,1.100013243,
,,337,,1.000094021,1.100014405,
,,338,,1.0000988,1.100015674,
,,339,,1.000099039,1.100018284,
,,340,,1.000099368,1.100019576,
,,341,,1.000121229,1.10002016,
,,342,,1.000122394,1.100022952,
,,343,,1.000131099,1.100024175,
,,344,,1.000132254,1.100024964,
,,345,,1.000140944,1.100026045,
,,346,,1.000145337,1.100028696,
,,347,,1.000147256,1.100030058,
,,348,,1.000151914,1.100030243,
,,349,,1.000154838,1.100033227,
,,350,,1.000162673,1.10003487,
,,351,,1.000166133,1.10003851,
,,352,,1.000184602,1.100040088,
,,353,,1.000191338,1.100042132,
,,354,,1.000232523,1.100051052,
,,355,,1.000236666,1.100057699,
,,356,,1.000240051,1.100059038,
,,357,,1.000262023,1.10006415,
,,358,,1.000285888,1.100079251,
,,359,,1.000287034,1.100088805,
,,360,,1.000372908,1.100096872,
,,361,,1.000392021,1.100103491,
,,362,,1.000435892,1.100106528,
,,363,,1.000437824,1.100113562,
,,364,,1.00048055,1.100117406,
,,365,,1.000682998,1.10012409,
,,366,,1.000698068,1.100151596,
,,367,,1.00071185,1.100154526,
,,368,,1.000759289,1.100158789,
,,369,,1.000911819,1.100187573,
,,370,,1.000993272,1.100201838,
,,371,,1.000994748,1.100229135,
,,372,,1.001047937,1.100237358,
,,373,,1.001068835,1.100241019,
,,374,,1.001271921,1.100249475,
,,375,,1.00127739,1.100257556,
,,376,,1.00132231,1.10026999,
,,377,,1.001660954,1.100291667,
,,378,,1.001676822,1.100309513,
,,379,,1.001730283,1.100317393,
,,380,,1.001755406,1.100323363,
,,381,,1.001823345,1.100359051,
,,382,,1.002146027,1.100407707,
,,383,,1.002188592,1.100420416,
,,384,,1.002509865,1.100449273,
,,385,,1.002548193,1.100480881,
,,386,,1.002601481,1.100510198,
,,387,,1.002633492,1.100524597,
,,388,,1.002912111,1.100645214,
,,389,,1.002952487,1.100671478,
,,390,,1.004906977,1.100710988,
,,391,,1.005568033,1.100746383,
,,392,,1.007020041,1.100897626,
,,393,,1.009340197,1.100976347,
,,394,,1.009367905,1.101008162,
,,395,,1.010769681,1.101072312,
,,396,,1.012010441,1.10113941,
,,397,,1.01254701,1.101148977,
,,398,,1.017432139,1.101260267,
,,399,,1.021544808,1.101329448,
,,400,,1.02460228,1.101339952,
,,401,,1.029317958,1.101404126,
,,402,,1.029990401,1.101451439,
,,403,,1.032439188,1.101502257,
,,404,,1.034155921,1.101551426,
,,405,,1.042253325,1.101673332,
,,406,,1.062417376,1.101692724,
,,407,,1.073172318,1.101701066,
,,408,,1.099969592,1.101737462,
,,409,,1.118989424,1.101823719,
,,410,,1.141589912,1.101869831,
,,411,,1.146928276,1.101934159,
,,412,,1.263988435,1.101967653,
,,413,,1.332444884,1.102131387,
,,414,,1.37172999,1.10220384,
,,415,,1.500632539,1.102300085,
,,416,,1.510178619,1.102487244,
,,417,,1.534332277,1.102737262,
,,418,,1.562082299,1.102770635,
,,419,,1.570821444,1.102989118,
,,420,,1.742999688,1.103062873,
,,421,,1.758458349,1.103082599,
,,422,,1.7841826,1.103313316,
,,423,,1.882586429,1.103546667,
,,424,,1.914382166,1.103601935,
,,425,,1.938571753,1.103659807,
,,426,,1.970435011,1.104178477,
,,427,,2.067700206,1.104282207,
,,428,,2.075510977,1.10429089,
,,429,,2.083325914,1.10436525,
,,430,,2.168371542,1.104956058,
,,431,,2.227893619,1.10532309,
,,432,,2.245938149,1.105700265,
,,433,,2.280920715,1.105845786,
,,434,,2.286858648,1.106031652,
,,435,,2.396693935,1.106044047,
,,436,,2.411687361,1.106056054,
,,437,,2.441100357,1.106879477,
,,438,,2.454899716,1.106989212,
,,439,,2.542721879,1.107192668,
,,440,,2.556072828,1.10756427,
,,441,,2.682884533,1.107969817,
,,442,,2.69269424,1.108041302,
,,443,,2.735731809,1.108773944,
,,444,,2.768511471,1.109028002,
,,445,,2.834783536,1.109166373,
,,446,,2.876674791,1.109760503,
,,447,,2.9584892,1.11048708,
,,448,,2.972237812,1.111382384,
,,449,,3.077540043,1.112105774,
,,450,,3.28875424,1.11318444,
,,451,,3.377531302,1.113188809,
,,452,,3.464090451,1.114327364,
,,453,,3.588777451,1.114577031,
,,454,,3.620397221,1.115042903,
,,455,,3.66207255,1.115800439,
,,456,,3.701619894,1.116681987,
,,457,,3.799412731,1.118667316,
,,458,,3.993527783,1.118838498,
,,459,,4.004663661,1.118957458,
,,460,,4.008163834,1.124198783,
,,461,,4.051937858,1.127790383,
,,462,,4.089999824,1.128911391,
,,463,,4.124964797,1.129013754,
,,464,,4.132897937,1.129849617,
,,465,,4.167816853,1.1312287,
,,466,,4.168896025,1.131382528,
,,467,,4.257019825,1.138153496,
,,468,,4.471015417,1.139227531,
,,469,,4.486682663,1.141682677,
,,470,,4.508571985,1.142987453,
,,471,,4.52665352,1.145273251,
,,472,,4.597337338,1.147774963,
,,473,,4.611815126,1.147869817,
,,474,,4.702627632,1.157331202,
,,475,,4.719676065,1.168777808,
,,476,,4.775905822,1.177984469,
,,477,,4.870775668,1.180332473,
,,478,,4.912544483,1.190001685,
,,479,,4.950453879,1.191020352,
,,480,,5.203803755,1.209825279,
,,481,,5.241692191,1.211850353,
,,482,,5.294887762,1.215076201,
,,483,,5.535735745,1.21866696,
,,484,,5.61146042,1.230116093,
,,485,,5.661313177,1.230597335,
,,486,,5.89806816,1.235968608,
,,487,,5.898170716,1.259679179,
,,488,,5.899187347,1.26374406,
,,489,,5.924139627,1.265487886,
,,490,,5.957509169,1.268304039,
,,491,,5.988126898,1.269687428,
,,492,,6.103263547,1.2758846,
,,493,,6.334782638,1.280408637,
,,494,,6.395135658,1.28399513,
,,495,,6.438921564,1.287174535,
,,496,,6.501207049,1.297171844,
,,497,,6.518670243,1.31036524,
,,498,,6.677426436,1.316839323,
,,499,,7.073030488,1.31997339,
,,500,,7.096904374,1.322913253,
,,501,,7.181660835,1.330209005,
,,502,,7.219946549,1.334895948,
,,503,,7.656270798,1.347057738,
,,504,,7.765454862,1.355428144,
,,505,,7.920277513,1.359842117,
,,506,,7.941996799,1.367957759,
,,507,,7.99223247,1.369855066,
,,508,,8.251764859,1.375213802,
,,509,,8.715110583,1.393152232,
,,510,,8.992061566,1.404781258,
,,511,,9.26388219,1.424245377,
,,512,,9.33670898,1.435028167,
,,513,,9.370186023,1.445747721,
,,514,,9.971415579,1.481487921,
,,515,,10.10303762,1.484995525,
,,516,,10.61299368,1.490532548,
,,517,,10.69643247,1.495949346,
,,518,,10.96807751,1.506285702,
,,519,,11.41660016,1.514050974,
,,520,,11.46992773,1.514773084,
,,521,,11.57350835,1.52073475,
,,522,,11.6809203,1.533520352,
,,523,,12.10638924,1.546830277,
,,524,,14.35356165,1.5757942,
,,525,,14.5026878,1.579929456,
,,526,,14.59256572,1.607917778,
,,527,,15.00971895,1.617483655,
,,528,,15.22862776,1.676775705,
,,529,,15.28676433,1.680197346,
,,530,,15.60532568,1.681416543,
,,531,,15.79182297,1.687198771,
,,532,,15.91532309,1.69161552,
,,533,,16.20567206,1.703191994,
,,534,,16.65780501,1.746628687,
,,535,,16.92177811,1.757645931,
,,536,,17.87639378,1.770989008,
,,537,,18.17417981,1.781918388,
,,538,,18.58430614,1.788893066,
,,539,,18.92746874,1.790448376,
,,540,,19.0091744,1.797475592,
,,541,,20.1359779,1.799345388,
,,542,,20.48860843,1.811400891,
,,543,,22.6101149,1.812811656,
,,544,,22.82615063,1.817224789,
,,545,,23.45119939,1.817420881,
,,546,,23.92583087,1.821150305,
,,547,,25.2011474,1.821709509,
,,548,,25.25912132,1.843494468,
,,549,,25.35760574,1.849019204,
,,550,,25.61654211,1.85664303,
,,551,,25.85299573,1.86082202,
,,552,,26.47358749,1.893679908,
,,553,,26.53122245,1.936010424,
,,554,,26.68745412,1.940943393,
,,555,,26.74904434,1.951622969,
,,556,,27.05854999,1.960300421,
,,557,,27.64732395,1.972986887,
,,558,,28.48424766,1.977119491,
,,559,,28.68248623,1.985931715,
,,560,,29.44853167,1.99385553,
,,561,,29.50037215,2.000814588,
,,562,,29.64878476,2.042404652,
,,563,,30.28605604,2.047424215,
,,564,,30.62549919,2.06468499,
,,565,,31.7059807,2.068880431,
,,566,,33.16515646,2.07064948,
,,567,,33.17120808,2.08921946,
,,568,,34.49633771,2.115873568,
,,569,,35.61161184,2.124855078,
,,570,,41.33595492,2.132997822,
,,571,,44.99746061,2.139910557,
,,572,,45.34756069,2.151003145,
,,573,,45.5965979,2.177621238,
,,574,,46.72110452,2.191120122,
,,575,,51.42206199,2.191770154,
,,576,,64.16722174,2.195332585,
,,577,,66.01727488,2.202116205,
,,578,,66.90873335,2.243848919,
,,579,,67.59074135,2.28620111,
,,580,,71.06730623,2.298571062,
,,581,,75.13208701,2.306206403,
,,582,,75.70033074,2.312457032,
,,583,,84.41990971,2.326512604,
,,584,,93.22378384,2.330236378,
,,585,,98.07014531,2.407295497,
,,586,,100.6317063,2.421191856,
,,587,,104.5013114,2.456836025,
,,588,,113.3068144,2.475819457,
,,589,,123.6013337,2.550424518,
,,590,,130.7891032,2.591986575,
,,591,,293.96066,2.595942899,
,,592,,353.4437387,2.611109489,
,,593,,394.1183285,2.627545623,
,,594,,851.6532801,2.724132614,
,,595,,1096.52811,2.79593586,
,,596,,1269.126203,2.814624437,
,,597,,1696.700361,2.857588761,
,,598,,2204.622617,2.865441324,
,,599,,5502.401263,3.696400054,
,,600,,30138.16338,3.88296562,


==> Tikhonov_rho40_T200/rho40_gamma1.csv <==
res_nopc,res_pc2,No.,No.res,eig_pc,eig_pc2,
55.28419179,6.33610983,1,0,0.001061926,1.000672112,0.940227708
41.69963346,2.090007375,2,1,0.140740903,1.090331024,
39.65615579,0.628487052,3,2,0.244379888,1.140039193,
35.74698786,0.19590531,4,3,0.262353282,1.144847601,
31.71511016,0.079146507,5,4,0.306007875,1.160782628,
27.86079533,0.028649855,6,5,0.427692274,1.199487677,
25.56175684,0.012967066,7,6,0.473687814,1.219707679,
21.69160332,0.004057305,8,7,0.540738444,1.243887526,
17.67208632,0.001263111,9,8,0.553434145,1.247873981,
16.75240941,0.00037967,10,9,0.616550497,1.255891167,
13.74767059,0.000135944,11,10,0.66693477,1.265196838,
11.61470948,4.48E-05,12,11,0.721367424,1.267949574,
10.78174735,,13,12,0.728215604,1.279115804,
9.366826843,,14,13,0.738193794,1.279477752,
7.614634581,,15,14,0.778248791,1.322994057,
6.414323846,,16,15,0.794181442,1.334088731,
5.526752316,,17,16,0.801057845,1.343061869,
4.751739775,,18,17,0.806668842,1.357464739,
4.06784281,,19,18,0.814123237,1.36438633,
3.702633256,,20,19,0.816763867,1.364517823,
3.329864863,,21,20,0.834731654,1.370709275,
2.98255844,,22,21,0.855780943,1.376307722,
2.635680656,,23,22,0.862589706,1.376513344,
2.260228573,,24,23,0.866069362,1.383580139,
1.918405753,,25,24,0.875880623,1.390334525,
1.67749511,,26,25,0.878066064,1.394997829,
1.430832868,,27,26,0.879752849,1.405417032,
1.287366048,,28,27,0.881759898,1.406955952,
1.071123982,,29,28,0.891458949,1.40814764,
0.900447492,,30,29,0.892018957,1.411316163,
0.817428241,,31,30,0.893788693,1.413287812,
0.75233574,,32,31,0.899406025,1.418728639,
0.687437753,,33,32,0.902153487,1.426996174,
0.630208222,,34,33,0.905643084,1.427163403,
0.596363824,,35,34,0.905921491,1.427579402,
0.578343594,,36,35,0.907064363,1.439669235,
0.554411966,,37,36,0.910239009,1.448387737,
0.54063312,,38,37,0.910491433,1.451456025,
0.522481296,,39,38,0.914107223,1.461273858,
0.504493569,,40,39,0.917092898,1.46447886,
0.485411762,,41,40,0.918261056,1.47420857,
0.470264241,,42,41,0.92136907,1.477034578,
0.455473372,,43,42,0.922214254,1.478538361,
0.432998685,,44,43,0.924790832,1.482175539,
0.418454224,,45,44,0.928206483,1.509250093,
0.407568839,,46,45,0.931402786,1.510378038,
0.387075393,,47,46,0.934333789,1.512032531,
0.368357041,,48,47,0.935258079,1.513548757,
0.354475793,,49,48,0.937486813,1.518719162,
0.338290121,,50,49,0.942272834,1.528858039,
0.327664117,,51,50,0.946288729,1.531522527,
0.31599687,,52,51,0.947749432,1.533657262,
0.308040388,,53,52,0.94776845,1.54043998,
0.30192575,,54,53,0.949168499,1.547548434,
0.298404605,,55,54,0.949193083,1.554100877,
0.295693697,,56,55,0.951085588,1.56157088,
0.293764524,,57,56,0.952402098,1.566955135,
0.291946161,,58,57,0.952607284,1.567319204,
0.291086276,,59,58,0.9534977,1.571655299,
0.290388668,,60,59,0.954749944,1.583738714,
0.289859859,,61,60,0.962441138,1.594591957,
0.289403227,,62,61,0.962519682,1.596635465,
0.288941118,,63,62,0.963548027,1.605556992,
0.288563022,,64,63,0.967186167,1.621495054,
0.288145121,,65,64,0.970551749,1.629701534,
0.287842036,,66,65,0.972054153,1.631222752,
0.28752734,,67,66,0.972121178,1.644994591,
0.287304939,,68,67,0.973957315,1.650828155,
0.287010258,,69,68,0.974589568,1.655401872,
0.286801489,,70,69,0.974965987,1.698229512,
0.286515068,,71,70,0.976355168,1.706805495,
0.286220802,,72,71,0.978485747,1.708334181,
0.285791869,,73,72,0.978770825,1.715557597,
0.285280252,,74,73,0.980194095,1.73359397,
0.284700024,,75,74,0.982943957,1.758185517,
0.283921369,,76,75,0.983397979,1.76723921,
0.282868258,,77,76,0.983964622,1.767276682,
0.280715532,,78,77,0.984806437,1.776026721,
0.278393135,,79,78,0.985067349,1.784150023,
0.274184225,,80,79,0.98532007,1.801996629,
0.270038889,,81,80,0.986113373,1.808965414,
0.262558603,,82,81,0.986537411,1.816462814,
0.252262848,,83,82,0.986537642,1.827762676,
0.243238074,,84,83,0.986787023,1.839988414,
0.228980833,,85,84,0.987515786,1.843118727,
0.209877617,,86,85,0.987845115,1.845394517,
0.192388102,,87,86,0.988185106,1.859379424,
0.175022773,,88,87,0.9884118,1.86423976,
0.149708453,,89,88,0.988632871,1.864565447,
0.13506881,,90,89,0.988978725,1.872484381,
0.113227287,,91,90,0.989479175,1.878254461,
0.098184613,,92,91,0.989972065,1.885474298,
0.085582555,,93,92,0.990487203,1.888401281,
0.074057445,,94,93,0.990734805,1.894114393,
0.064683115,,95,94,0.990869261,1.897833855,
0.057073621,,96,95,0.992562602,1.908127736,
0.046559577,,97,96,0.992719768,1.920566544,
0.036254692,,98,97,0.992865413,1.925225567,
0.027867965,,99,98,0.992915734,1.927055333,
0.023233551,,100,99,0.992997724,1.929096197,
0.018476331,,101,100,0.993017979,1.932028513,
0.014700817,,102,101,0.993490177,1.932465625,
0.011375598,,103,102,0.9935882,1.933085473,
0.009356053,,104,103,0.994108709,1.93416132,
0.007121658,,105,104,0.994155434,1.934334729,
0.00497073,,106,105,0.994501909,1.93541285,
0.003937469,,107,106,0.994637661,1.937525104,
0.003250108,,108,107,0.994881398,1.9407366,
0.002655149,,109,108,0.994923249,1.942558084,
0.002085084,,110,109,0.994943815,1.945096601,
0.001778462,,111,110,0.995032084,1.947231918,
0.00144957,,112,111,0.995333601,1.951146465,
0.001240976,,113,112,0.99537766,1.954008058,
0.00094649,,114,113,0.995605651,1.962080674,
0.000783239,,115,114,0.995726165,1.966316774,
0.000648792,,116,115,0.99627476,1.968660061,
0.000522482,,117,116,0.996369026,1.970977053,
,,118,,0.996465932,1.971108547,
,,119,,0.996543703,1.971186388,
,,120,,0.99659462,1.972380185,
,,121,,0.996796804,1.972504184,
,,122,,0.996811581,1.973287571,
,,123,,0.996898922,1.973299691,
,,124,,0.996987288,1.974392888,
,,125,,0.997071404,1.974705442,
,,126,,0.997125306,1.976632093,
,,127,,0.997160956,1.978520487,
,,128,,0.997320079,1.97871905,
,,129,,0.997360835,1.979336865,
,,130,,0.997664978,1.982067348,
,,131,,0.997688249,1.984483755,
,,132,,0.997783008,1.984771489,
,,133,,0.997880611,1.98608029,
,,134,,0.998004007,1.986085865,
,,135,,0.998007289,1.987693718,
,,136,,0.998171942,1.987782354,
,,137,,0.998290603,1.988032355,
,,138,,0.99833414,1.988136511,
,,139,,0.998434984,1.990137095,
,,140,,0.998460545,1.990450353,
,,141,,0.998461117,1.991090842,
,,142,,0.998461741,1.992028764,
,,143,,0.998491477,1.992496635,
,,144,,0.998561814,1.992634819,
,,145,,0.998565411,1.993785274,
,,146,,0.998586268,1.993821578,
,,147,,0.998710456,1.993839645,
,,148,,0.998737388,1.994831288,
,,149,,0.998760372,1.995020369,
,,150,,0.99876131,1.995302766,
,,151,,0.998771404,1.995505246,
,,152,,0.998884353,1.995609049,
,,153,,0.998946571,1.995639272,
,,154,,0.998956981,1.995673025,
,,155,,0.998969892,1.99586852,
,,156,,0.999019972,1.996198915,
,,157,,0.999073367,1.996253988,
,,158,,0.999137784,1.996300993,
,,159,,0.999170769,1.996421351,
,,160,,0.999174105,1.996461809,
,,161,,0.999271257,1.996907592,
,,162,,0.999281782,1.997173631,
,,163,,0.999369573,1.997256325,
,,164,,0.999398706,1.997371198,
,,165,,0.999424928,1.997595638,
,,166,,0.999460127,1.997806367,
,,167,,0.999465468,1.997961309,
,,168,,0.999465673,1.998024241,
,,169,,0.999470421,1.998088008,
,,170,,0.999548362,1.99818031,
,,171,,0.999558618,1.998219101,
,,172,,0.999599924,1.998226105,
,,173,,0.999604699,1.998478738,
,,174,,0.999620863,1.998538209,
,,175,,0.999624165,1.998590985,
,,176,,0.999633388,1.998628963,
,,177,,0.999659664,1.998704585,
,,178,,0.999746004,1.99888936,
,,179,,0.999754879,1.998920099,
,,180,,0.999765724,1.998931401,
,,181,,0.999766645,1.99893677,
,,182,,0.999773107,1.998964021,
,,183,,0.999795212,1.998967475,
,,184,,0.999844563,1.998990059,
,,185,,0.999846119,1.998991299,
,,186,,0.999847221,1.999028019,
,,187,,0.999855777,1.999056926,
,,188,,0.999863633,1.999132056,
,,189,,0.999867049,1.999245012,
,,190,,0.999878213,1.999395704,
,,191,,0.999894211,1.999413114,
,,192,,0.999902641,1.999643818,
,,193,,0.999910165,1.99965753,
,,194,,0.999946204,1.999667478,
,,195,,0.999949194,1.999699028,
,,196,,0.999949346,1.999700944,
,,197,,0.999949369,1.999740056,
,,198,,0.99995635,1.999758251,
,,199,,0.999960196,1.999796397,
,,200,,0.999963322,1.999811325,
,,201,,0.999963529,1.999814308,
,,202,,0.999963823,1.999816004,
,,203,,0.999968395,1.999829345,
,,204,,0.999970592,1.999846585,
,,205,,0.99997366,1.999852379,
,,206,,0.999974274,1.999871564,
,,207,,0.999978483,1.999879741,
,,208,,0.999978806,1.999880475,
,,209,,0.999979707,1.999884263,
,,210,,0.999982182,1.999888961,
,,211,,0.999986479,1.99989996,
,,212,,0.999990741,1.999911846,
,,213,,0.999991825,1.999920944,
,,214,,0.999992329,1.999924939,
,,215,,0.999993714,1.999926506,
,,216,,0.999993921,1.999944969,
,,217,,0.999994481,1.999951833,
,,218,,0.999995493,1.999954221,
,,219,,0.99999672,1.999958292,
,,220,,0.99999681,1.999959077,
,,221,,0.999996833,1.999963949,
,,222,,0.999997046,1.999964045,
,,223,,0.999997558,1.999966065,
,,224,,0.999998113,1.999973015,
,,225,,0.999998311,1.999973494,
,,226,,0.999999022,1.999978694,
,,227,,0.999999154,1.999979179,
,,228,,0.999999195,1.999979609,
,,229,,0.999999275,1.9999817,
,,230,,0.999999318,1.99998219,
,,231,,0.999999338,1.999984409,
,,232,,0.999999467,1.999985319,
,,233,,0.99999952,1.999986433,
,,234,,0.999999535,1.99998762,
,,235,,0.999999552,1.999987857,
,,236,,0.999999564,1.999988288,
,,237,,0.999999692,1.99999188,
,,238,,0.999999722,1.999992144,
,,239,,0.999999815,1.999992764,
,,240,,0.999999828,1.99999381,
,,241,,0.999999832,1.999994154,
,,242,,0.999999836,1.999994715,
,,243,,0.999999853,1.999995514,
,,244,,0.999999919,1.999996204,
,,245,,0.999999937,1.99999683,
,,246,,0.999999967,1.999997583,
,,247,,0.999999974,1.999997677,
,,248,,0.999999984,1.999997826,
,,249,,0.999999991,1.99999791,
,,250,,0.999999992,1.999997928,
,,251,,0.999999993,1.999998072,
,,252,,0.999999999,1.999998587,
,,253,,0.999999999,1.999998641,
,,254,,0.999999999,1.999998806,
,,255,,1,1.999998854,
,,256,,1,1.999998895,
,,257,,1,1.999998997,
,,258,,1,1.999999042,
,,259,,1.000000003,1.999999152,
,,260,,1.000000004,1.999999162,
,,261,,1.000000005,1.999999269,
,,262,,1.000000006,1.999999317,
,,263,,1.000000012,1.999999403,
,,264,,1.000000013,1.999999461,
,,265,,1.000000025,1.999999481,
,,266,,1.000000026,1.999999618,
,,267,,1.000000051,1.999999626,
,,268,,1.00000006,1.999999652,
,,269,,1.000000096,1.999999653,
,,270,,1.000000136,1.999999738,
,,271,,1.000000139,1.999999759,
,,272,,1.000000149,1.999999825,
,,273,,1.000000226,1.999999863,
,,274,,1.000000297,1.999999896,
,,275,,1.000000301,1.999999899,
,,276,,1.000000456,1.999999921,
,,277,,1.000000467,1.999999973,
,,278,,1.00000051,1.999999986,
,,279,,1.000000591,1.99999999,
,,280,,1.000000737,1.999999998,
,,281,,1.000000788,2,
,,282,,1.000000849,2,
,,283,,1.000000916,2,
,,284,,1.000001002,2,
,,285,,1.00000105,2,
,,286,,1.00000107,2.000000001,
,,287,,1.000001114,2.000000001,
,,288,,1.000001139,2.000000006,
,,289,,1.000001146,2.000000008,
,,290,,1.00000148,2.00000001,
,,291,,1.000001496,2.000000014,
,,292,,1.000001615,2.000000016,
,,293,,1.000001719,2.000000019,
,,294,,1.000001837,2.000000027,
,,295,,1.000001879,2.000000085,
,,296,,1.00000244,2.000000092,
,,297,,1.00000282,2.000000096,
,,298,,1.000003434,2.000000113,
,,299,,1.000004091,2.000000154,
,,300,,1.000004215,2.000000176,
,,301,,1.000004307,2.000000197,
,,302,,1.000004451,2.0000002,
,,303,,1.000004834,2.000000202,
,,304,,1.00000574,2.000000221,
,,305,,1.000006096,2.000000225,
,,306,,1.000006473,2.00000026,
,,307,,1.000006669,2.000000296,
,,308,,1.000007662,2.000000387,
,,309,,1.000009405,2.0000004,
,,310,,1.0000127,2.000000432,
,,311,,1.000013291,2.000000532,
,,312,,1.000013829,2.000000558,
,,313,,1.000013939,2.00000057,
,,314,,1.000014845,2.000000795,
,,315,,1.00001501,2.000000802,
,,316,,1.000015367,2.000000979,
,,317,,1.000016304,2.000001448,
,,318,,1.000017011,2.000001531,
,,319,,1.000017784,2.00000162,
,,320,,1.000018016,2.000001634,
,,321,,1.000018412,2.000001762,
,,322,,1.000020144,2.000001783,
,,323,,1.00002562,2.000001795,
,,324,,1.000026584,2.000002231,
,,325,,1.000029241,2.000002796,
,,326,,1.000029827,2.000003718,
,,327,,1.000034049,2.000003837,
,,328,,1.000039377,2.000004179,
,,329,,1.000040154,2.000004826,
,,330,,1.00004564,2.000005114,
,,331,,1.000053953,2.000005705,
,,332,,1.000055973,2.000008742,
,,333,,1.000070928,2.00000898,
,,334,,1.000073175,2.000009155,
,,335,,1.000080221,2.000012025,
,,336,,1.000089752,2.000013243,
,,337,,1.000094021,2.000014405,
,,338,,1.0000988,2.000015674,
,,339,,1.000099039,2.000018284,
,,340,,1.000099368,2.000019576,
,,341,,1.000121229,2.00002016,
,,342,,1.000122394,2.000022952,
,,343,,1.000131099,2.000024175,
,,344,,1.000132254,2.000024964,
,,345,,1.000140944,2.000026045,
,,346,,1.000145337,2.000028696,
,,347,,1.000147256,2.000030058,
,,348,,1.000151914,2.000030243,
,,349,,1.000154838,2.000033227,
,,350,,1.000162673,2.00003487,
,,351,,1.000166133,2.00003851,
,,352,,1.000184602,2.000040088,
,,353,,1.000191338,2.000042132,
,,354,,1.000232523,2.000051052,
,,355,,1.000236666,2.000057699,
,,356,,1.000240051,2.000059038,
,,357,,1.000262023,2.00006415,
,,358,,1.000285888,2.000079251,
,,359,,1.000287034,2.000088805,
,,360,,1.000372908,2.000096872,
,,361,,1.000392021,2.000103491,
,,362,,1.000435892,2.000106528,
,,363,,1.000437824,2.000113562,
,,364,,1.00048055,2.000117406,
,,365,,1.000682998,2.00012409,
,,366,,1.000698068,2.000151596,
,,367,,1.00071185,2.000154526,
,,368,,1.000759289,2.000158789,
,,369,,1.000911819,2.000187573,
,,370,,1.000993272,2.000201838,
,,371,,1.000994748,2.000229135,
,,372,,1.001047937,2.000237358,
,,373,,1.001068835,2.000241019,
,,374,,1.001271921,2.000249475,
,,375,,1.00127739,2.000257556,
,,376,,1.00132231,2.00026999,
,,377,,1.001660954,2.000291667,
,,378,,1.001676822,2.000309513,
,,379,,1.001730283,2.000317393,
,,380,,1.001755406,2.000323363,
,,381,,1.001823345,2.000359051,
,,382,,1.002146027,2.000407707,
,,383,,1.002188592,2.000420416,
,,384,,1.002509865,2.000449273,
,,385,,1.002548193,2.000480881,
,,386,,1.002601481,2.000510198,
,,387,,1.002633492,2.000524597,
,,388,,1.002912111,2.000645214,
,,389,,1.002952487,2.000671478,
,,390,,1.004906977,2.000710988,
,,391,,1.005568033,2.000746383,
,,392,,1.007020041,2.000897626,
,,393,,1.009340197,2.000976347,
,,394,,1.009367905,2.001008162,
,,395,,1.010769681,2.001072312,
,,396,,1.012010441,2.00113941,
,,397,,1.01254701,2.001148977,
,,398,,1.017432139,2.001260267,
,,399,,1.021544808,2.001329448,
,,400,,1.02460228,2.001339952,
,,401,,1.029317958,2.001404126,
,,402,,1.029990401,2.001451439,
,,403,,1.032439188,2.001502257,
,,404,,1.034155921,2.001551426,
,,405,,1.042253325,2.001673332,
,,406,,1.062417376,2.001692724,
,,407,,1.073172318,2.001701066,
,,408,,1.099969592,2.001737462,
,,409,,1.118989424,2.001823719,
,,410,,1.141589912,2.001869831,
,,411,,1.146928276,2.001934159,
,,412,,1.263988435,2.001967653,
,,413,,1.332444884,2.002131387,
,,414,,1.37172999,2.00220384,
,,415,,1.500632539,2.002300085,
,,416,,1.510178619,2.002487244,
,,417,,1.534332277,2.002737262,
,,418,,1.562082299,2.002770635,
,,419,,1.570821444,2.002989118,
,,420,,1.742999688,2.003062873,
,,421,,1.758458349,2.003082599,
,,422,,1.7841826,2.003313316,
,,423,,1.882586429,2.003546667,
,,424,,1.914382166,2.003601935,
,,425,,1.938571753,2.003659807,
,,426,,1.970435011,2.004178477,
,,427,,2.067700206,2.004282207,
,,428,,2.075510977,2.00429089,
,,429,,2.083325914,2.00436525,
,,430,,2.168371542,2.004956058,
,,431,,2.227893619,2.00532309,
,,432,,2.245938149,2.005700265,
,,433,,2.280920715,2.005845786,
,,434,,2.286858648,2.006031652,
,,435,,2.396693935,2.006044047,
,,436,,2.411687361,2.006056054,
,,437,,2.441100357,2.006879477,
,,438,,2.454899716,2.006989212,
,,439,,2.542721879,2.007192668,
,,440,,2.556072828,2.00756427,
,,441,,2.682884533,2.007969817,
,,442,,2.69269424,2.008041302,
,,443,,2.735731809,2.008773944,
,,444,,2.768511471,2.009028002,
,,445,,2.834783536,2.009166373,
,,446,,2.876674791,2.009760503,
,,447,,2.9584892,2.01048708,
,,448,,2.972237812,2.011382384,
,,449,,3.077540043,2.012105774,
,,450,,3.28875424,2.01318444,
,,451,,3.377531302,2.013188809,
,,452,,3.464090451,2.014327364,
,,453,,3.588777451,2.014577031,
,,454,,3.620397221,2.015042903,
,,455,,3.66207255,2.015800439,
,,456,,3.701619894,2.016681987,
,,457,,3.799412731,2.018667316,
,,458,,3.993527783,2.018838498,
,,459,,4.004663661,2.018957458,
,,460,,4.008163834,2.024198783,
,,461,,4.051937858,2.027790383,
,,462,,4.089999824,2.028911391,
,,463,,4.124964797,2.029013754,
,,464,,4.132897937,2.029849617,
,,465,,4.167816853,2.0312287,
,,466,,4.168896025,2.031382528,
,,467,,4.257019825,2.038153496,
,,468,,4.471015417,2.039227531,
,,469,,4.486682663,2.041682677,
,,470,,4.508571985,2.042987453,
,,471,,4.52665352,2.045273251,
,,472,,4.597337338,2.047774963,
,,473,,4.611815126,2.047869817,
,,474,,4.702627632,2.057331202,
,,475,,4.719676065,2.068777808,
,,476,,4.775905822,2.077984469,
,,477,,4.870775668,2.080332473,
,,478,,4.912544483,2.090001685,
,,479,,4.950453879,2.091020352,
,,480,,5.203803755,2.109825279,
,,481,,5.241692191,2.111850353,
,,482,,5.294887762,2.115076201,
,,483,,5.535735745,2.11866696,
,,484,,5.61146042,2.130116093,
,,485,,5.661313177,2.130597335,
,,486,,5.89806816,2.135968608,
,,487,,5.898170716,2.159679179,
,,488,,5.899187347,2.16374406,
,,489,,5.924139627,2.165487886,
,,490,,5.957509169,2.168304039,
,,491,,5.988126898,2.169687428,
,,492,,6.103263547,2.1758846,
,,493,,6.334782638,2.180408637,
,,494,,6.395135658,2.18399513,
,,495,,6.438921564,2.187174535,
,,496,,6.501207049,2.197171844,
,,497,,6.518670243,2.21036524,
,,498,,6.677426436,2.216839323,
,,499,,7.073030488,2.21997339,
,,500,,7.096904374,2.222913253,
,,501,,7.181660835,2.230209005,
,,502,,7.219946549,2.234895948,
,,503,,7.656270798,2.247057738,
,,504,,7.765454862,2.255428144,
,,505,,7.920277513,2.259842117,
,,506,,7.941996799,2.267957759,
,,507,,7.99223247,2.269855066,
,,508,,8.251764859,2.275213802,
,,509,,8.715110583,2.293152232,
,,510,,8.992061566,2.304781258,
,,511,,9.26388219,2.324245377,
,,512,,9.33670898,2.335028167,
,,513,,9.370186023,2.345747721,
,,514,,9.971415579,2.381487921,
,,515,,10.10303762,2.384995525,
,,516,,10.61299368,2.390532548,
,,517,,10.69643247,2.395949346,
,,518,,10.96807751,2.406285702,
,,519,,11.41660016,2.414050974,
,,520,,11.46992773,2.414773084,
,,521,,11.57350835,2.42073475,
,,522,,11.6809203,2.433520352,
,,523,,12.10638924,2.446830277,
,,524,,14.35356165,2.4757942,
,,525,,14.5026878,2.479929456,
,,526,,14.59256572,2.507917778,
,,527,,15.00971895,2.517483655,
,,528,,15.22862776,2.576775705,
,,529,,15.28676433,2.580197346,
,,530,,15.60532568,2.581416543,
,,531,,15.79182297,2.587198771,
,,532,,15.91532309,2.59161552,
,,533,,16.20567206,2.603191994,
,,534,,16.65780501,2.646628687,
,,535,,16.92177811,2.657645931,
,,536,,17.87639378,2.670989008,
,,537,,18.17417981,2.681918388,
,,538,,18.58430614,2.688893066,
,,539,,18.92746874,2.690448376,
,,540,,19.0091744,2.697475592,
,,541,,20.1359779,2.699345388,
,,542,,20.48860843,2.711400891,
,,543,,22.6101149,2.712811656,
,,544,,22.82615063,2.717224789,
,,545,,23.45119939,2.717420881,
,,546,,23.92583087,2.721150305,
,,547,,25.2011474,2.721709509,
,,548,,25.25912132,2.743494468,
,,549,,25.35760574,2.749019204,
,,550,,25.61654211,2.75664303,
,,551,,25.85299573,2.76082202,
,,552,,26.47358749,2.793679908,
,,553,,26.53122245,2.836010424,
,,554,,26.68745412,2.840943393,
,,555,,26.74904434,2.851622969,
,,556,,27.05854999,2.860300421,
,,557,,27.64732395,2.872986887,
,,558,,28.48424766,2.877119491,
,,559,,28.68248623,2.885931715,
,,560,,29.44853167,2.89385553,
,,561,,29.50037215,2.900814588,
,,562,,29.64878476,2.942404652,
,,563,,30.28605604,2.947424215,
,,564,,30.62549919,2.96468499,
,,565,,31.7059807,2.968880431,
,,566,,33.16515646,2.97064948,
,,567,,33.17120808,2.98921946,
,,568,,34.49633771,3.015873568,
,,569,,35.61161184,3.024855078,
,,570,,41.33595492,3.032997822,
,,571,,44.99746061,3.039910557,
,,572,,45.34756069,3.051003145,
,,573,,45.5965979,3.077621238,
,,574,,46.72110452,3.091120122,
,,575,,51.42206199,3.091770154,
,,576,,64.16722174,3.095332585,
,,577,,66.01727488,3.102116205,
,,578,,66.90873335,3.143848919,
,,579,,67.59074135,3.18620111,
,,580,,71.06730623,3.198571062,
,,581,,75.13208701,3.206206403,
,,582,,75.70033074,3.212457032,
,,583,,84.41990971,3.226512604,
,,584,,93.22378384,3.230236378,
,,585,,98.07014531,3.307295497,
,,586,,100.6317063,3.321191856,
,,587,,104.5013114,3.356836025,
,,588,,113.3068144,3.375819457,
,,589,,123.6013337,3.450424518,
,,590,,130.7891032,3.491986575,
,,591,,293.96066,3.495942899,
,,592,,353.4437387,3.511109489,
,,593,,394.1183285,3.527545623,
,,594,,851.6532801,3.624132614,
,,595,,1096.52811,3.69593586,
,,596,,1269.126203,3.714624437,
,,597,,1696.700361,3.757588761,
,,598,,2204.622617,3.765441324,
,,599,,5502.401263,4.596400054,
,,600,,30138.16338,4.78296562,


==> Tikhonov_rho40_T200/sensitivities.csv <==
gamma,dJ_drho
0.00005,0.928
0.0001,0.933
0.0005,0.958
0.001,0.97
0.0025,0.989
0.005,0.997
0.01,1
0.05,1.01
0.1,1.012
1,0.94



==> Tikhonov_rho40_dT/rho40_T1000.csv <==
res_nopc,res_pc2,No.,No.res,eig_pc,eig_pc2,
193.4876417,14.5000332,1,0,0.00106193,0.100672116,0.986515075
112.5213554,7.621896838,2,1,0.064294212,0.139655356,
110.0993865,3.873503669,3,2,0.073405549,0.144516252,
91.81325086,2.189487493,4,3,0.101990859,0.161952228,
86.78911464,1.290536392,5,4,0.140740903,0.190331024,
85.06040043,0.919640845,6,5,0.149148444,0.20206869,
76.66886087,0.587192776,7,6,0.170326967,0.211272997,
68.57141422,0.399371195,8,7,0.256459776,0.244145451,
62.76377978,0.305616682,9,8,0.262353325,0.244847668,
54.78243161,0.225475868,10,9,0.305949743,0.260768518,
47.71305913,0.170169737,11,10,0.384961128,0.285676346,
44.20258876,0.116506896,12,11,0.395019695,0.29128743,
40.62391697,0.077521118,13,12,0.427691927,0.299064588,
36.42626562,0.051211655,14,13,0.44123573,0.299486874,
34.05517958,0.035922173,15,14,0.474673114,0.321138639,
30.31419665,0.026308312,16,15,0.488358795,0.323709917,
28.59053731,0.019176696,17,16,0.519130955,0.326089186,
27.05253676,0.013807439,18,17,0.524412622,0.326438641,
25.31058953,0.009481738,19,18,0.53428164,0.331057268,
23.48481174,0.006645277,20,19,0.543653962,0.33707187,
22.43426464,0.004550945,21,20,0.54725826,0.343305674,
21.49261278,0.003314601,22,21,0.553215178,0.343892572,
20.41420923,0.002370158,23,22,0.553434145,0.345277552,
18.38736988,0.001633986,24,23,0.576305703,0.347873981,
17.30324455,0.001081995,25,24,0.586122948,0.353406009,
15.92815335,0.000664166,26,25,0.58705555,0.355814041,
14.55864217,0.000416693,27,26,0.610308668,0.355891167,
13.35070427,0.000262103,28,27,0.614139144,0.36299721,
12.21636843,0.000171422,29,28,0.616550519,0.365196838,
11.38897992,0.000112057,30,29,0.622677814,0.365353836,
10.51714759,,31,30,0.640507464,0.366519371,
9.83916235,,32,31,0.663924419,0.367949587,
9.199616404,,33,32,0.666932729,0.379111008,
8.54434617,,34,33,0.676918292,0.379477818,
8.010607288,,35,34,0.698676632,0.379849316,
7.641534755,,36,35,0.706349698,0.380182413,
7.156826181,,37,36,0.716250198,0.381094828,
6.673439718,,38,37,0.721367424,0.385831736,
6.30019662,,39,38,0.721798441,0.393920166,
5.869286726,,40,39,0.728215605,0.396505797,
5.486505232,,41,40,0.738244427,0.397909047,
5.022986622,,42,41,0.738615977,0.403123439,
4.705968992,,43,42,0.739677184,0.404039645,
4.303651637,,44,43,0.744601637,0.404139668,
4.026600975,,45,44,0.74615776,0.405157868,
3.612723778,,46,45,0.74953099,0.405439713,
3.312386559,,47,46,0.753336523,0.408852826,
3.071927544,,48,47,0.753338177,0.411318163,
2.808204449,,49,48,0.767490253,0.416396238,
2.539681543,,50,49,0.768264209,0.41961956,
2.352195294,,51,50,0.771474459,0.422994057,
2.106477925,,52,51,0.775242245,0.425255154,
1.959539106,,53,52,0.77824879,0.427210287,
1.7745718,,54,53,0.780875794,0.427448991,
1.61813557,,55,54,0.78321338,0.427920453,
1.52699315,,56,55,0.784525871,0.42951025,
1.411960589,,57,56,0.789300382,0.434106697,
1.286000496,,58,57,0.794241273,0.434906251,
1.20930209,,59,58,0.794691545,0.436766336,
1.14590916,,60,59,0.796365399,0.438781397,
1.110924614,,61,60,0.801059352,0.439162493,
1.080190601,,62,61,0.806143655,0.440021168,
1.050145458,,63,62,0.80663895,0.442061873,
1.018707847,,64,63,0.81412324,0.447779485,
0.990943388,,65,64,0.815002864,0.449045938,
0.964888006,,66,65,0.816763769,0.451738896,
0.943504195,,67,66,0.817143607,0.453011264,
0.924631114,,68,67,0.825952406,0.455115966,
0.905712964,,69,68,0.827347264,0.457464751,
0.88676949,,70,69,0.828356969,0.458455857,
0.865726429,,71,70,0.828885731,0.458848061,
0.845563174,,72,71,0.834731654,0.459649186,
0.824329668,,73,72,0.838488715,0.462984051,
0.802081258,,74,73,0.838679067,0.464385471,
0.780433131,,75,74,0.840242724,0.464517818,
0.76038446,,76,75,0.840582074,0.464929137,
0.736545945,,77,76,0.840780555,0.470140039,
0.7152381,,78,77,0.841603938,0.47018229,
0.694201255,,79,78,0.849067185,0.470285228,
0.675731904,,80,79,0.853886937,0.470560789,
0.655948723,,81,80,0.855780943,0.470716579,
0.635967127,,82,81,0.856033514,0.472614241,
0.616430069,,83,82,0.856950667,0.472987345,
0.593257979,,84,83,0.857170014,0.476320078,
0.570387932,,85,84,0.858013844,0.476522531,
0.548042555,,86,85,0.858409975,0.48009901,
0.529131924,,87,86,0.859988693,0.480972809,
0.504907739,,88,87,0.862636411,0.481923204,
0.485877621,,89,88,0.862650805,0.481976509,
0.466890442,,90,89,0.863812582,0.483580139,
0.448191184,,91,90,0.865262643,0.48406322,
0.430761138,,92,91,0.865651326,0.484335994,
0.415011673,,93,92,0.866135389,0.487288009,
0.40153758,,94,93,0.866181502,0.489504384,
0.392386355,,95,94,0.866581942,0.490344316,
0.383746572,,96,95,0.867375879,0.494885199,
0.377736152,,97,96,0.867832051,0.495035915,
0.372130337,,98,97,0.868633787,0.495203471,
0.367200179,,99,98,0.868725926,0.496794693,
0.362803655,,100,99,0.86907356,0.497290107,
0.358458206,,101,100,0.870458599,0.49738295,
0.353961984,,102,101,0.870517517,0.497487551,
0.350180757,,103,102,0.870928058,0.498581579,
0.346452691,,104,103,0.871031641,0.50088905,
0.343437259,,105,104,0.87283502,0.501102956,
0.339860469,,106,105,0.873424957,0.501923335,
0.3367969,,107,106,0.873917602,0.502025436,
0.333181571,,108,107,0.874759667,0.503122666,
0.329930708,,109,108,0.8751716,0.504338918,
0.325980586,,110,109,0.875660861,0.504505115,
0.322494541,,111,110,0.875874656,0.505417061,
0.319417144,,112,111,0.876020878,0.506976152,
0.316044609,,113,112,0.878066566,0.507555432,
0.313051203,,114,113,0.879752849,0.507788231,
0.30993576,,115,114,0.879929519,0.508079793,
0.30684222,,116,115,0.880240054,0.5082318,
0.304349241,,117,116,0.880788527,0.509070684,
0.301812199,,118,117,0.881183608,0.510268157,
0.299521673,,119,118,0.882101291,0.511494728,
0.297526127,,120,119,0.88218731,0.512307727,
0.295579483,,121,120,0.883336193,0.512460009,
0.294066621,,122,121,0.883440088,0.513287883,
0.29265146,,123,122,0.883596184,0.514307958,
0.291358473,,124,123,0.883876719,0.51517767,
0.290416331,,125,124,0.885606306,0.516746477,
0.28944605,,126,125,0.88789955,0.51872864,
0.28859437,,127,126,0.88883344,0.518788303,
0.287946642,,128,127,0.889249317,0.519191483,
0.287431754,,129,128,0.889613222,0.520065165,
0.286941339,,130,129,0.890585237,0.520157819,
0.286507853,,131,130,0.890993169,0.525038142,
0.286096163,,132,131,0.891134213,0.526269557,
0.28566957,,133,132,0.892013508,0.526790914,
0.285240553,,134,133,0.892079731,0.526997332,
0.284890469,,135,134,0.892495009,0.527792402,
0.284531576,,136,135,0.892810134,0.527962203,
0.28419869,,137,136,0.892867458,0.528264913,
0.283885096,,138,137,0.893632123,0.528734685,
0.283560135,,139,138,0.893790861,0.530015804,
0.283238308,,140,139,0.894815754,0.530607507,
0.282976145,,141,140,0.895877009,0.531892561,
0.282651443,,142,141,0.896538216,0.534071514,
0.282340286,,143,142,0.898180071,0.534396271,
0.282069123,,144,143,0.899406025,0.535212615,
0.281796117,,145,144,0.899475361,0.535534467,
0.281474992,,146,145,0.899624825,0.536103729,
0.281171509,,147,146,0.900816769,0.536172454,
0.280889549,,148,147,0.901504018,0.536547182,
0.280584154,,149,148,0.902153492,0.53671825,
0.280239801,,150,149,0.90243297,0.539047187,
0.279936799,,151,150,0.903264818,0.539566915,
0.279634956,,152,151,0.903314224,0.539668134,
0.279336507,,153,152,0.903547655,0.540385816,
0.278999305,,154,153,0.90418794,0.540602149,
0.278676931,,155,154,0.904195007,0.540698208,
0.278301495,,156,155,0.905643451,0.540986815,
0.277860885,,157,156,0.905921496,0.543030507,
0.277487008,,158,157,0.906536475,0.546248538,
0.277079618,,159,158,0.906621573,0.546309042,
0.276570907,,160,159,0.907064367,0.548410742,
0.275957386,,161,160,0.908856763,0.548847446,
0.275422932,,162,161,0.910242267,0.54897373,
0.274750692,,163,162,0.910383334,0.549103106,
0.274031576,,164,163,0.910443694,0.549580424,
0.273327731,,165,164,0.910855665,0.549957422,
0.272622264,,166,165,0.91088988,0.552076808,
0.271918215,,167,166,0.911213334,0.552369578,
0.27109044,,168,167,0.911379269,0.553000657,
0.27017895,,169,168,0.911458174,0.554435355,
0.269347988,,170,169,0.912490291,0.555766621,
0.268446397,,171,170,0.913229757,0.556793173,
0.267223027,,172,171,0.914107225,0.55942382,
0.265884819,,173,172,0.915195936,0.559798964,
0.264429271,,174,173,0.915284972,0.56053406,
0.262524479,,175,174,0.915637941,0.561273905,
0.260350986,,176,175,0.91568825,0.562707616,
0.257845437,,177,176,0.917092896,0.564721903,
0.255054626,,178,177,0.918028042,0.564775982,
0.251944168,,179,178,0.918261056,0.565875027,
0.248985368,,180,179,0.91829651,0.566866706,
0.245300298,,181,180,0.918407719,0.567837712,
0.240002224,,182,181,0.918418561,0.567936244,
0.234983172,,183,182,0.918503087,0.567953318,
0.229635459,,184,183,0.918559523,0.570616416,
0.223079454,,185,184,0.919263357,0.571106188,
0.215049548,,186,185,0.920203273,0.573626739,
0.207826803,,187,186,0.921306355,0.573657513,
0.200050213,,188,187,0.922018895,0.573742838,
0.191198735,,189,188,0.92221428,0.574081412,
0.183566385,,190,189,0.924276963,0.574481777,
0.176466652,,191,190,0.924658585,0.576789687,
0.169253822,,192,191,0.924790837,0.577034631,
0.162159833,,193,192,0.925234408,0.5775732,
0.155640731,,194,193,0.925368509,0.578127499,
0.148964544,,195,194,0.925442927,0.578892432,
0.142261481,,196,195,0.925589844,0.580024552,
0.13551695,,197,196,0.927396158,0.580037444,
0.128951072,,198,197,0.928206484,0.583126785,
0.122459842,,199,198,0.928280585,0.583367287,
0.115394769,,200,199,0.928317299,0.583910456,
0.108850976,,201,200,0.929612418,0.585050489,
0.102496746,,202,201,0.930161436,0.586269796,
0.096920033,,203,202,0.930348942,0.586718633,
0.090444045,,204,203,0.930710884,0.589235262,
0.084159071,,205,204,0.930746604,0.589832014,
0.077940733,,206,205,0.930945353,0.590984073,
0.071740666,,207,206,0.931361385,0.591154327,
0.065586981,,208,207,0.931909577,0.5913767,
0.060275419,,209,208,0.932487872,0.592144736,
0.055960303,,210,209,0.932818792,0.593958097,
0.052263182,,211,210,0.933288182,0.596314566,
0.048949216,,212,211,0.933771614,0.596424767,
0.046004776,,213,212,0.934333797,0.598922978,
0.043536428,,214,213,0.93467102,0.599256031,
0.0412705,,215,214,0.935053942,0.599454184,
0.03930725,,216,215,0.935773883,0.600519412,
0.037476092,,217,216,0.936755517,0.601118931,
0.035595737,,218,217,0.937983168,0.601551865,
0.033680898,,219,218,0.938487514,0.603258537,
0.031875313,,220,219,0.938964335,0.60403731,
0.029970989,,221,220,0.94042176,0.60969384,
0.028145856,,222,221,0.94054793,0.610511898,
0.026338278,,223,222,0.941773248,0.611436091,
0.024461475,,224,223,0.942272834,0.611720827,
0.02264027,,225,224,0.942906503,0.613536198,
0.02094858,,226,225,0.943365167,0.614260563,
0.019428295,,227,226,0.943470674,0.618603044,
0.017905833,,228,227,0.943612742,0.618823849,
0.016702438,,229,228,0.943969017,0.61899226,
0.015551067,,230,229,0.944107946,0.620370602,
0.014397412,,231,230,0.944330173,0.62077388,
0.013348301,,232,231,0.945644872,0.622096241,
0.012097479,,233,232,0.945685328,0.62347104,
0.011021384,,234,233,0.945805038,0.623854856,
0.010072411,,235,234,0.94580646,0.624884868,
0.008958062,,236,235,0.946087263,0.625207073,
0.008030738,,237,236,0.946288733,0.628779737,
0.007149995,,238,237,0.947043479,0.628860481,
0.006101241,,239,238,0.947336352,0.629007193,
0.005245018,,240,239,0.947516788,0.631546521,
0.004436384,,241,240,0.947703654,0.632678872,
0.003791483,,242,241,0.947749794,0.636201109,
0.003206718,,243,242,0.947768469,0.637169103,
0.002715372,,244,243,0.947944375,0.638099882,
0.002284125,,245,244,0.948332874,0.638956254,
0.001838189,,246,245,0.948499073,0.639277368,
,,247,,0.948983046,0.640291248,
,,248,,0.948994529,0.640440397,
,,249,,0.949193066,0.643233544,
,,250,,0.949288703,0.644658174,
,,251,,0.949346376,0.646610513,
,,252,,0.949444555,0.647551662,
,,253,,0.949580969,0.648518559,
,,254,,0.949656639,0.649252175,
,,255,,0.951085657,0.649397409,
,,256,,0.9512467,0.649547112,
,,257,,0.951343476,0.651233478,
,,258,,0.952175905,0.653150098,
,,259,,0.952403603,0.653973612,
,,260,,0.952577597,0.654388142,
,,261,,0.952607274,0.655968713,
,,262,,0.952735488,0.657163587,
,,263,,0.953466232,0.659827888,
,,264,,0.953520617,0.661544074,
,,265,,0.95354179,0.663483218,
,,266,,0.954300374,0.66426993,
,,267,,0.954322643,0.665359897,
,,268,,0.954678602,0.666609242,
,,269,,0.954779704,0.666987316,
,,270,,0.955879731,0.66732075,
,,271,,0.955936047,0.670061512,
,,272,,0.956124899,0.670080198,
,,273,,0.956252333,0.671668118,
,,274,,0.956515475,0.673928931,
,,275,,0.956720659,0.674508487,
,,276,,0.956747823,0.67690046,
,,277,,0.9574816,0.677724447,
,,278,,0.957647134,0.678961908,
,,279,,0.957776933,0.679631022,
,,280,,0.958104976,0.683045989,
,,281,,0.958141147,0.683871716,
,,282,,0.958327459,0.684602569,
,,283,,0.95844202,0.686258656,
,,284,,0.959191382,0.686299784,
,,285,,0.959673653,0.687248346,
,,286,,0.959788704,0.687956625,
,,287,,0.960810185,0.688767763,
,,288,,0.962016775,0.691759214,
,,289,,0.962441137,0.693093118,
,,290,,0.962519682,0.693574471,
,,291,,0.962611462,0.694591925,
,,292,,0.963308422,0.695544862,
,,293,,0.963548026,0.69638447,
,,294,,0.964176333,0.697873995,
,,295,,0.964730191,0.698118778,
,,296,,0.964741463,0.704426769,
,,297,,0.965341908,0.704493491,
,,298,,0.965825025,0.705556949,
,,299,,0.965952498,0.706939797,
,,300,,0.965966827,0.708263656,
,,301,,0.967193456,0.708529819,
,,302,,0.967281218,0.710576801,
,,303,,0.967513664,0.710989409,
,,304,,0.967835565,0.71213311,
,,305,,0.967896805,0.713845857,
,,306,,0.967948842,0.714127148,
,,307,,0.968020786,0.716045639,
,,308,,0.968370266,0.721495432,
,,309,,0.968675243,0.72362256,
,,310,,0.969412692,0.724352136,
,,311,,0.96965294,0.72856674,
,,312,,0.970166786,0.730227543,
,,313,,0.970192062,0.731222678,
,,314,,0.970423814,0.732508881,
,,315,,0.970551758,0.733211487,
,,316,,0.97057581,0.734067047,
,,317,,0.970639683,0.734560511,
,,318,,0.970701471,0.736004522,
,,319,,0.971279677,0.736622558,
,,320,,0.971731251,0.744781936,
,,321,,0.971837809,0.746738914,
,,322,,0.972028316,0.746942532,
,,323,,0.972121096,0.746952722,
,,324,,0.97260673,0.747605535,
,,325,,0.973118379,0.747913635,
,,326,,0.973301982,0.750854754,
,,327,,0.973419398,0.751576377,
,,328,,0.973515372,0.753229725,
,,329,,0.973732465,0.753407513,
,,330,,0.973957315,0.754431903,
,,331,,0.974078832,0.754963294,
,,332,,0.974110487,0.758424204,
,,333,,0.974270024,0.75882131,
,,334,,0.974447613,0.75925348,
,,335,,0.974486848,0.761086821,
,,336,,0.974592779,0.761749544,
,,337,,0.974649734,0.765044469,
,,338,,0.974965995,0.766497029,
,,339,,0.975095187,0.771982642,
,,340,,0.975173353,0.774629976,
,,341,,0.975586504,0.779408294,
,,342,,0.976056801,0.782341482,
,,343,,0.97633112,0.782545174,
,,344,,0.976355238,0.783813187,
,,345,,0.976379181,0.785507627,
,,346,,0.976406184,0.785579195,
,,347,,0.976506432,0.787570739,
,,348,,0.976796704,0.787602341,
,,349,,0.977382913,0.788074568,
,,350,,0.97746023,0.789117074,
,,351,,0.977767586,0.791143088,
,,352,,0.977824378,0.792356459,
,,353,,0.977861381,0.798229223,
,,354,,0.977885231,0.798475782,
,,355,,0.978047135,0.80007617,
,,356,,0.978485747,0.800399131,
,,357,,0.978770824,0.801506956,
,,358,,0.978859384,0.806448834,
,,359,,0.978949304,0.806805535,
,,360,,0.979014331,0.808334162,
,,361,,0.979091283,0.810134329,
,,362,,0.979286573,0.811201749,
,,363,,0.980245837,0.81305256,
,,364,,0.980510586,0.815560058,
,,365,,0.981031907,0.817821097,
,,366,,0.981534059,0.823558177,
,,367,,0.981668052,0.825806434,
,,368,,0.98174981,0.828021762,
,,369,,0.98188512,0.829247639,
,,370,,0.982141863,0.83359399,
,,371,,0.982523782,0.835134653,
,,372,,0.982787609,0.836471644,
,,373,,0.982943913,0.84340648,
,,374,,0.983039505,0.846304919,
,,375,,0.983397936,0.850316769,
,,376,,0.983599931,0.853062289,
,,377,,0.983643826,0.857579059,
,,378,,0.983689586,0.858133302,
,,379,,0.98396462,0.861487715,
,,380,,0.984031348,0.865951708,
,,381,,0.984121415,0.867476286,
,,382,,0.984487014,0.868857452,
,,383,,0.984669083,0.868892996,
,,384,,0.984806436,0.869535787,
,,385,,0.984867245,0.869819052,
,,386,,0.984948481,0.871272842,
,,387,,0.984976614,0.875036361,
,,388,,0.984984736,0.875731827,
,,389,,0.985003424,0.876030405,
,,390,,0.985067349,0.881087932,
,,391,,0.985154494,0.88367298,
,,392,,0.985216872,0.884150681,
,,393,,0.985320071,0.884834576,
,,394,,0.985356373,0.887707151,
,,395,,0.985580962,0.892661071,
,,396,,0.985807696,0.896510204,
,,397,,0.985831695,0.901134419,
,,398,,0.98590484,0.903205144,
,,399,,0.985992822,0.905983364,
,,400,,0.985995877,0.906348612,
,,401,,0.986047111,0.907029085,
,,402,,0.986071213,0.907348771,
,,403,,0.986113372,0.907780858,
,,404,,0.98613123,0.908965414,
,,405,,0.986191647,0.911482731,
,,406,,0.986197519,0.912076773,
,,407,,0.986361057,0.913013384,
,,408,,0.986364973,0.913123909,
,,409,,0.986405664,0.913887308,
,,410,,0.986455035,0.916462939,
,,411,,0.98653741,0.920111693,
,,412,,0.986537641,0.923635592,
,,413,,0.986771649,0.924595565,
,,414,,0.986787669,0.926190493,
,,415,,0.986897866,0.927042434,
,,416,,0.986950716,0.927767729,
,,417,,0.987028925,0.928152744,
,,418,,0.987041055,0.929512662,
,,419,,0.987082357,0.934534611,
,,420,,0.987168229,0.934750323,
,,421,,0.987178418,0.935077239,
,,422,,0.987229294,0.935796358,
,,423,,0.987371407,0.936089689,
,,424,,0.987432703,0.940332602,
,,425,,0.987515786,0.943949312,
,,426,,0.987828442,0.944466644,
,,427,,0.98790233,0.945394659,
,,428,,0.988051444,0.947699737,
,,429,,0.988076002,0.948233744,
,,430,,0.98811945,0.948569081,
,,431,,0.988135774,0.949422738,
,,432,,0.988185111,0.950031354,
,,433,,0.988190542,0.952446337,
,,434,,0.988306118,0.953304943,
,,435,,0.98835873,0.958456536,
,,436,,0.9884118,0.959275875,
,,437,,0.988632863,0.959514571,
,,438,,0.988748259,0.961257958,
,,439,,0.988765921,0.963329047,
,,440,,0.988805085,0.964243693,
,,441,,0.988978779,0.964568457,
,,442,,0.989173541,0.965629214,
,,443,,0.989175978,0.96617015,
,,444,,0.989538773,0.966222453,
,,445,,0.989804809,0.96964638,
,,446,,0.989863694,0.973026993,
,,447,,0.989969895,0.973058256,
,,448,,0.990033565,0.97345242,
,,449,,0.990102245,0.977898639,
,,450,,0.990152272,0.978254469,
,,451,,0.990487249,0.979323011,
,,452,,0.990568932,0.979612144,
,,453,,0.990581917,0.980426682,
,,454,,0.990587754,0.983067005,
,,455,,0.990613336,0.984998294,
,,456,,0.990632349,0.986224643,
,,457,,0.990663556,0.9877009,
,,458,,0.990734944,0.988538798,
,,459,,0.990840751,0.989309657,
,,460,,0.990887301,0.991052233,
,,461,,0.990906408,0.99368717,
,,462,,0.991009997,0.994114391,
,,463,,0.991072761,0.994929282,
,,464,,0.991105911,0.995234299,
,,465,,0.991142828,0.996448741,
,,466,,0.991179022,0.99661164,
,,467,,0.991234398,0.997838789,
,,468,,0.991265287,0.997845613,
,,469,,0.991318166,0.997947123,
,,470,,0.991388454,0.998259089,
,,471,,0.991534351,0.999038903,
,,472,,0.99153893,1.000571479,
,,473,,0.991612947,1.003281972,
,,474,,0.991652248,1.003586789,
,,475,,0.991674596,1.005520186,
,,476,,0.991898714,1.005826396,
,,477,,0.991986566,1.006734872,
,,478,,0.99203408,1.006772559,
,,479,,0.992101374,1.008207782,
,,480,,0.992106993,1.00924593,
,,481,,0.992146812,1.011517863,
,,482,,0.992189423,1.012165985,
,,483,,0.992243879,1.012642201,
,,484,,0.992244073,1.012902797,
,,485,,0.992294702,1.013567573,
,,486,,0.992328173,1.013651519,
,,487,,0.992374283,1.014369901,
,,488,,0.992389414,1.014776121,
,,489,,0.992562602,1.015662963,
,,490,,0.992616138,1.018006442,
,,491,,0.992666022,1.019068582,
,,492,,0.992671513,1.019797854,
,,493,,0.992781473,1.020359829,
,,494,,0.99281304,1.020566968,
,,495,,0.992862214,1.020876778,
,,496,,0.992865413,1.020929216,
,,497,,0.992915734,1.022343925,
,,498,,0.992932582,1.022418525,
,,499,,0.992997616,1.022588736,
,,500,,0.993017977,1.022674829,
,,501,,0.993076305,1.023162569,
,,502,,0.993126006,1.023772891,
,,503,,0.993219308,1.025108917,
,,504,,0.993226675,1.025180616,
,,505,,0.993248052,1.027055423,
,,506,,0.993251372,1.027240036,
,,507,,0.993264446,1.027584294,
,,508,,0.993387715,1.028396873,
,,509,,0.993406576,1.02850918,
,,510,,0.993490177,1.028559891,
,,511,,0.993531131,1.02904965,
,,512,,0.993561527,1.029096204,
,,513,,0.993588191,1.029466031,
,,514,,0.993655706,1.029642077,
,,515,,0.993676576,1.030491301,
,,516,,0.99368182,1.031314339,
,,517,,0.993891489,1.032029821,
,,518,,0.993931078,1.032466516,
,,519,,0.994009056,1.032536522,
,,520,,0.994222953,1.033098929,
,,521,,0.994229297,1.033255723,
,,522,,0.994234595,1.033280661,
,,523,,0.99423637,1.034067676,
,,524,,0.99427815,1.034081001,
,,525,,0.994317398,1.034159552,
,,526,,0.994325857,1.034228455,
,,527,,0.9943325,1.034860149,
,,528,,0.994430688,1.035122758,
,,529,,0.994450041,1.03540961,
,,530,,0.994473922,1.037385562,
,,531,,0.994501747,1.037562724,
,,532,,0.994601861,1.037595695,
,,533,,0.994603527,1.038086467,
,,534,,0.994604359,1.038607718,
,,535,,0.994637655,1.038608881,
,,536,,0.99465029,1.038912658,
,,537,,0.994756867,1.040164717,
,,538,,0.994788482,1.04039217,
,,539,,0.994854334,1.040498281,
,,540,,0.994858713,1.040736746,
,,541,,0.994866591,1.041323677,
,,542,,0.994881398,1.041331757,
,,543,,0.994923261,1.041951454,
,,544,,0.994943815,1.042361641,
,,545,,0.994961465,1.042469031,
,,546,,0.994980934,1.042574652,
,,547,,0.995032083,1.04300415,
,,548,,0.995074023,1.044128169,
,,549,,0.995085444,1.044936115,
,,550,,0.995103892,1.045031964,
,,551,,0.995107534,1.045063487,
,,552,,0.995153426,1.045091669,
,,553,,0.995191326,1.046641819,
,,554,,0.995193032,1.046702635,
,,555,,0.995204063,1.047352182,
,,556,,0.995219179,1.047555586,
,,557,,0.995259846,1.047956554,
,,558,,0.995301218,1.048282194,
,,559,,0.995408151,1.049598749,
,,560,,0.995430707,1.049605309,
,,561,,0.995501081,1.050141502,
,,562,,0.995520649,1.050956619,
,,563,,0.995598473,1.051146465,
,,564,,0.995605653,1.051478132,
,,565,,0.995665318,1.051530638,
,,566,,0.99571212,1.051718081,
,,567,,0.995726162,1.052588576,
,,568,,0.995766021,1.053222996,
,,569,,0.995790736,1.054008058,
,,570,,0.995844054,1.054265353,
,,571,,0.995856892,1.054696677,
,,572,,0.995887275,1.055413871,
,,573,,0.99592984,1.055849733,
,,574,,0.99596939,1.056142195,
,,575,,0.99605021,1.056239876,
,,576,,0.996063964,1.057240855,
,,577,,0.99607956,1.057392818,
,,578,,0.996092163,1.057427837,
,,579,,0.996093438,1.057811056,
,,580,,0.99613823,1.058164852,
,,581,,0.996138344,1.058204854,
,,582,,0.996157953,1.058307503,
,,583,,0.996158377,1.058644032,
,,584,,0.996166967,1.058867017,
,,585,,0.996194382,1.059016231,
,,586,,0.996195594,1.059619166,
,,587,,0.996198829,1.061406422,
,,588,,0.996347269,1.061415082,
,,589,,0.996369027,1.062080673,
,,590,,0.996403873,1.062463075,
,,591,,0.996413104,1.06368766,
,,592,,0.996422531,1.064024517,
,,593,,0.996423873,1.064675535,
,,594,,0.996465932,1.064802447,
,,595,,0.996467938,1.066044071,
,,596,,0.996479964,1.066277928,
,,597,,0.996483779,1.06637617,
,,598,,0.996484934,1.066608086,
,,599,,0.996543703,1.066891223,
,,600,,0.996575225,1.066972748,
,,601,,0.996594523,1.067237482,
,,602,,0.996594621,1.067753442,
,,603,,0.99661391,1.068656939,
,,604,,0.996677362,1.069167332,
,,605,,0.996687994,1.069970481,
,,606,,0.996690796,1.070023889,
,,607,,0.996796804,1.070573997,
,,608,,0.996804491,1.070756986,
,,609,,0.99681158,1.070792869,
,,610,,0.996840725,1.070977037,
,,611,,0.996843439,1.071108547,
,,612,,0.996875146,1.071163603,
,,613,,0.99689922,1.071186397,
,,614,,0.996920624,1.071585531,
,,615,,0.996921864,1.071656906,
,,616,,0.99693881,1.071713204,
,,617,,0.996948098,1.071789951,
,,618,,0.996997236,1.071934314,
,,619,,0.997000485,1.071992645,
,,620,,0.997071402,1.072367743,
,,621,,0.997073403,1.072504159,
,,622,,0.997110639,1.073287576,
,,623,,0.997124964,1.073299698,
,,624,,0.997125306,1.073816682,
,,625,,0.997162192,1.073948779,
,,626,,0.997162195,1.07470493,
,,627,,0.997192474,1.074824895,
,,628,,0.997239577,1.075296868,
,,629,,0.997291353,1.075352851,
,,630,,0.997320078,1.075688367,
,,631,,0.997329915,1.076074168,
,,632,,0.997360834,1.076127133,
,,633,,0.997369456,1.076250893,
,,634,,0.997391008,1.076503235,
,,635,,0.997403589,1.076558837,
,,636,,0.997420605,1.076631851,
,,637,,0.997475477,1.078540515,
,,638,,0.9974985,1.078671155,
,,639,,0.997545991,1.078719047,
,,640,,0.997546076,1.079016668,
,,641,,0.997553057,1.079137944,
,,642,,0.997569578,1.079220625,
,,643,,0.997600471,1.079296421,
,,644,,0.997657368,1.079310995,
,,645,,0.997664979,1.079440098,
,,646,,0.997688249,1.079716533,
,,647,,0.997704693,1.080071394,
,,648,,0.997712502,1.080078887,
,,649,,0.997729994,1.080193313,
,,650,,0.997738043,1.080328159,
,,651,,0.99774877,1.081204747,
,,652,,0.997751807,1.081219891,
,,653,,0.997761497,1.081402945,
,,654,,0.997766103,1.081417837,
,,655,,0.997773974,1.081469451,
,,656,,0.997782993,1.081822315,
,,657,,0.997783993,1.081886104,
,,658,,0.99779309,1.081965605,
,,659,,0.997852075,1.082050825,
,,660,,0.997862498,1.082365065,
,,661,,0.997874632,1.082381325,
,,662,,0.997880612,1.082696691,
,,663,,0.997882966,1.082733235,
,,664,,0.997909394,1.084018199,
,,665,,0.997980364,1.084184724,
,,666,,0.998004007,1.084483754,
,,667,,0.998007253,1.08477149,
,,668,,0.998011063,1.084903631,
,,669,,0.998030086,1.085452381,
,,670,,0.998032898,1.085496454,
,,671,,0.99803915,1.085525438,
,,672,,0.998053439,1.085600627,
,,673,,0.998078259,1.085629572,
,,674,,0.998078287,1.085632089,
,,675,,0.998082394,1.085641945,
,,676,,0.998103839,1.08565646,
,,677,,0.998128196,1.085720854,
,,678,,0.998141216,1.085762044,
,,679,,0.998148592,1.086064188,
,,680,,0.998154749,1.08608086,
,,681,,0.998163719,1.086085864,
,,682,,0.998171949,1.086338289,
,,683,,0.99817308,1.086696029,
,,684,,0.998173903,1.086813585,
,,685,,0.998178952,1.087003267,
,,686,,0.998179656,1.087021625,
,,687,,0.998196604,1.087319546,
,,688,,0.998221711,1.087427353,
,,689,,0.998241701,1.087782364,
,,690,,0.998244866,1.087868589,
,,691,,0.998246982,1.087911108,
,,692,,0.998261494,1.088001711,
,,693,,0.99827439,1.088122451,
,,694,,0.998290603,1.088139016,
,,695,,0.998291051,1.088183575,
,,696,,0.998316411,1.088189479,
,,697,,0.99832495,1.088393143,
,,698,,0.99833414,1.088480166,
,,699,,0.998334635,1.088518465,
,,700,,0.998336405,1.088652027,
,,701,,0.998346435,1.088801995,
,,702,,0.998353554,1.088999524,
,,703,,0.998354535,1.08910287,
,,704,,0.998357485,1.089255878,
,,705,,0.998368497,1.089380638,
,,706,,0.99837809,1.089420465,
,,707,,0.998382522,1.089534239,
,,708,,0.998387994,1.089661316,
,,709,,0.99839034,1.089679803,
,,710,,0.998403833,1.089716988,
,,711,,0.998415254,1.089755609,
,,712,,0.998434984,1.089982927,
,,713,,0.998438268,1.090030094,
,,714,,0.998460545,1.090137096,
,,715,,0.998461177,1.090272379,
,,716,,0.998469315,1.090396269,
,,717,,0.998474948,1.090450214,
,,718,,0.998476927,1.090637663,
,,719,,0.998489982,1.090769079,
,,720,,0.998491476,1.090791407,
,,721,,0.998502089,1.090910062,
,,722,,0.998532345,1.091008618,
,,723,,0.99855592,1.091095408,
,,724,,0.998561814,1.091248584,
,,725,,0.998562623,1.091282779,
,,726,,0.998565412,1.091284004,
,,727,,0.998575893,1.091350962,
,,728,,0.998586268,1.091391066,
,,729,,0.998587344,1.091417989,
,,730,,0.998655867,1.091514354,
,,731,,0.998674705,1.091554028,
,,732,,0.998678073,1.091619489,
,,733,,0.998680776,1.091775277,
,,734,,0.998701121,1.092028764,
,,735,,0.998706141,1.092078481,
,,736,,0.998708787,1.092117179,
,,737,,0.998711731,1.092166212,
,,738,,0.998711777,1.092210277,
,,739,,0.998717351,1.092496638,
,,740,,0.998736019,1.092544943,
,,741,,0.998737393,1.092545964,
,,742,,0.998738636,1.09263489,
,,743,,0.998740286,1.092687769,
,,744,,0.998746363,1.092731727,
,,745,,0.998760372,1.092783953,
,,746,,0.998760737,1.092945088,
,,747,,0.998761341,1.092975644,
,,748,,0.998762998,1.092981325,
,,749,,0.998767359,1.093191241,
,,750,,0.998771405,1.093250106,
,,751,,0.998793382,1.093379016,
,,752,,0.998801148,1.093422618,
,,753,,0.998808515,1.093515335,
,,754,,0.998820595,1.093733908,
,,755,,0.998845578,1.093741972,
,,756,,0.998849739,1.093821577,
,,757,,0.998850435,1.093822503,
,,758,,0.998850478,1.093839645,
,,759,,0.998858535,1.093895102,
,,760,,0.998884353,1.09397601,
,,761,,0.998888196,1.094103413,
,,762,,0.998922,1.094136307,
,,763,,0.998923879,1.094184138,
,,764,,0.998930957,1.094222543,
,,765,,0.998946571,1.094226769,
,,766,,0.998956981,1.094251827,
,,767,,0.99896997,1.094255357,
,,768,,0.998983636,1.094282401,
,,769,,0.998998499,1.094308339,
,,770,,0.999010671,1.094332269,
,,771,,0.999018224,1.094339259,
,,772,,0.999019972,1.094367237,
,,773,,0.999034491,1.094382147,
,,774,,0.999064511,1.09439508,
,,775,,0.999069819,1.094402232,
,,776,,0.999070225,1.094423862,
,,777,,0.999073975,1.094466544,
,,778,,0.999074069,1.094505638,
,,779,,0.999074544,1.094524424,
,,780,,0.999075336,1.094651753,
,,781,,0.999082606,1.094721632,
,,782,,0.999096549,1.094798328,
,,783,,0.999108115,1.094831288,
,,784,,0.999124925,1.09498063,
,,785,,0.999129495,1.095000713,
,,786,,0.999142572,1.095020367,
,,787,,0.999170771,1.095084466,
,,788,,0.999174591,1.095113991,
,,789,,0.999186736,1.09512229,
,,790,,0.999190797,1.095130128,
,,791,,0.999202129,1.095174881,
,,792,,0.999205174,1.095291177,
,,793,,0.999211675,1.095303016,
,,794,,0.999230193,1.095397992,
,,795,,0.999233516,1.09550522,
,,796,,0.999234914,1.095609048,
,,797,,0.999250516,1.095639306,
,,798,,0.999256507,1.095673024,
,,799,,0.999257899,1.095721285,
,,800,,0.999271257,1.095725371,
,,801,,0.999271908,1.095788514,
,,802,,0.999275108,1.095796979,
,,803,,0.999281687,1.095809782,
,,804,,0.999281783,1.095836368,
,,805,,0.999286448,1.095836721,
,,806,,0.999291351,1.095851558,
,,807,,0.999296877,1.095997082,
,,808,,0.999297902,1.096015192,
,,809,,0.999312664,1.096023926,
,,810,,0.99932985,1.09607932,
,,811,,0.999330371,1.096093151,
,,812,,0.999332751,1.096162872,
,,813,,0.999334953,1.09618629,
,,814,,0.999337087,1.096198906,
,,815,,0.999366362,1.09630099,
,,816,,0.999369573,1.096340478,
,,817,,0.999377414,1.096365544,
,,818,,0.999386381,1.096371342,
,,819,,0.999393548,1.096415078,
,,820,,0.999393569,1.096421347,
,,821,,0.999398706,1.096456119,
,,822,,0.999400026,1.096463329,
,,823,,0.999402238,1.096471821,
,,824,,0.999424992,1.096508118,
,,825,,0.999425247,1.096530449,
,,826,,0.99943704,1.096562862,
,,827,,0.999445618,1.096568415,
,,828,,0.999453829,1.09659841,
,,829,,0.999457566,1.096631949,
,,830,,0.999458338,1.096645495,
,,831,,0.999458555,1.096700913,
,,832,,0.999460128,1.096736278,
,,833,,0.999461787,1.096749432,
,,834,,0.999465468,1.096862895,
,,835,,0.999465673,1.096888012,
,,836,,0.999467206,1.096896062,
,,837,,0.999469985,1.096907592,
,,838,,0.999470421,1.096910143,
,,839,,0.999472917,1.096938728,
,,840,,0.999473379,1.096957411,
,,841,,0.999503445,1.097015647,
,,842,,0.99950523,1.097096202,
,,843,,0.99951242,1.097103561,
,,844,,0.999514825,1.097133471,
,,845,,0.999520121,1.097142921,
,,846,,0.999520583,1.097153996,
,,847,,0.99952332,1.097173631,
,,848,,0.999525568,1.09721168,
,,849,,0.999526811,1.097246008,
,,850,,0.999537959,1.097256325,
,,851,,0.999542925,1.097267189,
,,852,,0.999545764,1.097296172,
,,853,,0.999547788,1.097348255,
,,854,,0.999548362,1.097371198,
,,855,,0.999551153,1.097408433,
,,856,,0.999558614,1.097454429,
,,857,,0.999562371,1.097478894,
,,858,,0.999569701,1.097485646,
,,859,,0.99957273,1.097486328,
,,860,,0.999586174,1.097514146,
,,861,,0.999588707,1.097552633,
,,862,,0.999592816,1.097556106,
,,863,,0.999594767,1.097602704,
,,864,,0.99959746,1.097608624,
,,865,,0.999599927,1.0976304,
,,866,,0.999604193,1.097726173,
,,867,,0.999604699,1.097737986,
,,868,,0.999609344,1.097768418,
,,869,,0.999620862,1.097769109,
,,870,,0.999621526,1.097777134,
,,871,,0.999624164,1.097806378,
,,872,,0.999627002,1.097840305,
,,873,,0.999628071,1.097851722,
,,874,,0.999633388,1.097859462,
,,875,,0.999636349,1.097860939,
,,876,,0.999637625,1.097940705,
,,877,,0.999644165,1.097945411,
,,878,,0.999649919,1.09796131,
,,879,,0.99965255,1.098011834,
,,880,,0.999654042,1.098024229,
,,881,,0.999654105,1.098032142,
,,882,,0.999659663,1.098049152,
,,883,,0.999661042,1.098055114,
,,884,,0.999662062,1.098058345,
,,885,,0.999664024,1.098088532,
,,886,,0.999671212,1.098145846,
,,887,,0.999673754,1.098158883,
,,888,,0.999683541,1.09818031,
,,889,,0.999683822,1.098188588,
,,890,,0.999685993,1.098191694,
,,891,,0.999686697,1.098197958,
,,892,,0.99968926,1.098201931,
,,893,,0.999694116,1.098219096,
,,894,,0.999695123,1.098226105,
,,895,,0.99970153,1.098256101,
,,896,,0.999710528,1.098290516,
,,897,,0.999711302,1.098312133,
,,898,,0.999715794,1.09832403,
,,899,,0.999727961,1.098357692,
,,900,,0.999728517,1.09838196,
,,901,,0.999729339,1.098443529,
,,902,,0.999732702,1.098448738,
,,903,,0.999733325,1.09846459,
,,904,,0.999733906,1.098482193,
,,905,,0.999744351,1.098483161,
,,906,,0.999746001,1.098500005,
,,907,,0.999746202,1.098537846,
,,908,,0.999747058,1.098538144,
,,909,,0.999750428,1.098555923,
,,910,,0.999753047,1.098590985,
,,911,,0.999754853,1.098604319,
,,912,,0.999754882,1.098613261,
,,913,,0.999762869,1.098622775,
,,914,,0.999766645,1.098626657,
,,915,,0.999767143,1.098628963,
,,916,,0.999767496,1.098651423,
,,917,,0.999769045,1.098669893,
,,918,,0.999769087,1.098687892,
,,919,,0.999773107,1.098699429,
,,920,,0.999774382,1.098704625,
,,921,,0.999775415,1.098705574,
,,922,,0.999779495,1.098737922,
,,923,,0.999781331,1.098747824,
,,924,,0.999781583,1.09878832,
,,925,,0.999789199,1.098794701,
,,926,,0.999789364,1.098843246,
,,927,,0.999795212,1.098868413,
,,928,,0.999800905,1.098877619,
,,929,,0.999806337,1.098889361,
,,930,,0.999811647,1.098905528,
,,931,,0.999817147,1.098906093,
,,932,,0.999821325,1.098920098,
,,933,,0.999825999,1.098931404,
,,934,,0.999826071,1.098931734,
,,935,,0.999829131,1.098936689,
,,936,,0.999831617,1.098953639,
,,937,,0.999834345,1.098957737,
,,938,,0.999835269,1.098962591,
,,939,,0.999835437,1.098964021,
,,940,,0.999838831,1.098967475,
,,941,,0.999841359,1.09898327,
,,942,,0.999842834,1.098993594,
,,943,,0.999846119,1.099010396,
,,944,,0.999846241,1.099023028,
,,945,,0.99984656,1.09902573,
,,946,,0.999847221,1.099028019,
,,947,,0.999849287,1.099046779,
,,948,,0.999851598,1.099049596,
,,949,,0.999852466,1.099056912,
,,950,,0.99985436,1.099059288,
,,951,,0.999855777,1.099067304,
,,952,,0.999856645,1.099088413,
,,953,,0.999858404,1.09910505,
,,954,,0.99986019,1.099106078,
,,955,,0.99986211,1.099132062,
,,956,,0.999862267,1.099149217,
,,957,,0.999863633,1.099150069,
,,958,,0.999865957,1.099167291,
,,959,,0.999871271,1.099203922,
,,960,,0.999875479,1.099212388,
,,961,,0.999878213,1.099212837,
,,962,,0.999882692,1.099215398,
,,963,,0.999883994,1.099224436,
,,964,,0.999889444,1.099227933,
,,965,,0.999891595,1.099231019,
,,966,,0.99989337,1.099236509,
,,967,,0.999894211,1.099239997,
,,968,,0.999895343,1.099245012,
,,969,,0.999897689,1.09924549,
,,970,,0.999898063,1.099253943,
,,971,,0.999898984,1.099280266,
,,972,,0.999899231,1.099297429,
,,973,,0.999905885,1.099309017,
,,974,,0.999907387,1.099314196,
,,975,,0.999907513,1.099327252,
,,976,,0.999909287,1.099332926,
,,977,,0.999910164,1.099350151,
,,978,,0.999910349,1.099358473,
,,979,,0.999911001,1.09937557,
,,980,,0.999913095,1.099389861,
,,981,,0.999914454,1.099401138,
,,982,,0.999918143,1.099412705,
,,983,,0.999921482,1.09943715,
,,984,,0.999923552,1.099452615,
,,985,,0.999924463,1.099454578,
,,986,,0.999925238,1.099473371,
,,987,,0.999929832,1.099477008,
,,988,,0.999930426,1.09951461,
,,989,,0.999946241,1.09953314,
,,990,,0.999949005,1.099547545,
,,991,,0.999949194,1.099551244,
,,992,,0.99994937,1.099554451,
,,993,,0.999949416,1.099578145,
,,994,,0.999950338,1.099582117,
,,995,,0.999951974,1.099618829,
,,996,,0.999952635,1.099625656,
,,997,,0.999953729,1.099634427,
,,998,,0.999956347,1.099641926,
,,999,,0.999958005,1.099643818,
,,1000,,0.999960236,1.09965753,
,,1001,,0.999960353,1.099667479,
,,1002,,0.999961732,1.099677977,
,,1003,,0.999963531,1.099687818,
,,1004,,0.999963823,1.099688906,
,,1005,,0.999965846,1.099690377,
,,1006,,0.999968395,1.099699028,
,,1007,,0.999968699,1.099700944,
,,1008,,0.999968965,1.099706854,
,,1009,,0.99996928,1.099711032,
,,1010,,0.99996937,1.09971262,
,,1011,,0.999970592,1.099713502,
,,1012,,0.999970766,1.099715045,
,,1013,,0.999972145,1.099724877,
,,1014,,0.99997366,1.099727123,
,,1015,,0.999974178,1.099728003,
,,1016,,0.999975069,1.099740053,
,,1017,,0.999976448,1.099757041,
,,1018,,0.999977361,1.09975719,
,,1019,,0.999977368,1.099758241,
,,1020,,0.999978483,1.099763928,
,,1021,,0.999978806,1.099768937,
,,1022,,0.999979119,1.099770583,
,,1023,,0.999979707,1.099779271,
,,1024,,0.999981429,1.099796397,
,,1025,,0.999981948,1.09979795,
,,1026,,0.999981988,1.09979848,
,,1027,,0.999982181,1.099803416,
,,1028,,0.999982979,1.099808324,
,,1029,,0.999983128,1.099811325,
,,1030,,0.99998328,1.099812898,
,,1031,,0.999983422,1.099814293,
,,1032,,0.999983538,1.099829342,
,,1033,,0.999984004,1.099829817,
,,1034,,0.999984253,1.099831705,
,,1035,,0.999984711,1.0998325,
,,1036,,0.999984922,1.099838661,
,,1037,,0.999986424,1.099843145,
,,1038,,0.999986479,1.099845883,
,,1039,,0.999987852,1.099846585,
,,1040,,0.99998793,1.099847717,
,,1041,,0.999988373,1.099852379,
,,1042,,0.999988984,1.09985666,
,,1043,,0.999989554,1.099857756,
,,1044,,0.999989599,1.099862266,
,,1045,,0.999989812,1.099862287,
,,1046,,0.999990163,1.09987028,
,,1047,,0.999990472,1.099871752,
,,1048,,0.999990576,1.099874435,
,,1049,,0.999990741,1.09987581,
,,1050,,0.999990983,1.099877475,
,,1051,,0.999991154,1.099877669,
,,1052,,0.999991827,1.099879276,
,,1053,,0.999992266,1.099879741,
,,1054,,0.999992329,1.099884263,
,,1055,,0.999992367,1.099885473,
,,1056,,0.999992782,1.099888966,
,,1057,,0.999992835,1.099890594,
,,1058,,0.999993257,1.099892549,
,,1059,,0.999993711,1.099894198,
,,1060,,0.999993921,1.099894548,
,,1061,,0.999993957,1.09989522,
,,1062,,0.999994051,1.099896926,
,,1063,,0.999994066,1.099899522,
,,1064,,0.999994366,1.099899793,
,,1065,,0.999994456,1.099900011,
,,1066,,0.999994481,1.099900808,
,,1067,,0.999994558,1.099902959,
,,1068,,0.999994766,1.099904103,
,,1069,,0.9999948,1.099905067,
,,1070,,0.999994809,1.099905374,
,,1071,,0.999995301,1.099906437,
,,1072,,0.999995493,1.099906542,
,,1073,,0.999995629,1.099907181,
,,1074,,0.999995686,1.099911842,
,,1075,,0.999995842,1.099912981,
,,1076,,0.999996111,1.099915241,
,,1077,,0.999996659,1.099917226,
,,1078,,0.99999672,1.099919689,
,,1079,,0.99999681,1.099920262,
,,1080,,0.999996827,1.099920944,
,,1081,,0.999996941,1.09992217,
,,1082,,0.999997046,1.099923261,
,,1083,,0.999997333,1.099924939,
,,1084,,0.999997558,1.099925184,
,,1085,,0.999997562,1.099926507,
,,1086,,0.999997591,1.099926567,
,,1087,,0.999997733,1.099928817,
,,1088,,0.999997908,1.099930127,
,,1089,,0.999997938,1.099930681,
,,1090,,0.99999794,1.099931297,
,,1091,,0.999998093,1.099931972,
,,1092,,0.999998097,1.099934187,
,,1093,,0.999998127,1.099938731,
,,1094,,0.999998158,1.099939795,
,,1095,,0.999998167,1.099939806,
,,1096,,0.999998235,1.099940204,
,,1097,,0.999998311,1.09994154,
,,1098,,0.999998355,1.099941928,
,,1099,,0.999998477,1.099942948,
,,1100,,0.999998531,1.09994375,
,,1101,,0.999998545,1.099944503,
,,1102,,0.999998633,1.099944971,
,,1103,,0.999998668,1.099946666,
,,1104,,0.999998704,1.09994765,
,,1105,,0.999998738,1.099947652,
,,1106,,0.999998742,1.099949105,
,,1107,,0.999998803,1.099949174,
,,1108,,0.999998851,1.099949938,
,,1109,,0.999998869,1.099950665,
,,1110,,0.99999888,1.099951043,
,,1111,,0.999998957,1.099951142,
,,1112,,0.999998973,1.099951528,
,,1113,,0.999999003,1.09995177,
,,1114,,0.999999022,1.099951833,
,,1115,,0.999999081,1.099952132,
,,1116,,0.999999088,1.099952783,
,,1117,,0.999999105,1.099954431,
,,1118,,0.999999154,1.099955652,
,,1119,,0.999999157,1.099955902,
,,1120,,0.999999176,1.099957303,
,,1121,,0.999999187,1.099958005,
,,1122,,0.999999195,1.099958167,
,,1123,,0.999999199,1.099958292,
,,1124,,0.999999213,1.09995892,
,,1125,,0.99999923,1.099959781,
,,1126,,0.999999239,1.099959994,
,,1127,,0.999999242,1.099960493,
,,1128,,0.999999252,1.099961372,
,,1129,,0.999999256,1.09996207,
,,1130,,0.999999275,1.099962801,
,,1131,,0.999999305,1.099963193,
,,1132,,0.999999306,1.099963944,
,,1133,,0.99999931,1.099964045,
,,1134,,0.999999318,1.099964703,
,,1135,,0.999999321,1.099964836,
,,1136,,0.999999338,1.09996499,
,,1137,,0.999999357,1.09996576,
,,1138,,0.99999938,1.099966065,
,,1139,,0.999999391,1.099966195,
,,1140,,0.999999412,1.099966328,
,,1141,,0.999999419,1.099967779,
,,1142,,0.999999433,1.099968812,
,,1143,,0.999999441,1.09997006,
,,1144,,0.999999467,1.099970443,
,,1145,,0.999999469,1.099971013,
,,1146,,0.999999484,1.099972303,
,,1147,,0.99999951,1.09997242,
,,1148,,0.99999952,1.099972896,
,,1149,,0.999999521,1.099973015,
,,1150,,0.999999535,1.099973494,
,,1151,,0.999999552,1.099973913,
,,1152,,0.999999564,1.099974388,
,,1153,,0.999999566,1.099975397,
,,1154,,0.999999582,1.099976196,
,,1155,,0.999999589,1.099976532,
,,1156,,0.999999618,1.099976922,
,,1157,,0.999999646,1.099977132,
,,1158,,0.999999659,1.09997788,
,,1159,,0.999999668,1.099978533,
,,1160,,0.999999671,1.099978572,
,,1161,,0.999999677,1.099978694,
,,1162,,0.999999692,1.099978934,
,,1163,,0.999999712,1.099979049,
,,1164,,0.999999712,1.09997918,
,,1165,,0.999999722,1.099979455,
,,1166,,0.999999722,1.099979607,
,,1167,,0.999999723,1.099979609,
,,1168,,0.999999725,1.099980171,
,,1169,,0.999999734,1.099980448,
,,1170,,0.999999744,1.099980948,
,,1171,,0.999999745,1.09998109,
,,1172,,0.999999749,1.099981476,
,,1173,,0.999999756,1.099981497,
,,1174,,0.999999758,1.099981709,
,,1175,,0.999999768,1.099981896,
,,1176,,0.99999977,1.099981899,
,,1177,,0.999999774,1.099982066,
,,1178,,0.999999781,1.099982411,
,,1179,,0.999999793,1.099982755,
,,1180,,0.999999801,1.099982979,
,,1181,,0.999999804,1.099983361,
,,1182,,0.999999811,1.09998337,
,,1183,,0.999999815,1.09998383,
,,1184,,0.99999982,1.099984703,
,,1185,,0.999999821,1.099985319,
,,1186,,0.999999824,1.099986433,
,,1187,,0.999999832,1.099986637,
,,1188,,0.999999836,1.099986748,
,,1189,,0.999999845,1.099986974,
,,1190,,0.999999851,1.099987242,
,,1191,,0.999999853,1.099987259,
,,1192,,0.999999875,1.099987323,
,,1193,,0.999999877,1.099987507,
,,1194,,0.999999878,1.099987608,
,,1195,,0.999999878,1.09998762,
,,1196,,0.999999881,1.099987858,
,,1197,,0.999999881,1.099988288,
,,1198,,0.999999885,1.099988412,
,,1199,,0.999999887,1.099988441,
,,1200,,0.999999896,1.099988575,
,,1201,,0.999999897,1.099988755,
,,1202,,0.999999897,1.099989003,
,,1203,,0.999999898,1.099989205,
,,1204,,0.999999905,1.099989296,
,,1205,,0.999999911,1.099989302,
,,1206,,0.999999913,1.099989908,
,,1207,,0.999999916,1.099990383,
,,1208,,0.999999917,1.099990568,
,,1209,,0.999999918,1.099990631,
,,1210,,0.999999919,1.099990749,
,,1211,,0.999999929,1.099990899,
,,1212,,0.999999929,1.099991531,
,,1213,,0.999999929,1.09999188,
,,1214,,0.99999993,1.09999212,
,,1215,,0.99999993,1.099992144,
,,1216,,0.999999931,1.099992215,
,,1217,,0.999999935,1.099992416,
,,1218,,0.999999937,1.099992572,
,,1219,,0.999999937,1.099992763,
,,1220,,0.999999942,1.099992856,
,,1221,,0.999999943,1.099993011,
,,1222,,0.999999949,1.099993177,
,,1223,,0.99999995,1.099993414,
,,1224,,0.999999953,1.099993453,
,,1225,,0.999999965,1.099993479,
,,1226,,0.999999967,1.099993722,
,,1227,,0.999999969,1.09999381,
,,1228,,0.999999969,1.099994116,
,,1229,,0.999999972,1.09999425,
,,1230,,0.999999972,1.099994637,
,,1231,,0.999999974,1.099994715,
,,1232,,0.999999976,1.099994734,
,,1233,,0.999999978,1.099994789,
,,1234,,0.99999998,1.099994913,
,,1235,,0.999999982,1.099994927,
,,1236,,0.999999982,1.099995132,
,,1237,,0.999999984,1.099995149,
,,1238,,0.999999987,1.099995307,
,,1239,,0.999999988,1.099995362,
,,1240,,0.999999989,1.099995514,
,,1241,,0.999999991,1.099995852,
,,1242,,0.999999992,1.099995853,
,,1243,,0.999999993,1.099995898,
,,1244,,0.999999993,1.099995925,
,,1245,,0.999999994,1.099996201,
,,1246,,0.999999996,1.099996204,
,,1247,,0.999999996,1.099996204,
,,1248,,0.999999997,1.099996258,
,,1249,,0.999999997,1.099996267,
,,1250,,0.999999998,1.099996442,
,,1251,,0.999999998,1.099996471,
,,1252,,0.999999998,1.099996475,
,,1253,,0.999999999,1.09999683,
,,1254,,0.999999999,1.099996932,
,,1255,,0.999999999,1.099997054,
,,1256,,0.999999999,1.099997064,
,,1257,,1,1.099997151,
,,1258,,1,1.099997167,
,,1259,,1,1.099997319,
,,1260,,1,1.099997354,
,,1261,,1,1.099997402,
,,1262,,1,1.099997658,
,,1263,,1,1.099997677,
,,1264,,1,1.09999771,
,,1265,,1.000000001,1.099997818,
,,1266,,1.000000002,1.099997826,
,,1267,,1.000000002,1.099997833,
,,1268,,1.000000003,1.099997852,
,,1269,,1.000000003,1.099997909,
,,1270,,1.000000003,1.09999791,
,,1271,,1.000000004,1.099997928,
,,1272,,1.000000005,1.099998005,
,,1273,,1.000000005,1.099998035,
,,1274,,1.000000005,1.099998045,
,,1275,,1.000000006,1.099998072,
,,1276,,1.000000006,1.099998079,
,,1277,,1.000000007,1.099998127,
,,1278,,1.000000008,1.09999815,
,,1279,,1.000000008,1.099998197,
,,1280,,1.000000008,1.099998241,
,,1281,,1.000000009,1.099998319,
,,1282,,1.00000001,1.099998368,
,,1283,,1.000000011,1.099998377,
,,1284,,1.000000011,1.099998445,
,,1285,,1.000000011,1.099998461,
,,1286,,1.000000012,1.099998545,
,,1287,,1.000000012,1.099998579,
,,1288,,1.000000013,1.099998587,
,,1289,,1.000000015,1.099998594,
,,1290,,1.000000016,1.099998603,
,,1291,,1.000000017,1.099998605,
,,1292,,1.000000018,1.099998616,
,,1293,,1.000000025,1.099998641,
,,1294,,1.000000026,1.099998734,
,,1295,,1.000000026,1.099998745,
,,1296,,1.000000029,1.099998746,
,,1297,,1.000000029,1.099998786,
,,1298,,1.000000035,1.099998806,
,,1299,,1.000000035,1.099998854,
,,1300,,1.000000036,1.099998883,
,,1301,,1.000000036,1.099998895,
,,1302,,1.000000038,1.099998964,
,,1303,,1.000000041,1.099998993,
,,1304,,1.000000042,1.099998997,
,,1305,,1.000000046,1.099999023,
,,1306,,1.000000047,1.099999042,
,,1307,,1.00000005,1.099999051,
,,1308,,1.00000005,1.09999911,
,,1309,,1.000000052,1.099999122,
,,1310,,1.000000054,1.099999141,
,,1311,,1.000000054,1.099999148,
,,1312,,1.00000006,1.099999156,
,,1313,,1.000000076,1.099999163,
,,1314,,1.000000081,1.099999176,
,,1315,,1.000000085,1.099999181,
,,1316,,1.000000089,1.099999187,
,,1317,,1.00000009,1.099999217,
,,1318,,1.000000096,1.099999219,
,,1319,,1.000000104,1.099999226,
,,1320,,1.000000114,1.099999238,
,,1321,,1.000000121,1.099999269,
,,1322,,1.000000136,1.099999294,
,,1323,,1.000000139,1.099999317,
,,1324,,1.000000139,1.099999338,
,,1325,,1.000000144,1.099999404,
,,1326,,1.000000145,1.099999418,
,,1327,,1.000000145,1.099999434,
,,1328,,1.000000149,1.099999443,
,,1329,,1.000000157,1.099999443,
,,1330,,1.000000157,1.099999454,
,,1331,,1.000000158,1.099999457,
,,1332,,1.000000166,1.099999468,
,,1333,,1.000000168,1.099999492,
,,1334,,1.000000169,1.099999524,
,,1335,,1.00000017,1.099999528,
,,1336,,1.000000171,1.099999549,
,,1337,,1.000000172,1.099999569,
,,1338,,1.000000183,1.099999584,
,,1339,,1.000000184,1.099999588,
,,1340,,1.0000002,1.099999613,
,,1341,,1.000000213,1.099999618,
,,1342,,1.000000226,1.099999626,
,,1343,,1.000000234,1.099999652,
,,1344,,1.000000237,1.099999653,
,,1345,,1.000000242,1.099999679,
,,1346,,1.000000257,1.099999706,
,,1347,,1.000000269,1.099999712,
,,1348,,1.00000027,1.099999715,
,,1349,,1.000000278,1.099999738,
,,1350,,1.000000292,1.099999738,
,,1351,,1.000000297,1.099999739,
,,1352,,1.000000301,1.099999747,
,,1353,,1.000000301,1.099999754,
,,1354,,1.000000301,1.099999756,
,,1355,,1.000000307,1.099999766,
,,1356,,1.000000321,1.099999769,
,,1357,,1.000000337,1.099999777,
,,1358,,1.000000362,1.099999782,
,,1359,,1.000000364,1.099999784,
,,1360,,1.000000373,1.0999998,
,,1361,,1.000000394,1.099999806,
,,1362,,1.000000414,1.099999809,
,,1363,,1.000000415,1.09999981,
,,1364,,1.000000456,1.09999981,
,,1365,,1.000000467,1.099999812,
,,1366,,1.000000481,1.099999825,
,,1367,,1.000000489,1.09999983,
,,1368,,1.000000508,1.099999835,
,,1369,,1.000000513,1.099999838,
,,1370,,1.000000519,1.09999984,
,,1371,,1.000000521,1.099999844,
,,1372,,1.000000528,1.099999847,
,,1373,,1.000000545,1.099999857,
,,1374,,1.000000566,1.099999857,
,,1375,,1.000000591,1.099999859,
,,1376,,1.000000601,1.099999861,
,,1377,,1.000000607,1.099999869,
,,1378,,1.000000636,1.099999871,
,,1379,,1.000000642,1.099999873,
,,1380,,1.000000649,1.099999883,
,,1381,,1.000000655,1.099999886,
,,1382,,1.000000669,1.099999888,
,,1383,,1.00000068,1.099999889,
,,1384,,1.000000682,1.099999896,
,,1385,,1.000000691,1.099999897,
,,1386,,1.000000735,1.099999899,
,,1387,,1.000000748,1.099999902,
,,1388,,1.000000751,1.099999903,
,,1389,,1.000000783,1.099999908,
,,1390,,1.000000788,1.09999991,
,,1391,,1.00000083,1.099999916,
,,1392,,1.000000849,1.099999919,
,,1393,,1.000000871,1.099999923,
,,1394,,1.000000882,1.099999923,
,,1395,,1.000000904,1.099999924,
,,1396,,1.000000916,1.099999925,
,,1397,,1.000000918,1.099999934,
,,1398,,1.00000093,1.09999994,
,,1399,,1.000000932,1.099999945,
,,1400,,1.000000959,1.099999948,
,,1401,,1.000000969,1.099999966,
,,1402,,1.000000989,1.099999968,
,,1403,,1.000001002,1.099999969,
,,1404,,1.000001037,1.099999971,
,,1405,,1.00000105,1.099999973,
,,1406,,1.000001052,1.099999973,
,,1407,,1.000001053,1.099999974,
,,1408,,1.00000107,1.099999976,
,,1409,,1.000001114,1.099999978,
,,1410,,1.000001118,1.099999982,
,,1411,,1.000001139,1.099999986,
,,1412,,1.000001145,1.099999986,
,,1413,,1.000001146,1.099999986,
,,1414,,1.000001157,1.099999988,
,,1415,,1.000001203,1.099999988,
,,1416,,1.000001209,1.09999999,
,,1417,,1.000001244,1.099999993,
,,1418,,1.000001264,1.099999994,
,,1419,,1.00000129,1.099999995,
,,1420,,1.000001315,1.099999997,
,,1421,,1.000001334,1.099999998,
,,1422,,1.000001337,1.099999998,
,,1423,,1.000001394,1.099999999,
,,1424,,1.000001448,1.099999999,
,,1425,,1.000001478,1.099999999,
,,1426,,1.000001496,1.099999999,
,,1427,,1.000001604,1.1,
,,1428,,1.000001664,1.1,
,,1429,,1.000001681,1.1,
,,1430,,1.000001686,1.1,
,,1431,,1.000001719,1.1,
,,1432,,1.000001837,1.1,
,,1433,,1.000001882,1.100000001,
,,1434,,1.000001885,1.100000001,
,,1435,,1.000001898,1.100000001,
,,1436,,1.000001939,1.100000001,
,,1437,,1.000002028,1.100000001,
,,1438,,1.000002162,1.100000001,
,,1439,,1.000002298,1.100000002,
,,1440,,1.000002318,1.100000002,
,,1441,,1.00000244,1.100000002,
,,1442,,1.000002515,1.100000003,
,,1443,,1.000002515,1.100000003,
,,1444,,1.000002566,1.100000003,
,,1445,,1.000002636,1.100000006,
,,1446,,1.000002735,1.100000006,
,,1447,,1.000002747,1.100000006,
,,1448,,1.000002752,1.100000006,
,,1449,,1.00000282,1.100000008,
,,1450,,1.000002832,1.100000009,
,,1451,,1.00000284,1.100000009,
,,1452,,1.000002888,1.100000009,
,,1453,,1.000002969,1.10000001,
,,1454,,1.000003027,1.100000011,
,,1455,,1.000003308,1.100000014,
,,1456,,1.000003429,1.100000015,
,,1457,,1.000003434,1.100000016,
,,1458,,1.000003497,1.100000016,
,,1459,,1.0000035,1.100000019,
,,1460,,1.000003568,1.100000019,
,,1461,,1.000003607,1.100000019,
,,1462,,1.000003635,1.10000002,
,,1463,,1.000003714,1.100000023,
,,1464,,1.000004091,1.100000027,
,,1465,,1.000004177,1.100000027,
,,1466,,1.000004267,1.100000028,
,,1467,,1.000004307,1.100000028,
,,1468,,1.000004332,1.100000029,
,,1469,,1.000004392,1.100000032,
,,1470,,1.000004393,1.100000033,
,,1471,,1.000004406,1.100000033,
,,1472,,1.000004476,1.100000037,
,,1473,,1.000004477,1.100000038,
,,1474,,1.000004581,1.100000038,
,,1475,,1.000004757,1.100000038,
,,1476,,1.000004804,1.100000043,
,,1477,,1.000004809,1.100000048,
,,1478,,1.000004819,1.100000049,
,,1479,,1.000004832,1.100000049,
,,1480,,1.000004862,1.100000051,
,,1481,,1.000004969,1.100000052,
,,1482,,1.000005037,1.100000052,
,,1483,,1.000005213,1.100000056,
,,1484,,1.000005303,1.100000056,
,,1485,,1.000005345,1.100000056,
,,1486,,1.000005538,1.100000064,
,,1487,,1.000005676,1.100000068,
,,1488,,1.00000574,1.100000078,
,,1489,,1.000005744,1.100000079,
,,1490,,1.000005946,1.10000008,
,,1491,,1.000006053,1.100000081,
,,1492,,1.000006096,1.100000085,
,,1493,,1.000006109,1.10000009,
,,1494,,1.000006357,1.10000009,
,,1495,,1.00000636,1.100000092,
,,1496,,1.000006473,1.100000093,
,,1497,,1.000006533,1.100000095,
,,1498,,1.000006553,1.100000096,
,,1499,,1.000006634,1.100000103,
,,1500,,1.000006669,1.100000104,
,,1501,,1.000006726,1.100000105,
,,1502,,1.000006778,1.100000109,
,,1503,,1.000007198,1.100000112,
,,1504,,1.000007293,1.100000113,
,,1505,,1.000007355,1.100000122,
,,1506,,1.000007372,1.100000123,
,,1507,,1.00000742,1.100000125,
,,1508,,1.000007463,1.100000136,
,,1509,,1.000007512,1.100000138,
,,1510,,1.000007554,1.100000146,
,,1511,,1.000007712,1.100000146,
,,1512,,1.000007844,1.100000152,
,,1513,,1.000008129,1.100000154,
,,1514,,1.000008172,1.100000159,
,,1515,,1.000008211,1.10000016,
,,1516,,1.000008386,1.100000163,
,,1517,,1.000008474,1.100000176,
,,1518,,1.000008632,1.100000178,
,,1519,,1.000008783,1.10000018,
,,1520,,1.000008887,1.100000197,
,,1521,,1.000009224,1.1000002,
,,1522,,1.000009405,1.100000225,
,,1523,,1.000010065,1.100000231,
,,1524,,1.000010597,1.100000233,
,,1525,,1.000010925,1.10000026,
,,1526,,1.000011129,1.100000273,
,,1527,,1.000011153,1.100000275,
,,1528,,1.000011187,1.100000284,
,,1529,,1.000011287,1.100000285,
,,1530,,1.000011315,1.100000288,
,,1531,,1.000011771,1.10000029,
,,1532,,1.000011828,1.10000032,
,,1533,,1.000012294,1.100000321,
,,1534,,1.0000127,1.100000383,
,,1535,,1.000013065,1.100000387,
,,1536,,1.000013167,1.1000004,
,,1537,,1.000013291,1.100000404,
,,1538,,1.000013547,1.100000409,
,,1539,,1.000013824,1.100000414,
,,1540,,1.000013845,1.100000428,
,,1541,,1.000013941,1.100000428,
,,1542,,1.000014779,1.100000431,
,,1543,,1.000014845,1.100000432,
,,1544,,1.00001501,1.100000441,
,,1545,,1.00001502,1.100000453,
,,1546,,1.000015144,1.100000457,
,,1547,,1.000015368,1.100000466,
,,1548,,1.000015517,1.10000048,
,,1549,,1.00001574,1.100000488,
,,1550,,1.000016055,1.100000526,
,,1551,,1.000016304,1.10000053,
,,1552,,1.000016871,1.100000532,
,,1553,,1.000017011,1.100000534,
,,1554,,1.000017022,1.100000537,
,,1555,,1.000017342,1.100000546,
,,1556,,1.000017784,1.100000558,
,,1557,,1.000017914,1.10000057,
,,1558,,1.000018016,1.100000576,
,,1559,,1.000018178,1.100000594,
,,1560,,1.000018302,1.100000606,
,,1561,,1.000018412,1.100000621,
,,1562,,1.000018834,1.100000622,
,,1563,,1.000018876,1.10000066,
,,1564,,1.000019077,1.100000669,
,,1565,,1.000020738,1.100000722,
,,1566,,1.000020931,1.100000778,
,,1567,,1.000020948,1.100000795,
,,1568,,1.000021074,1.100000796,
,,1569,,1.000021246,1.100000802,
,,1570,,1.000021966,1.100000802,
,,1571,,1.000022936,1.100000821,
,,1572,,1.000023632,1.100000872,
,,1573,,1.000023687,1.100000883,
,,1574,,1.000023955,1.100000969,
,,1575,,1.000024442,1.100000972,
,,1576,,1.000024791,1.100000979,
,,1577,,1.000025238,1.100001013,
,,1578,,1.000025386,1.100001019,
,,1579,,1.000025619,1.100001133,
,,1580,,1.000025713,1.100001134,
,,1581,,1.000026377,1.100001143,
,,1582,,1.000026389,1.100001162,
,,1583,,1.000026501,1.100001233,
,,1584,,1.000026584,1.100001253,
,,1585,,1.000026827,1.100001307,
,,1586,,1.000027432,1.100001364,
,,1587,,1.000028102,1.100001386,
,,1588,,1.000028564,1.10000143,
,,1589,,1.000028761,1.100001479,
,,1590,,1.000029241,1.100001531,
,,1591,,1.000029825,1.100001539,
,,1592,,1.000029826,1.100001569,
,,1593,,1.000030246,1.100001574,
,,1594,,1.000030859,1.10000162,
,,1595,,1.000031728,1.100001634,
,,1596,,1.000031757,1.100001715,
,,1597,,1.000033626,1.100001722,
,,1598,,1.000034053,1.100001727,
,,1599,,1.000034601,1.100001742,
,,1600,,1.000034617,1.100001762,
,,1601,,1.000035406,1.100001783,
,,1602,,1.000035502,1.100001794,
,,1603,,1.000036217,1.100001834,
,,1604,,1.000036715,1.100001939,
,,1605,,1.000036826,1.100002033,
,,1606,,1.000037132,1.100002045,
,,1607,,1.000039045,1.100002143,
,,1608,,1.000039208,1.100002172,
,,1609,,1.000039377,1.100002189,
,,1610,,1.000039641,1.100002219,
,,1611,,1.000040171,1.100002231,
,,1612,,1.000041562,1.100002251,
,,1613,,1.000042166,1.100002305,
,,1614,,1.000042175,1.100002346,
,,1615,,1.000042289,1.100002445,
,,1616,,1.000042794,1.100002505,
,,1617,,1.000043498,1.100002525,
,,1618,,1.000044475,1.100002669,
,,1619,,1.000044631,1.10000279,
,,1620,,1.000045641,1.100002974,
,,1621,,1.000047092,1.100003077,
,,1622,,1.000049607,1.100003175,
,,1623,,1.000049708,1.100003464,
,,1624,,1.000049918,1.100003501,
,,1625,,1.000053889,1.100003654,
,,1626,,1.000053957,1.100003718,
,,1627,,1.000054122,1.10000377,
,,1628,,1.00005423,1.100003837,
,,1629,,1.000054398,1.100003855,
,,1630,,1.000054531,1.100003903,
,,1631,,1.000055973,1.10000392,
,,1632,,1.00005743,1.100004137,
,,1633,,1.000058413,1.100004151,
,,1634,,1.000059396,1.100004179,
,,1635,,1.000059689,1.100004225,
,,1636,,1.000060535,1.100004357,
,,1637,,1.000061044,1.100004369,
,,1638,,1.000061352,1.100004504,
,,1639,,1.000061509,1.10000466,
,,1640,,1.000061929,1.100005114,
,,1641,,1.000062328,1.100005154,
,,1642,,1.000062347,1.100005193,
,,1643,,1.000063634,1.100005203,
,,1644,,1.000066095,1.100005362,
,,1645,,1.000067011,1.10000549,
,,1646,,1.000067875,1.100005528,
,,1647,,1.00006925,1.100005705,
,,1648,,1.000069817,1.100005716,
,,1649,,1.000070336,1.100006108,
,,1650,,1.000070936,1.100006144,
,,1651,,1.000073194,1.100006183,
,,1652,,1.000074309,1.100006777,
,,1653,,1.000074988,1.100006897,
,,1654,,1.000075722,1.100006953,
,,1655,,1.000075773,1.100006966,
,,1656,,1.000080221,1.100007232,
,,1657,,1.000081628,1.100007342,
,,1658,,1.000082626,1.100007408,
,,1659,,1.000083283,1.100007526,
,,1660,,1.000083461,1.100007567,
,,1661,,1.000084919,1.100007752,
,,1662,,1.000085105,1.100008355,
,,1663,,1.000086501,1.100008559,
,,1664,,1.000088612,1.100008632,
,,1665,,1.000089012,1.100008661,
,,1666,,1.000090312,1.100008742,
,,1667,,1.000090357,1.100008981,
,,1668,,1.000092544,1.100008988,
,,1669,,1.000093088,1.100009155,
,,1670,,1.000093228,1.100009436,
,,1671,,1.000094512,1.100009478,
,,1672,,1.000095702,1.100010161,
,,1673,,1.00009725,1.100010182,
,,1674,,1.0000981,1.10001051,
,,1675,,1.000098385,1.100010583,
,,1676,,1.0000988,1.100011016,
,,1677,,1.000098805,1.10001116,
,,1678,,1.000099039,1.10001122,
,,1679,,1.000099331,1.100011559,
,,1680,,1.000100173,1.100011994,
,,1681,,1.000104469,1.100012025,
,,1682,,1.000109478,1.10001238,
,,1683,,1.000111716,1.100012591,
,,1684,,1.000111767,1.100012848,
,,1685,,1.000111985,1.10001289,
,,1686,,1.00011328,1.100012953,
,,1687,,1.00011355,1.100013243,
,,1688,,1.000114489,1.100013773,
,,1689,,1.000117971,1.100014183,
,,1690,,1.0001208,1.100014405,
,,1691,,1.000121229,1.100014607,
,,1692,,1.000122394,1.100014921,
,,1693,,1.000124833,1.100014953,
,,1694,,1.000126723,1.100015461,
,,1695,,1.000129732,1.10001555,
,,1696,,1.000132254,1.100015674,
,,1697,,1.000132618,1.100016442,
,,1698,,1.000135042,1.100017021,
,,1699,,1.000136642,1.100017117,
,,1700,,1.000138201,1.100018095,
,,1701,,1.000140944,1.100018284,
,,1702,,1.000143869,1.100018406,
,,1703,,1.000145337,1.10001855,
,,1704,,1.000145872,1.100018638,
,,1705,,1.000147245,1.10001878,
,,1706,,1.000147256,1.100018961,
,,1707,,1.000151734,1.100019537,
,,1708,,1.000151832,1.100019576,
,,1709,,1.000154838,1.100020161,
,,1710,,1.000155501,1.100021012,
,,1711,,1.000156384,1.100021112,
,,1712,,1.00015831,1.100021505,
,,1713,,1.00016267,1.100022005,
,,1714,,1.000166133,1.100022763,
,,1715,,1.000167204,1.100022998,
,,1716,,1.000170029,1.100023365,
,,1717,,1.000172399,1.100023958,
,,1718,,1.000181568,1.100024065,
,,1719,,1.000184602,1.100024167,
,,1720,,1.000191337,1.100024964,
,,1721,,1.000199398,1.100025768,
,,1722,,1.000202196,1.100026044,
,,1723,,1.000208755,1.100027324,
,,1724,,1.000215389,1.100028048,
,,1725,,1.000216266,1.100028562,
,,1726,,1.000222108,1.100028696,
,,1727,,1.000224045,1.100029716,
,,1728,,1.000228851,1.100030243,
,,1729,,1.000231715,1.100030816,
,,1730,,1.000232523,1.10003317,
,,1731,,1.00023286,1.100033227,
,,1732,,1.000234732,1.100034407,
,,1733,,1.000236666,1.10003446,
,,1734,,1.000237405,1.10003487,
,,1735,,1.000240054,1.100035099,
,,1736,,1.000240489,1.100035252,
,,1737,,1.000243228,1.100035656,
,,1738,,1.000246067,1.10003578,
,,1739,,1.000247386,1.100036296,
,,1740,,1.000248508,1.100037884,
,,1741,,1.000254634,1.100038221,
,,1742,,1.000255227,1.10003851,
,,1743,,1.000255507,1.100038729,
,,1744,,1.000255534,1.100038963,
,,1745,,1.000257108,1.10003973,
,,1746,,1.000258793,1.10004022,
,,1747,,1.000262074,1.100040384,
,,1748,,1.000268602,1.100041987,
,,1749,,1.000272872,1.100042132,
,,1750,,1.000274345,1.100042156,
,,1751,,1.000279179,1.100042208,
,,1752,,1.000279448,1.100042256,
,,1753,,1.000287031,1.100042395,
,,1754,,1.000291357,1.100043539,
,,1755,,1.000295237,1.100043843,
,,1756,,1.000295634,1.100045181,
,,1757,,1.000300935,1.100045864,
,,1758,,1.000302875,1.100048214,
,,1759,,1.000305033,1.100048225,
,,1760,,1.000309726,1.100049239,
,,1761,,1.00031018,1.100049428,
,,1762,,1.000310187,1.100049791,
,,1763,,1.00031808,1.100051052,
,,1764,,1.000322024,1.100053738,
,,1765,,1.000330494,1.100055955,
,,1766,,1.000331445,1.100056513,
,,1767,,1.000334181,1.100057449,
,,1768,,1.00033641,1.100057926,
,,1769,,1.00034077,1.100058027,
,,1770,,1.000345881,1.100058276,
,,1771,,1.000352261,1.100059197,
,,1772,,1.000358971,1.100062303,
,,1773,,1.00036232,1.100063594,
,,1774,,1.000372902,1.10006369,
,,1775,,1.000392021,1.100063905,
,,1776,,1.000399836,1.10006415,
,,1777,,1.000403166,1.100065833,
,,1778,,1.000415213,1.100066418,
,,1779,,1.000431895,1.100067776,
,,1780,,1.000435859,1.100068042,
,,1781,,1.000437824,1.10007025,
,,1782,,1.000441128,1.100070932,
,,1783,,1.000441926,1.100071102,
,,1784,,1.00044511,1.100071438,
,,1785,,1.000469956,1.100071636,
,,1786,,1.00048055,1.100072168,
,,1787,,1.000496601,1.100072343,
,,1788,,1.000512458,1.100075114,
,,1789,,1.000514798,1.100075632,
,,1790,,1.000518024,1.100076053,
,,1791,,1.00052761,1.100076685,
,,1792,,1.000534583,1.100077993,
,,1793,,1.000550359,1.100079166,
,,1794,,1.000550834,1.10007925,
,,1795,,1.00055319,1.100079561,
,,1796,,1.000556028,1.100080809,
,,1797,,1.000575485,1.100081282,
,,1798,,1.000578094,1.100085428,
,,1799,,1.000578468,1.100088805,
,,1800,,1.000585423,1.100091068,
,,1801,,1.000587769,1.100091764,
,,1802,,1.000595723,1.100091973,
,,1803,,1.000627764,1.100092877,
,,1804,,1.000635111,1.100095251,
,,1805,,1.00064465,1.100095991,
,,1806,,1.000651524,1.10009648,
,,1807,,1.000653157,1.100096737,
,,1808,,1.000656296,1.100096871,
,,1809,,1.000664222,1.100097749,
,,1810,,1.000682995,1.100099344,
,,1811,,1.000688316,1.100101471,
,,1812,,1.000696548,1.100101578,
,,1813,,1.000698167,1.100102208,
,,1814,,1.000698807,1.100103339,
,,1815,,1.000700156,1.10010458,
,,1816,,1.000704969,1.100104719,
,,1817,,1.00071185,1.100106516,
,,1818,,1.000736137,1.100107164,
,,1819,,1.000736383,1.100113269,
,,1820,,1.000741785,1.100113576,
,,1821,,1.000744132,1.100113601,
,,1822,,1.000759288,1.100117406,
,,1823,,1.000761059,1.100117852,
,,1824,,1.000761369,1.10012409,
,,1825,,1.000781594,1.100125242,
,,1826,,1.000790426,1.100125404,
,,1827,,1.000806901,1.100127501,
,,1828,,1.000815593,1.100127967,
,,1829,,1.000819722,1.100133323,
,,1830,,1.000862297,1.10013438,
,,1831,,1.000868414,1.100134893,
,,1832,,1.000868599,1.100136543,
,,1833,,1.000872134,1.100141577,
,,1834,,1.000892823,1.100145114,
,,1835,,1.000911819,1.100146301,
,,1836,,1.000918925,1.1001485,
,,1837,,1.000920179,1.100149325,
,,1838,,1.000921017,1.100151596,
,,1839,,1.000932723,1.100154526,
,,1840,,1.000941269,1.100154539,
,,1841,,1.000971852,1.100154751,
,,1842,,1.000973143,1.100158788,
,,1843,,1.00097706,1.100159406,
,,1844,,1.000981531,1.100162707,
,,1845,,1.000993272,1.10016293,
,,1846,,1.000994748,1.100169272,
,,1847,,1.000996602,1.100172504,
,,1848,,1.00104557,1.100172529,
,,1849,,1.001047835,1.10017506,
,,1850,,1.001067904,1.100175261,
,,1851,,1.001071411,1.100176129,
,,1852,,1.001080536,1.100184902,
,,1853,,1.001143021,1.100187444,
,,1854,,1.001148633,1.100187573,
,,1855,,1.001158105,1.100193405,
,,1856,,1.001196174,1.100195496,
,,1857,,1.001209245,1.100202721,
,,1858,,1.001220174,1.100203825,
,,1859,,1.001231789,1.100205678,
,,1860,,1.001253978,1.1002087,
,,1861,,1.00126306,1.100212222,
,,1862,,1.001271921,1.100212324,
,,1863,,1.001279267,1.100220008,
,,1864,,1.001290516,1.100220251,
,,1865,,1.001296058,1.100223889,
,,1866,,1.001302009,1.100226263,
,,1867,,1.001322309,1.100229138,
,,1868,,1.001336569,1.100237128,
,,1869,,1.001377077,1.10024101,
,,1870,,1.00137856,1.100244371,
,,1871,,1.001394121,1.100245147,
,,1872,,1.001413186,1.100249475,
,,1873,,1.00146933,1.100253067,
,,1874,,1.001496288,1.100254445,
,,1875,,1.001504303,1.100257189,
,,1876,,1.001517333,1.100257643,
,,1877,,1.001526856,1.100261108,
,,1878,,1.001596578,1.100263795,
,,1879,,1.001623851,1.100264552,
,,1880,,1.001643005,1.100268849,
,,1881,,1.001660954,1.100272536,
,,1882,,1.00166725,1.100274033,
,,1883,,1.001676807,1.100287726,
,,1884,,1.001693312,1.100291669,
,,1885,,1.001721129,1.100299187,
,,1886,,1.001724174,1.100302636,
,,1887,,1.001740943,1.100306504,
,,1888,,1.001743412,1.100309008,
,,1889,,1.001755406,1.100309513,
,,1890,,1.001790461,1.100317393,
,,1891,,1.001823345,1.100322324,
,,1892,,1.001887243,1.10032324,
,,1893,,1.001971305,1.100323363,
,,1894,,1.002007928,1.100326986,
,,1895,,1.002070757,1.100330254,
,,1896,,1.002090273,1.100330532,
,,1897,,1.00214593,1.100334518,
,,1898,,1.002147045,1.100336032,
,,1899,,1.002174586,1.100342239,
,,1900,,1.002181363,1.100343837,
,,1901,,1.002188592,1.100359487,
,,1902,,1.002349619,1.100367462,
,,1903,,1.002399074,1.100387711,
,,1904,,1.002430599,1.100401644,
,,1905,,1.002506919,1.100405799,
,,1906,,1.002509867,1.100406128,
,,1907,,1.002548663,1.100407707,
,,1908,,1.002601483,1.100410423,
,,1909,,1.00263349,1.100420429,
,,1910,,1.002694277,1.100423479,
,,1911,,1.002696762,1.100423616,
,,1912,,1.002737305,1.100427468,
,,1913,,1.002767855,1.100442362,
,,1914,,1.002790458,1.100446783,
,,1915,,1.00291212,1.100447679,
,,1916,,1.002952488,1.100461998,
,,1917,,1.002962484,1.100467747,
,,1918,,1.00313514,1.100481314,
,,1919,,1.003197623,1.100484815,
,,1920,,1.003291348,1.100499469,
,,1921,,1.003359271,1.100504862,
,,1922,,1.003364173,1.100510198,
,,1923,,1.003447113,1.100520857,
,,1924,,1.003476726,1.100524594,
,,1925,,1.003574137,1.100536248,
,,1926,,1.003582762,1.100568575,
,,1927,,1.003599119,1.100573945,
,,1928,,1.003665263,1.100582808,
,,1929,,1.003727823,1.100590949,
,,1930,,1.003773062,1.100613003,
,,1931,,1.003930772,1.100622174,
,,1932,,1.003958217,1.100627832,
,,1933,,1.004121412,1.10064241,
,,1934,,1.00426236,1.100645214,
,,1935,,1.004348427,1.100646212,
,,1936,,1.004371954,1.100653839,
,,1937,,1.004493463,1.100671477,
,,1938,,1.004515791,1.100675459,
,,1939,,1.004690898,1.100685299,
,,1940,,1.00488095,1.100710988,
,,1941,,1.004906977,1.100719393,
,,1942,,1.004984195,1.100738257,
,,1943,,1.005191617,1.10074064,
,,1944,,1.005519357,1.100746382,
,,1945,,1.005568033,1.100755313,
,,1946,,1.006136525,1.100783575,
,,1947,,1.006311151,1.100783993,
,,1948,,1.00633008,1.100785674,
,,1949,,1.00634857,1.100797642,
,,1950,,1.006383921,1.100828371,
,,1951,,1.006937415,1.100846345,
,,1952,,1.007017435,1.100851166,
,,1953,,1.007286076,1.100855571,
,,1954,,1.008442686,1.10086673,
,,1955,,1.008890192,1.100868014,
,,1956,,1.009172285,1.10087039,
,,1957,,1.009204201,1.100894445,
,,1958,,1.009367938,1.100897042,
,,1959,,1.009452096,1.100897626,
,,1960,,1.009804609,1.100907697,
,,1961,,1.009824762,1.100916286,
,,1962,,1.010043952,1.100929607,
,,1963,,1.010286808,1.100949474,
,,1964,,1.010373322,1.100951998,
,,1965,,1.010431858,1.100975599,
,,1966,,1.010478101,1.100976377,
,,1967,,1.010614267,1.100991338,
,,1968,,1.01072213,1.100991833,
,,1969,,1.011108177,1.101016989,
,,1970,,1.01174591,1.101031242,
,,1971,,1.011896629,1.101041616,
,,1972,,1.012010443,1.101045192,
,,1973,,1.012546894,1.101062787,
,,1974,,1.013087565,1.101072312,
,,1975,,1.013375513,1.101074641,
,,1976,,1.014391027,1.101078502,
,,1977,,1.015296612,1.101089871,
,,1978,,1.015311674,1.101118354,
,,1979,,1.015618081,1.10113941,
,,1980,,1.015707252,1.101185092,
,,1981,,1.017103148,1.101225926,
,,1982,,1.017188798,1.101260267,
,,1983,,1.017432157,1.101261853,
,,1984,,1.018876274,1.101270804,
,,1985,,1.018904118,1.101288463,
,,1986,,1.019289577,1.101292405,
,,1987,,1.020082372,1.101297013,
,,1988,,1.020840463,1.10129995,
,,1989,,1.021326068,1.101326341,
,,1990,,1.021544796,1.10132945,
,,1991,,1.022896189,1.101329898,
,,1992,,1.024654961,1.10133182,
,,1993,,1.025326996,1.101339951,
,,1994,,1.025456722,1.101364609,
,,1995,,1.027255407,1.1013748,
,,1996,,1.029318042,1.101378257,
,,1997,,1.029990408,1.101404126,
,,1998,,1.031533877,1.101432872,
,,1999,,1.03226619,1.101432975,
,,2000,,1.032440021,1.101451381,
,,2001,,1.034155921,1.101465107,
,,2002,,1.035211568,1.101471929,
,,2003,,1.040219213,1.101474604,
,,2004,,1.04102125,1.101488735,
,,2005,,1.041747117,1.101497673,
,,2006,,1.04918177,1.101502261,
,,2007,,1.053713014,1.101526908,
,,2008,,1.054734615,1.101551415,
,,2009,,1.056562663,1.101553445,
,,2010,,1.057004016,1.101577859,
,,2011,,1.059223221,1.101596702,
,,2012,,1.061968327,1.10163245,
,,2013,,1.062424365,1.101635091,
,,2014,,1.06249305,1.101673332,
,,2015,,1.065784727,1.101674428,
,,2016,,1.071877076,1.101677901,
,,2017,,1.072078061,1.101681909,
,,2018,,1.073172318,1.101692724,
,,2019,,1.090473577,1.101696733,
,,2020,,1.093976063,1.10179548,
,,2021,,1.098080985,1.101823719,
,,2022,,1.099968663,1.101824601,
,,2023,,1.105000509,1.101832556,
,,2024,,1.112376203,1.1019182,
,,2025,,1.114840585,1.101923012,
,,2026,,1.118989424,1.101951182,
,,2027,,1.119074763,1.101955819,
,,2028,,1.119401309,1.101958633,
,,2029,,1.129371166,1.101962016,
,,2030,,1.141589862,1.101967267,
,,2031,,1.147042161,1.101979614,
,,2032,,1.176628062,1.102027908,
,,2033,,1.179543525,1.102062438,
,,2034,,1.182255454,1.102068182,
,,2035,,1.196658494,1.102091466,
,,2036,,1.208409406,1.102112746,
,,2037,,1.214447624,1.102122514,
,,2038,,1.227703675,1.102131341,
,,2039,,1.264097884,1.102133108,
,,2040,,1.269779838,1.102203906,
,,2041,,1.274140317,1.102247988,
,,2042,,1.311941042,1.1022674,
,,2043,,1.332445058,1.102295738,
,,2044,,1.338744474,1.102300086,
,,2045,,1.343554747,1.10230697,
,,2046,,1.357272366,1.102330483,
,,2047,,1.360131,1.102417118,
,,2048,,1.37172999,1.102487244,
,,2049,,1.384345452,1.102557433,
,,2050,,1.440820832,1.102586075,
,,2051,,1.445644129,1.102587288,
,,2052,,1.45118241,1.102588028,
,,2053,,1.454490964,1.102618917,
,,2054,,1.474549369,1.10262021,
,,2055,,1.478023905,1.102701671,
,,2056,,1.498315048,1.102726085,
,,2057,,1.514252955,1.102737252,
,,2058,,1.515941217,1.102754723,
,,2059,,1.529394683,1.102770634,
,,2060,,1.53454664,1.102774222,
,,2061,,1.537599711,1.102827959,
,,2062,,1.562083955,1.102868572,
,,2063,,1.570874988,1.102889223,
,,2064,,1.583358277,1.102983084,
,,2065,,1.589431299,1.102989118,
,,2066,,1.592552408,1.103004775,
,,2067,,1.605189208,1.103050846,
,,2068,,1.612446521,1.103062865,
,,2069,,1.626801626,1.103072077,
,,2070,,1.631446493,1.103082599,
,,2071,,1.655274498,1.103137368,
,,2072,,1.659607907,1.103146737,
,,2073,,1.676616556,1.103148699,
,,2074,,1.67767559,1.103174475,
,,2075,,1.697158009,1.103188117,
,,2076,,1.717258984,1.103216419,
,,2077,,1.738690279,1.10323465,
,,2078,,1.742999725,1.103252353,
,,2079,,1.758458354,1.103259718,
,,2080,,1.777204784,1.103313314,
,,2081,,1.784096742,1.103386996,
,,2082,,1.801636921,1.103471306,
,,2083,,1.806704909,1.103529125,
,,2084,,1.851929683,1.103546667,
,,2085,,1.854576091,1.103601942,
,,2086,,1.861048082,1.103610878,
,,2087,,1.882586428,1.103655362,
,,2088,,1.900729589,1.103659807,
,,2089,,1.91031925,1.103660104,
,,2090,,1.915991188,1.103669003,
,,2091,,1.926232188,1.103725003,
,,2092,,1.947163091,1.103726229,
,,2093,,1.951619924,1.103777266,
,,2094,,1.95352356,1.103807206,
,,2095,,1.95802693,1.103835216,
,,2096,,1.964551684,1.103841327,
,,2097,,1.965391697,1.103877804,
,,2098,,1.967825184,1.103914788,
,,2099,,1.97043501,1.103928332,
,,2100,,1.990436168,1.103937311,
,,2101,,1.997348143,1.103949291,
,,2102,,1.999044574,1.103995947,
,,2103,,1.999573372,1.104013475,
,,2104,,2.009192028,1.104178499,
,,2105,,2.035579557,1.104282207,
,,2106,,2.056022366,1.104290674,
,,2107,,2.067700206,1.10436525,
,,2108,,2.075511144,1.10442424,
,,2109,,2.083325321,1.104431884,
,,2110,,2.087388127,1.104435563,
,,2111,,2.091867667,1.104461901,
,,2112,,2.095615076,1.104478297,
,,2113,,2.099921173,1.10449334,
,,2114,,2.100485089,1.10449649,
,,2115,,2.107952271,1.104513153,
,,2116,,2.111729715,1.104513473,
,,2117,,2.123573112,1.104585946,
,,2118,,2.138577735,1.104639051,
,,2119,,2.168371537,1.104649694,
,,2120,,2.173776663,1.104660064,
,,2121,,2.179434762,1.104665511,
,,2122,,2.187976668,1.104727174,
,,2123,,2.190397704,1.104743381,
,,2124,,2.204324406,1.104766711,
,,2125,,2.217244394,1.10477624,
,,2126,,2.227893619,1.104783462,
,,2127,,2.229821123,1.104820359,
,,2128,,2.245938163,1.104848492,
,,2129,,2.251130143,1.105014211,
,,2130,,2.275358951,1.105069193,
,,2131,,2.280920715,1.105120274,
,,2132,,2.286860347,1.105149165,
,,2133,,2.293755469,1.105266643,
,,2134,,2.307184302,1.105302459,
,,2135,,2.316525353,1.105323132,
,,2136,,2.327928332,1.105352834,
,,2137,,2.332624621,1.105356209,
,,2138,,2.350363671,1.105403563,
,,2139,,2.350779561,1.105463501,
,,2140,,2.386159853,1.105464056,
,,2141,,2.386557037,1.105465494,
,,2142,,2.38928773,1.105469809,
,,2143,,2.391074719,1.105542814,
,,2144,,2.393573933,1.105549119,
,,2145,,2.39669424,1.105589996,
,,2146,,2.411687363,1.105595608,
,,2147,,2.425824333,1.105700265,
,,2148,,2.435600948,1.105738553,
,,2149,,2.436658185,1.10574946,
,,2150,,2.440392044,1.105773622,
,,2151,,2.443140005,1.105832302,
,,2152,,2.448248217,1.105845791,
,,2153,,2.454899718,1.105925288,
,,2154,,2.458990515,1.105969685,
,,2155,,2.476964017,1.105980591,
,,2156,,2.498931522,1.106042018,
,,2157,,2.536353821,1.106054608,
,,2158,,2.536861211,1.106156212,
,,2159,,2.542721889,1.106157976,
,,2160,,2.546919631,1.106212253,
,,2161,,2.548926684,1.106275129,
,,2162,,2.549518218,1.106376687,
,,2163,,2.556109141,1.106438319,
,,2164,,2.557106628,1.106575943,
,,2165,,2.56229974,1.106611064,
,,2166,,2.566280753,1.106633832,
,,2167,,2.575066181,1.106690979,
,,2168,,2.585672148,1.106836515,
,,2169,,2.636067403,1.106870263,
,,2170,,2.642331832,1.106879481,
,,2171,,2.642590401,1.106947415,
,,2172,,2.643875922,1.106989271,
,,2173,,2.650479054,1.107180659,
,,2174,,2.651129102,1.107192457,
,,2175,,2.675958911,1.107193324,
,,2176,,2.67699612,1.107221385,
,,2177,,2.682941491,1.107287154,
,,2178,,2.692703439,1.107425835,
,,2179,,2.699048537,1.107444587,
,,2180,,2.714771875,1.107505523,
,,2181,,2.724297466,1.107518257,
,,2182,,2.735731809,1.107712966,
,,2183,,2.739806881,1.107737642,
,,2184,,2.766068616,1.107796771,
,,2185,,2.768593832,1.107818031,
,,2186,,2.775428033,1.107832554,
,,2187,,2.779160955,1.107893814,
,,2188,,2.780489033,1.107901944,
,,2189,,2.81351747,1.107955015,
,,2190,,2.822573815,1.107969619,
,,2191,,2.834765568,1.108006161,
,,2192,,2.841714155,1.108041305,
,,2193,,2.848171245,1.108067036,
,,2194,,2.876690539,1.108128961,
,,2195,,2.883943257,1.108240948,
,,2196,,2.890228657,1.108259573,
,,2197,,2.901378367,1.108292951,
,,2198,,2.92199592,1.108326535,
,,2199,,2.93683251,1.108391902,
,,2200,,2.938527547,1.108625437,
,,2201,,2.954563545,1.108715782,
,,2202,,2.956509193,1.10877394,
,,2203,,2.958508906,1.108787841,
,,2204,,2.973700725,1.108806997,
,,2205,,2.978204933,1.108819664,
,,2206,,3.015344944,1.10883441,
,,2207,,3.038651592,1.10885268,
,,2208,,3.039080665,1.108877934,
,,2209,,3.06870048,1.109004109,
,,2210,,3.077540041,1.109028013,
,,2211,,3.078772659,1.109049573,
,,2212,,3.108178368,1.10905756,
,,2213,,3.121279348,1.109082062,
,,2214,,3.121633801,1.109083462,
,,2215,,3.128471726,1.1091166,
,,2216,,3.13253246,1.109121627,
,,2217,,3.140304904,1.109294453,
,,2218,,3.148769793,1.10934964,
,,2219,,3.153732056,1.109416784,
,,2220,,3.175715745,1.109490044,
,,2221,,3.179270829,1.109511849,
,,2222,,3.210452824,1.109830846,
,,2223,,3.211115911,1.109863405,
,,2224,,3.223825057,1.109983929,
,,2225,,3.24052574,1.110071694,
,,2226,,3.244616711,1.110127898,
,,2227,,3.246765066,1.110254846,
,,2228,,3.249481679,1.110263143,
,,2229,,3.269016787,1.110263541,
,,2230,,3.278718471,1.1103878,
,,2231,,3.281492587,1.110479104,
,,2232,,3.288754624,1.11052242,
,,2233,,3.304557354,1.110528257,
,,2234,,3.354657251,1.110694763,
,,2235,,3.357380299,1.110701163,
,,2236,,3.357962227,1.111083104,
,,2237,,3.363537246,1.111301186,
,,2238,,3.377420413,1.111382385,
,,2239,,3.383979229,1.111382756,
,,2240,,3.384077429,1.111446042,
,,2241,,3.42374023,1.111502269,
,,2242,,3.424328821,1.111665411,
,,2243,,3.426268572,1.11175747,
,,2244,,3.42950722,1.112020112,
,,2245,,3.457643111,1.112061715,
,,2246,,3.46409045,1.112097236,
,,2247,,3.467525059,1.11210657,
,,2248,,3.474419442,1.112170513,
,,2249,,3.501859089,1.112258145,
,,2250,,3.505865313,1.112343269,
,,2251,,3.510319794,1.112614503,
,,2252,,3.556360109,1.112736785,
,,2253,,3.572603946,1.112818113,
,,2254,,3.574466892,1.113022758,
,,2255,,3.585000622,1.113166369,
,,2256,,3.588823969,1.113188811,
,,2257,,3.61830286,1.11323632,
,,2258,,3.620406714,1.113856532,
,,2259,,3.662072549,1.114033101,
,,2260,,3.670222269,1.114041567,
,,2261,,3.698605347,1.114123512,
,,2262,,3.70161988,1.114327352,
,,2263,,3.719986025,1.114343153,
,,2264,,3.720714666,1.114417503,
,,2265,,3.729961798,1.114440355,
,,2266,,3.785290044,1.114577073,
,,2267,,3.816000628,1.114579244,
,,2268,,3.825594935,1.114783943,
,,2269,,3.827129472,1.114962413,
,,2270,,3.851305958,1.115054423,
,,2271,,3.870506484,1.115401593,
,,2272,,3.935634013,1.116038916,
,,2273,,3.938706736,1.116051751,
,,2274,,3.977544222,1.116370741,
,,2275,,3.988198447,1.116442654,
,,2276,,3.993527783,1.116494179,
,,2277,,4.000752153,1.116647955,
,,2278,,4.004663655,1.116681418,
,,2279,,4.005839048,1.116857889,
,,2280,,4.007524499,1.118225633,
,,2281,,4.008169635,1.118667387,
,,2282,,4.008705473,1.118838249,
,,2283,,4.010971217,1.118854935,
,,2284,,4.017293797,1.118957456,
,,2285,,4.030407751,1.119049436,
,,2286,,4.047154207,1.119180957,
,,2287,,4.05193786,1.119502099,
,,2288,,4.054791928,1.119954879,
,,2289,,4.084928558,1.120329598,
,,2290,,4.090236893,1.120671835,
,,2291,,4.105635325,1.121161557,
,,2292,,4.124968213,1.121675869,
,,2293,,4.138912556,1.121905579,
,,2294,,4.141202632,1.12222682,
,,2295,,4.142770233,1.122303864,
,,2296,,4.154161852,1.122842419,
,,2297,,4.166638207,1.122895985,
,,2298,,4.167397843,1.122900242,
,,2299,,4.167816852,1.122916921,
,,2300,,4.168896352,1.123047447,
,,2301,,4.180991264,1.123156941,
,,2302,,4.229409459,1.124198778,
,,2303,,4.249711002,1.124214278,
,,2304,,4.254273619,1.124269283,
,,2305,,4.257019823,1.124306339,
,,2306,,4.27227184,1.124391659,
,,2307,,4.278833984,1.124490862,
,,2308,,4.278998929,1.125434218,
,,2309,,4.300542365,1.126125726,
,,2310,,4.32004088,1.126184039,
,,2311,,4.331048814,1.126827267,
,,2312,,4.384344814,1.126937059,
,,2313,,4.397439609,1.127043465,
,,2314,,4.398367344,1.127166909,
,,2315,,4.403291314,1.127493001,
,,2316,,4.416534549,1.127752143,
,,2317,,4.439749441,1.127790384,
,,2318,,4.454027441,1.127861663,
,,2319,,4.471015418,1.127983189,
,,2320,,4.483772523,1.128243162,
,,2321,,4.484317735,1.128568693,
,,2322,,4.485543017,1.128744549,
,,2323,,4.493153155,1.128865167,
,,2324,,4.511593828,1.128911464,
,,2325,,4.526653538,1.129013754,
,,2326,,4.538803892,1.129849608,
,,2327,,4.551031598,1.130096532,
,,2328,,4.556528289,1.130337645,
,,2329,,4.569795788,1.130674273,
,,2330,,4.591169337,1.130884311,
,,2331,,4.597337338,1.130977208,
,,2332,,4.606662829,1.131228718,
,,2333,,4.611816013,1.131752682,
,,2334,,4.617756569,1.132665088,
,,2335,,4.652728301,1.135791693,
,,2336,,4.657657748,1.135837323,
,,2337,,4.657798166,1.137993184,
,,2338,,4.69112309,1.138153933,
,,2339,,4.702627626,1.138914119,
,,2340,,4.706161471,1.138984638,
,,2341,,4.723654517,1.139066727,
,,2342,,4.765119324,1.140192361,
,,2343,,4.773173259,1.140708745,
,,2344,,4.775906095,1.14102115,
,,2345,,4.776475824,1.141682701,
,,2346,,4.799073651,1.142159436,
,,2347,,4.858308787,1.142716612,
,,2348,,4.870775702,1.142987452,
,,2349,,4.87657614,1.144200869,
,,2350,,4.883782269,1.145273246,
,,2351,,4.892789423,1.146253721,
,,2352,,4.896132612,1.147524138,
,,2353,,4.912813595,1.147884141,
,,2354,,4.952603031,1.148240052,
,,2355,,4.968400794,1.148251825,
,,2356,,4.970815455,1.149309623,
,,2357,,4.97412782,1.150416956,
,,2358,,4.980996348,1.15061762,
,,2359,,4.982718763,1.151112021,
,,2360,,4.987123138,1.151114234,
,,2361,,5.066077797,1.151145676,
,,2362,,5.0823009,1.15434489,
,,2363,,5.112883862,1.155940581,
,,2364,,5.120970193,1.157015836,
,,2365,,5.192989227,1.157330022,
,,2366,,5.201797925,1.159116676,
,,2367,,5.20380378,1.160484018,
,,2368,,5.222919642,1.161020257,
,,2369,,5.238899983,1.161041426,
,,2370,,5.239089568,1.162002826,
,,2371,,5.240230058,1.162963848,
,,2372,,5.253449361,1.163157081,
,,2373,,5.263598914,1.163496489,
,,2374,,5.294887768,1.166238853,
,,2375,,5.391986267,1.167951478,
,,2376,,5.394838327,1.168777813,
,,2377,,5.444315894,1.171029509,
,,2378,,5.45357899,1.171159147,
,,2379,,5.480993267,1.171598393,
,,2380,,5.488758175,1.173416792,
,,2381,,5.531866128,1.173704694,
,,2382,,5.533405737,1.173906096,
,,2383,,5.536793485,1.174929612,
,,2384,,5.551503439,1.176320955,
,,2385,,5.573468348,1.176766848,
,,2386,,5.597437704,1.177783996,
,,2387,,5.609047477,1.177984468,
,,2388,,5.611460987,1.179050458,
,,2389,,5.642282395,1.179551613,
,,2390,,5.680388164,1.17996993,
,,2391,,5.694936509,1.180332473,
,,2392,,5.698247302,1.181772163,
,,2393,,5.701558645,1.183734336,
,,2394,,5.708994598,1.184746086,
,,2395,,5.726829804,1.186612141,
,,2396,,5.743304721,1.186879409,
,,2397,,5.885212067,1.187359778,
,,2398,,5.898068173,1.187716437,
,,2399,,5.898175915,1.188609428,
,,2400,,5.899187378,1.1891966,
,,2401,,5.910503863,1.190001668,
,,2402,,5.924139629,1.191923004,
,,2403,,5.941201108,1.193276522,
,,2404,,5.975977241,1.19447722,
,,2405,,5.988126894,1.198883872,
,,2406,,5.991327992,1.199476258,
,,2407,,6.001025277,1.200538443,
,,2408,,6.025595719,1.200975859,
,,2409,,6.030765687,1.201324305,
,,2410,,6.045581317,1.202919197,
,,2411,,6.050950974,1.204871114,
,,2412,,6.101624376,1.206082995,
,,2413,,6.103263506,1.206841097,
,,2414,,6.162242437,1.206952908,
,,2415,,6.182532735,1.207702583,
,,2416,,6.223936822,1.208008456,
,,2417,,6.235560674,1.208762567,
,,2418,,6.245932133,1.209620884,
,,2419,,6.289937191,1.211850167,
,,2420,,6.334782771,1.21199576,
,,2421,,6.343196928,1.215076198,
,,2422,,6.355527969,1.215735137,
,,2423,,6.358457133,1.215869378,
,,2424,,6.359150719,1.216089378,
,,2425,,6.375718265,1.216980213,
,,2426,,6.383555087,1.217379941,
,,2427,,6.3951355,1.217934214,
,,2428,,6.438921564,1.218267125,
,,2429,,6.501380089,1.218343927,
,,2430,,6.518675815,1.219679059,
,,2431,,6.544676307,1.22029275,
,,2432,,6.562644736,1.221031234,
,,2433,,6.568597395,1.224851705,
,,2434,,6.652015485,1.227469505,
,,2435,,6.67743515,1.227794316,
,,2436,,6.737466184,1.2280381,
,,2437,,6.741756705,1.228207156,
,,2438,,6.747713426,1.228862128,
,,2439,,6.771221687,1.230238493,
,,2440,,6.837863656,1.231703969,
,,2441,,6.90309883,1.235338083,
,,2442,,6.929412748,1.235968615,
,,2443,,6.930342885,1.239263756,
,,2444,,6.937401325,1.239493025,
,,2445,,7.071875232,1.239598723,
,,2446,,7.073030488,1.23974932,
,,2447,,7.086333982,1.240170104,
,,2448,,7.096904311,1.240180493,
,,2449,,7.110834097,1.240330712,
,,2450,,7.181736135,1.24082415,
,,2451,,7.188077809,1.240858241,
,,2452,,7.219946551,1.24218767,
,,2453,,7.228659666,1.244686169,
,,2454,,7.268685869,1.245974646,
,,2455,,7.291621987,1.246120834,
,,2456,,7.421659588,1.246201497,
,,2457,,7.515645062,1.247849937,
,,2458,,7.526744126,1.248762523,
,,2459,,7.530835424,1.248910688,
,,2460,,7.603902136,1.251673681,
,,2461,,7.610256373,1.252244412,
,,2462,,7.651878281,1.252621542,
,,2463,,7.652899823,1.253225654,
,,2464,,7.65386399,1.253407241,
,,2465,,7.685734779,1.25492581,
,,2466,,7.765348861,1.25555019,
,,2467,,7.786099365,1.257014368,
,,2468,,7.807414231,1.259119484,
,,2469,,7.815401923,1.259679045,
,,2470,,7.834972758,1.260173239,
,,2471,,7.853071173,1.261485483,
,,2472,,7.861797865,1.262793454,
,,2473,,7.863878883,1.263743728,
,,2474,,7.884862438,1.264358686,
,,2475,,7.920318621,1.265001798,
,,2476,,7.920702044,1.265343718,
,,2477,,7.925453835,1.26686495,
,,2478,,7.940651599,1.267615534,
,,2479,,7.941996799,1.267847451,
,,2480,,7.95449284,1.268287608,
,,2481,,7.96588557,1.269676035,
,,2482,,7.985804964,1.272813197,
,,2483,,7.992221625,1.275359668,
,,2484,,7.992326298,1.275841904,
,,2485,,8.00429015,1.276290848,
,,2486,,8.106815047,1.276310573,
,,2487,,8.112415025,1.276529108,
,,2488,,8.217697609,1.280399939,
,,2489,,8.219937558,1.282589602,
,,2490,,8.25181243,1.282809021,
,,2491,,8.422241932,1.283618901,
,,2492,,8.567896914,1.284148078,
,,2493,,8.607674344,1.285655945,
,,2494,,8.63162831,1.286835905,
,,2495,,8.639785719,1.286927175,
,,2496,,8.671631649,1.287174426,
,,2497,,8.715110583,1.289865798,
,,2498,,8.873037575,1.291666235,
,,2499,,8.890550307,1.294127525,
,,2500,,8.899063849,1.295475898,
,,2501,,8.963117443,1.296705464,
,,2502,,8.977677175,1.299910702,
,,2503,,8.99206156,1.300371963,
,,2504,,9.263882229,1.303200685,
,,2505,,9.307105972,1.304454066,
,,2506,,9.309713231,1.306405384,
,,2507,,9.336708987,1.307774456,
,,2508,,9.370193199,1.309921384,
,,2509,,9.380258595,1.313494763,
,,2510,,9.417015062,1.313785677,
,,2511,,9.420719992,1.314108866,
,,2512,,9.439056634,1.316839093,
,,2513,,9.527008263,1.31961172,
,,2514,,9.529890107,1.320788833,
,,2515,,9.620446539,1.322746595,
,,2516,,9.747497677,1.323117281,
,,2517,,9.813552226,1.325528732,
,,2518,,9.851271152,1.325770628,
,,2519,,9.866894359,1.328168042,
,,2520,,9.868631656,1.329786596,
,,2521,,9.871731521,1.330235075,
,,2522,,9.890159652,1.334879526,
,,2523,,9.97141558,1.337037134,
,,2524,,10.01722681,1.34482362,
,,2525,,10.04569052,1.348223574,
,,2526,,10.10303762,1.349163082,
,,2527,,10.14843742,1.34982856,
,,2528,,10.25005718,1.350373034,
,,2529,,10.39843202,1.351198966,
,,2530,,10.48507108,1.352773374,
,,2531,,10.5671668,1.352787745,
,,2532,,10.58157621,1.353454569,
,,2533,,10.59704695,1.353958302,
,,2534,,10.61299365,1.355418473,
,,2535,,10.62298995,1.3593355,
,,2536,,10.70210531,1.3598435,
,,2537,,10.74303346,1.360661929,
,,2538,,10.91087316,1.362612293,
,,2539,,10.96807992,1.365348006,
,,2540,,11.04574345,1.366454842,
,,2541,,11.07328317,1.367956391,
,,2542,,11.0930358,1.369640915,
,,2543,,11.19205047,1.369842779,
,,2544,,11.38630412,1.370534071,
,,2545,,11.46992765,1.370770932,
,,2546,,11.47547334,1.371773808,
,,2547,,11.51297262,1.375213772,
,,2548,,11.57350836,1.376860937,
,,2549,,11.60678502,1.383548759,
,,2550,,11.68090815,1.384918625,
,,2551,,11.72107766,1.384964426,
,,2552,,11.85633674,1.387554329,
,,2553,,11.85697475,1.38891455,
,,2554,,12.01774779,1.390696984,
,,2555,,12.10638924,1.390906992,
,,2556,,12.29813945,1.39313521,
,,2557,,12.36772632,1.397671619,
,,2558,,12.40657959,1.403227011,
,,2559,,12.46171997,1.404781256,
,,2560,,12.46770606,1.405838917,
,,2561,,12.51395853,1.408506671,
,,2562,,12.75597895,1.410499397,
,,2563,,12.76872919,1.423465497,
,,2564,,12.90860155,1.424244671,
,,2565,,12.91529955,1.425804335,
,,2566,,12.98641611,1.43481872,
,,2567,,13.02541336,1.435020393,
,,2568,,13.04859551,1.435299012,
,,2569,,13.10341083,1.436529468,
,,2570,,13.34299808,1.437625176,
,,2571,,13.44226129,1.44330236,
,,2572,,13.56659552,1.444405782,
,,2573,,13.66155464,1.445747719,
,,2574,,13.68080486,1.447821466,
,,2575,,13.69233144,1.448385333,
,,2576,,13.69787637,1.454881143,
,,2577,,13.78923881,1.456010711,
,,2578,,13.81512091,1.461024131,
,,2579,,13.82150631,1.461548273,
,,2580,,13.85918167,1.461753465,
,,2581,,13.91456101,1.463607487,
,,2582,,13.95892514,1.465055085,
,,2583,,13.97819969,1.469350459,
,,2584,,14.00140011,1.471740663,
,,2585,,14.02013056,1.473272282,
,,2586,,14.04623147,1.47677588,
,,2587,,14.0503699,1.477709806,
,,2588,,14.10447574,1.477901327,
,,2589,,14.15934155,1.481487915,
,,2590,,14.2609682,1.481494602,
,,2591,,14.3421943,1.481824768,
,,2592,,14.38082823,1.484794492,
,,2593,,14.51898951,1.487394291,
,,2594,,14.5677184,1.490487865,
,,2595,,14.59256572,1.492795242,
,,2596,,14.59499912,1.493360755,
,,2597,,14.60585593,1.495503575,
,,2598,,14.6532043,1.495981794,
,,2599,,14.7223676,1.503994884,
,,2600,,14.75745397,1.50628571,
,,2601,,14.81052007,1.507772065,
,,2602,,14.83594835,1.510701108,
,,2603,,14.88202332,1.510917743,
,,2604,,14.89543139,1.514270393,
,,2605,,14.90533329,1.514771983,
,,2606,,14.91401592,1.518305174,
,,2607,,14.97248459,1.520734303,
,,2608,,14.99188706,1.521801946,
,,2609,,15.05308144,1.526597062,
,,2610,,15.05924536,1.526956975,
,,2611,,15.07580192,1.527034746,
,,2612,,15.09562949,1.52925635,
,,2613,,15.09723539,1.529344576,
,,2614,,15.13939926,1.533112907,
,,2615,,15.15846038,1.533508733,
,,2616,,15.22862778,1.536612711,
,,2617,,15.22929638,1.544576545,
,,2618,,15.28676434,1.545053903,
,,2619,,15.46083218,1.546662223,
,,2620,,15.49767848,1.546953747,
,,2621,,15.52285916,1.548655007,
,,2622,,15.5239235,1.551783501,
,,2623,,15.62298382,1.557876495,
,,2624,,15.74370076,1.560389274,
,,2625,,15.79182301,1.562041946,
,,2626,,15.85091701,1.56415963,
,,2627,,15.91532307,1.565729445,
,,2628,,15.9510991,1.566845605,
,,2629,,16.00566341,1.572947954,
,,2630,,16.0358109,1.575160639,
,,2631,,16.10066394,1.576452899,
,,2632,,16.20567206,1.579929453,
,,2633,,16.42436306,1.583197471,
,,2634,,16.48029771,1.585958285,
,,2635,,16.58487642,1.600176327,
,,2636,,16.65781137,1.60248195,
,,2637,,16.69611138,1.60790783,
,,2638,,16.79176743,1.611982469,
,,2639,,16.84260327,1.617483643,
,,2640,,16.85724165,1.625415391,
,,2641,,16.92177811,1.625501497,
,,2642,,17.13488033,1.627996,
,,2643,,17.19776621,1.639730998,
,,2644,,17.29952584,1.646919758,
,,2645,,17.30248976,1.647020797,
,,2646,,17.32229818,1.653175705,
,,2647,,17.36600345,1.653754632,
,,2648,,17.41051504,1.654215721,
,,2649,,17.49698929,1.658971129,
,,2650,,17.5562892,1.659815336,
,,2651,,17.56710116,1.664320484,
,,2652,,17.59071244,1.664705305,
,,2653,,17.610396,1.66753053,
,,2654,,17.77693794,1.671525825,
,,2655,,17.79593592,1.673589039,
,,2656,,17.87639333,1.67504962,
,,2657,,17.88812419,1.67516084,
,,2658,,17.92758184,1.676775707,
,,2659,,18.00446353,1.67903081,
,,2660,,18.08128126,1.681317699,
,,2661,,18.12493513,1.681416545,
,,2662,,18.17418086,1.681999255,
,,2663,,18.22515938,1.682191844,
,,2664,,18.25158458,1.682438234,
,,2665,,18.26499383,1.687157811,
,,2666,,18.29716452,1.687923549,
,,2667,,18.41676551,1.691608763,
,,2668,,18.45627607,1.692204636,
,,2669,,18.55599104,1.693485921,
,,2670,,18.58430614,1.694107113,
,,2671,,18.61611843,1.69431735,
,,2672,,18.9274687,1.69537822,
,,2673,,18.93078746,1.698532165,
,,2674,,19.00917441,1.703191126,
,,2675,,19.123637,1.712072585,
,,2676,,19.17025264,1.712520577,
,,2677,,19.28583075,1.716794763,
,,2678,,19.32704435,1.720734781,
,,2679,,19.33329499,1.723503517,
,,2680,,19.39904093,1.728133968,
,,2681,,19.49277008,1.734326548,
,,2682,,19.53972605,1.740058425,
,,2683,,20.19520206,1.740645843,
,,2684,,20.32993799,1.741276557,
,,2685,,20.46442048,1.743272562,
,,2686,,20.47575112,1.743498392,
,,2687,,20.48860847,1.74636822,
,,2688,,20.50024222,1.747959976,
,,2689,,20.67633054,1.752302088,
,,2690,,20.76798592,1.752391827,
,,2691,,20.84441761,1.755822862,
,,2692,,20.87333219,1.75727874,
,,2693,,21.05183891,1.762598925,
,,2694,,21.62993212,1.765865733,
,,2695,,21.9350354,1.766435601,
,,2696,,22.20009772,1.767497966,
,,2697,,22.58078633,1.769010352,
,,2698,,22.6101149,1.770989002,
,,2699,,22.71173595,1.772679693,
,,2700,,22.72479929,1.772797427,
,,2701,,22.80052249,1.774301719,
,,2702,,22.8271961,1.775370604,
,,2703,,22.86083987,1.777822694,
,,2704,,23.03633361,1.781918384,
,,2705,,23.14143861,1.78249747,
,,2706,,23.23583677,1.783048899,
,,2707,,23.26521312,1.7835453,
,,2708,,23.34121699,1.784265889,
,,2709,,23.40459201,1.788893064,
,,2710,,23.45119941,1.789447292,
,,2711,,23.4902723,1.790458408,
,,2712,,23.53520211,1.796001238,
,,2713,,23.55464479,1.797475567,
,,2714,,23.60051064,1.798131999,
,,2715,,23.72614198,1.798482095,
,,2716,,23.76832686,1.799083657,
,,2717,,23.799556,1.799417308,
,,2718,,23.83456371,1.799766613,
,,2719,,23.84375466,1.799793623,
,,2720,,23.90027514,1.800478017,
,,2721,,23.96732928,1.801080303,
,,2722,,24.05508512,1.801233759,
,,2723,,24.06845464,1.801907163,
,,2724,,24.13263305,1.805929353,
,,2725,,24.3524376,1.81056211,
,,2726,,24.36279648,1.811281049,
,,2727,,24.38106172,1.811400476,
,,2728,,24.42166752,1.813960972,
,,2729,,24.59214965,1.813965396,
,,2730,,24.59962436,1.816236686,
,,2731,,24.62346389,1.817376169,
,,2732,,24.69809457,1.817995683,
,,2733,,24.82256898,1.820183717,
,,2734,,24.83001769,1.820250373,
,,2735,,25.20114645,1.821149531,
,,2736,,25.20974756,1.821548624,
,,2737,,25.21390838,1.821709487,
,,2738,,25.24327011,1.824296714,
,,2739,,25.25912132,1.826930563,
,,2740,,25.34273814,1.829023045,
,,2741,,25.35760532,1.829787685,
,,2742,,25.38276122,1.833361153,
,,2743,,25.3903387,1.834824298,
,,2744,,25.43233536,1.838009292,
,,2745,,25.47303489,1.842029037,
,,2746,,25.49745938,1.843494405,
,,2747,,25.5147557,1.844780591,
,,2748,,25.54250703,1.845201166,
,,2749,,25.61313535,1.846783799,
,,2750,,25.61832299,1.847492072,
,,2751,,25.82027241,1.849416,
,,2752,,25.85299571,1.851429757,
,,2753,,25.88488624,1.852939205,
,,2754,,25.93959969,1.853854894,
,,2755,,25.97681627,1.85501745,
,,2756,,26.13885496,1.856223319,
,,2757,,26.14612694,1.857081328,
,,2758,,26.32295024,1.858700319,
,,2759,,26.43126607,1.859579981,
,,2760,,26.4409377,1.859907196,
,,2761,,26.47358702,1.86021566,
,,2762,,26.5312217,1.860226906,
,,2763,,26.60153533,1.860551831,
,,2764,,26.68848353,1.863703874,
,,2765,,26.72859486,1.864016257,
,,2766,,26.74904416,1.864110012,
,,2767,,26.77540161,1.875483518,
,,2768,,26.82899572,1.881179072,
,,2769,,26.83372483,1.885065359,
,,2770,,26.84663871,1.885519127,
,,2771,,26.87095699,1.886842231,
,,2772,,27.00145321,1.889119429,
,,2773,,27.0144329,1.892671944,
,,2774,,27.05854998,1.893679908,
,,2775,,27.06690026,1.894451773,
,,2776,,27.07612087,1.894480164,
,,2777,,27.08999782,1.898432742,
,,2778,,27.09409381,1.90057526,
,,2779,,27.33530465,1.903882309,
,,2780,,27.34946913,1.906951701,
,,2781,,27.58126506,1.90722632,
,,2782,,27.60643491,1.908719905,
,,2783,,27.64732396,1.91065934,
,,2784,,27.70621506,1.912153209,
,,2785,,27.71024728,1.912395839,
,,2786,,27.72989927,1.91280493,
,,2787,,27.75214638,1.91444223,
,,2788,,27.77843746,1.915857978,
,,2789,,27.87734702,1.916034886,
,,2790,,27.96393983,1.919335224,
,,2791,,28.10177979,1.922900532,
,,2792,,28.14183754,1.924076694,
,,2793,,28.24732905,1.924949909,
,,2794,,28.2613473,1.92918884,
,,2795,,28.48424786,1.935694391,
,,2796,,28.61567513,1.937384988,
,,2797,,28.63967128,1.937880146,
,,2798,,28.68248427,1.940921617,
,,2799,,28.69263049,1.943265071,
,,2800,,28.72819177,1.943922905,
,,2801,,28.77064352,1.944413156,
,,2802,,28.78190073,1.946491229,
,,2803,,28.8119249,1.94910783,
,,2804,,29.24094909,1.950066823,
,,2805,,29.25542788,1.951641737,
,,2806,,29.40935444,1.954706862,
,,2807,,29.42473746,1.957664176,
,,2808,,29.44877401,1.959333215,
,,2809,,29.50037214,1.959373536,
,,2810,,29.50870719,1.960296921,
,,2811,,29.54692859,1.960383795,
,,2812,,29.64878454,1.967181518,
,,2813,,29.85561107,1.970038751,
,,2814,,29.88864779,1.971224067,
,,2815,,29.90643784,1.971413507,
,,2816,,29.91613634,1.972964042,
,,2817,,30.07152366,1.973951684,
,,2818,,30.25007005,1.976860232,
,,2819,,30.28606238,1.977894527,
,,2820,,30.40053174,1.985159601,
,,2821,,30.62550505,1.985663126,
,,2822,,30.79181762,1.988522171,
,,2823,,30.82338715,1.989846435,
,,2824,,30.92478895,1.992704471,
,,2825,,30.94552934,1.993855501,
,,2826,,30.95274343,1.995628905,
,,2827,,30.96681964,1.996077433,
,,2828,,30.9984882,1.997544645,
,,2829,,31.2493338,1.99772265,
,,2830,,31.38265073,1.999219884,
,,2831,,31.69615537,2.000814587,
,,2832,,31.70060512,2.001835458,
,,2833,,31.7059819,2.001872833,
,,2834,,31.83911597,2.002133673,
,,2835,,31.95454082,2.00555249,
,,2836,,32.22644904,2.007371639,
,,2837,,32.22653317,2.007615427,
,,2838,,32.42220051,2.010753189,
,,2839,,32.46322722,2.01426436,
,,2840,,32.49472717,2.014352413,
,,2841,,32.63964001,2.020482871,
,,2842,,33.16515646,2.021789643,
,,2843,,33.17120804,2.022494207,
,,2844,,33.82625026,2.023056802,
,,2845,,33.91829239,2.025167407,
,,2846,,33.92163346,2.025693928,
,,2847,,34.2191538,2.025786283,
,,2848,,34.49633771,2.027304429,
,,2849,,34.49842347,2.031598239,
,,2850,,35.070463,2.036078843,
,,2851,,35.17942964,2.037750148,
,,2852,,35.22479816,2.040025959,
,,2853,,35.61024923,2.042404651,
,,2854,,35.61161183,2.042781293,
,,2855,,35.71058532,2.047408236,
,,2856,,35.79943478,2.052167563,
,,2857,,36.0245884,2.053100539,
,,2858,,36.06723945,2.061299307,
,,2859,,36.5178223,2.064684989,
,,2860,,36.65234427,2.067381647,
,,2861,,36.74337301,2.068880141,
,,2862,,36.95885423,2.070649479,
,,2863,,37.06489162,2.070964184,
,,2864,,37.22009,2.074065366,
,,2865,,37.36221732,2.074197784,
,,2866,,37.60559888,2.077067162,
,,2867,,38.15452873,2.082279689,
,,2868,,38.36772205,2.085202834,
,,2869,,38.88464891,2.089219461,
,,2870,,39.53614485,2.091258953,
,,2871,,39.99768544,2.0955744,
,,2872,,40.82149507,2.10245057,
,,2873,,41.33595486,2.10704586,
,,2874,,41.44259116,2.107443093,
,,2875,,41.79555666,2.109311881,
,,2876,,42.041982,2.110706169,
,,2877,,42.10993858,2.115873565,
,,2878,,42.82346329,2.124855078,
,,2879,,44.2848869,2.128177804,
,,2880,,44.65104286,2.129172694,
,,2881,,44.86283377,2.131707139,
,,2882,,44.99746072,2.132973603,
,,2883,,45.2655892,2.133513078,
,,2884,,45.31055227,2.139910557,
,,2885,,45.34776193,2.142351644,
,,2886,,45.5965979,2.144581559,
,,2887,,46.28822975,2.147932018,
,,2888,,46.55262383,2.148085274,
,,2889,,46.72110452,2.151003102,
,,2890,,47.21305483,2.157211148,
,,2891,,47.60252069,2.158979664,
,,2892,,47.8517101,2.160248164,
,,2893,,49.5281061,2.169508906,
,,2894,,49.66704963,2.170576228,
,,2895,,49.74362315,2.176185952,
,,2896,,50.15757579,2.177323785,
,,2897,,50.52996536,2.177326788,
,,2898,,51.42206195,2.177621245,
,,2899,,51.57086098,2.177633608,
,,2900,,52.08094601,2.179737579,
,,2901,,52.63306961,2.181797689,
,,2902,,54.21471905,2.190121891,
,,2903,,54.43517379,2.191118559,
,,2904,,54.73255205,2.191770153,
,,2905,,59.25780116,2.19388256,
,,2906,,59.78711161,2.194635691,
,,2907,,62.00892948,2.195332585,
,,2908,,64.10716469,2.201074646,
,,2909,,64.1672211,2.201454915,
,,2910,,65.93715389,2.203392405,
,,2911,,66.01727491,2.215241105,
,,2912,,66.48481424,2.218682253,
,,2913,,66.90873329,2.219225095,
,,2914,,67.49426956,2.219854547,
,,2915,,67.59074135,2.236374124,
,,2916,,68.07897568,2.237824693,
,,2917,,68.15043724,2.243848928,
,,2918,,69.08939707,2.245670707,
,,2919,,70.38228425,2.250056636,
,,2920,,71.06730623,2.264615341,
,,2921,,73.69009109,2.272157334,
,,2922,,74.01114069,2.272647884,
,,2923,,74.08122039,2.281393664,
,,2924,,74.31247516,2.285166359,
,,2925,,74.83609194,2.286201189,
,,2926,,75.13208711,2.288422049,
,,2927,,75.70036457,2.298567459,
,,2928,,76.3727685,2.303482677,
,,2929,,76.9961914,2.306311442,
,,2930,,78.65046025,2.31044115,
,,2931,,79.99663566,2.312301703,
,,2932,,80.29260929,2.312457033,
,,2933,,82.07921924,2.322487698,
,,2934,,84.41990953,2.324158634,
,,2935,,84.62443027,2.325377234,
,,2936,,86.06847204,2.32559625,
,,2937,,88.19665094,2.326512604,
,,2938,,90.22585979,2.326672895,
,,2939,,93.2237838,2.330616281,
,,2940,,95.15986881,2.332315946,
,,2941,,95.25139586,2.333818585,
,,2942,,95.28958616,2.361785107,
,,2943,,98.07014184,2.365085427,
,,2944,,98.93811579,2.366980743,
,,2945,,100.6317006,2.375930655,
,,2946,,101.95858,2.407298804,
,,2947,,104.5013114,2.409322513,
,,2948,,113.3068144,2.410286714,
,,2949,,115.3545241,2.418448535,
,,2950,,116.5454475,2.42107371,
,,2951,,119.5095888,2.421194847,
,,2952,,121.0675689,2.422468025,
,,2953,,123.601407,2.433623813,
,,2954,,124.9229533,2.444849129,
,,2955,,130.7890952,2.445349186,
,,2956,,132.1185161,2.451129068,
,,2957,,133.6717502,2.456839925,
,,2958,,133.6826293,2.463211375,
,,2959,,141.4648432,2.475819457,
,,2960,,154.550759,2.483281393,
,,2961,,158.0512247,2.497211078,
,,2962,,158.6989326,2.502169423,
,,2963,,162.7603122,2.502611774,
,,2964,,181.2236167,2.514866838,
,,2965,,209.8766575,2.535171874,
,,2966,,232.2633101,2.549203875,
,,2967,,259.4163095,2.550424518,
,,2968,,269.3984501,2.559155978,
,,2969,,270.0643232,2.562242829,
,,2970,,270.563043,2.563887151,
,,2971,,283.427914,2.571938401,
,,2972,,292.4388262,2.588597085,
,,2973,,293.96066,2.591986575,
,,2974,,307.27097,2.595942702,
,,2975,,350.1170312,2.596505508,
,,2976,,353.6758583,2.6077776,
,,2977,,394.1183286,2.627330446,
,,2978,,420.1213673,2.633327214,
,,2979,,436.2965005,2.668509176,
,,2980,,459.0914613,2.675245104,
,,2981,,479.6426431,2.699478161,
,,2982,,508.6464654,2.724132619,
,,2983,,574.9549659,2.736097734,
,,2984,,576.8479299,2.792803141,
,,2985,,740.3295075,2.79504389,
,,2986,,851.6532801,2.79593586,
,,2987,,896.4722485,2.814625264,
,,2988,,1162.606917,2.841575766,
,,2989,,1269.126203,2.845744428,
,,2990,,1428.847102,2.857588761,
,,2991,,1696.700378,2.865441322,
,,2992,,1764.751259,2.872751379,
,,2993,,2135.523601,2.881268291,
,,2994,,2204.622617,2.954381242,
,,2995,,2628.55418,2.978231036,
,,2996,,2861.41435,2.991579994,
,,2997,,5502.392896,3.69643882,
,,2998,,30138.16338,3.789817659,
,,2999,,37867.08037,4.970378416,
,,3000,,52762.93391,5.931953942,


==> Tikhonov_rho40_dT/rho40_T200.csv <==
res_nopc,res_pc2,No.,No.res,eig_pc,eig_pc2,
55.28419179,6.33610983,1,0,0.001061926,0.100672112,1.012028886
41.69963346,2.970025748,2,1,0.140740903,0.190331024,
39.65615579,1.363529891,3,2,0.244379888,0.240039193,
35.74698786,0.674090653,4,3,0.262353282,0.244847601,
31.71511016,0.455066457,5,4,0.306007875,0.260782628,
27.86079533,0.30165296,6,5,0.427692274,0.299487677,
25.56175684,0.230825478,7,6,0.473687814,0.319707679,
21.69160332,0.164897279,8,7,0.540738444,0.343887526,
17.67208632,0.116625467,9,8,0.553434145,0.347873981,
16.75240941,0.078161681,10,9,0.616550497,0.355891167,
13.74767059,0.0569214,11,10,0.66693477,0.365196838,
11.61470948,0.041965296,12,11,0.721367424,0.367949574,
10.78174735,0.031404151,13,12,0.728215604,0.379115804,
9.366826843,0.02254121,14,13,0.738193794,0.379477752,
7.614634581,0.015500424,15,14,0.778248791,0.422994057,
6.414323846,0.009310186,16,15,0.794181442,0.434088731,
5.526752316,0.005399951,17,16,0.801057845,0.443061869,
4.751739775,0.003346654,18,17,0.806668842,0.457464739,
4.06784281,0.001821477,19,18,0.814123237,0.46438633,
3.702633256,0.001044684,20,19,0.816763867,0.464517823,
3.329864863,0.00060342,21,20,0.834731654,0.470709275,
2.98255844,0.000339989,22,21,0.855780943,0.476307722,
2.635680656,0.000166229,23,22,0.862589706,0.476513344,
2.260228573,8.72E-05,24,23,0.866069362,0.483580139,
1.918405753,4.43E-05,25,24,0.875880623,0.490334525,
1.67749511,,26,25,0.878066064,0.494997829,
1.430832868,,27,26,0.879752849,0.505417032,
1.287366048,,28,27,0.881759898,0.506955952,
1.071123982,,29,28,0.891458949,0.50814764,
0.900447492,,30,29,0.892018957,0.511316163,
0.817428241,,31,30,0.893788693,0.513287812,
0.75233574,,32,31,0.899406025,0.518728639,
0.687437753,,33,32,0.902153487,0.526996174,
0.630208222,,34,33,0.905643084,0.527163403,
0.596363824,,35,34,0.905921491,0.527579402,
0.578343594,,36,35,0.907064363,0.539669235,
0.554411966,,37,36,0.910239009,0.548387737,
0.54063312,,38,37,0.910491433,0.551456025,
0.522481296,,39,38,0.914107223,0.561273858,
0.504493569,,40,39,0.917092898,0.56447886,
0.485411762,,41,40,0.918261056,0.57420857,
0.470264241,,42,41,0.92136907,0.577034578,
0.455473372,,43,42,0.922214254,0.578538361,
0.432998685,,44,43,0.924790832,0.582175539,
0.418454224,,45,44,0.928206483,0.609250093,
0.407568839,,46,45,0.931402786,0.610378038,
0.387075393,,47,46,0.934333789,0.612032531,
0.368357041,,48,47,0.935258079,0.613548757,
0.354475793,,49,48,0.937486813,0.618719162,
0.338290121,,50,49,0.942272834,0.628858039,
0.327664117,,51,50,0.946288729,0.631522527,
0.31599687,,52,51,0.947749432,0.633657262,
0.308040388,,53,52,0.94776845,0.64043998,
0.30192575,,54,53,0.949168499,0.647548434,
0.298404605,,55,54,0.949193083,0.654100877,
0.295693697,,56,55,0.951085588,0.66157088,
0.293764524,,57,56,0.952402098,0.666955135,
0.291946161,,58,57,0.952607284,0.667319204,
0.291086276,,59,58,0.9534977,0.671655299,
0.290388668,,60,59,0.954749944,0.683738714,
0.289859859,,61,60,0.962441138,0.694591957,
0.289403227,,62,61,0.962519682,0.696635465,
0.288941118,,63,62,0.963548027,0.705556992,
0.288563022,,64,63,0.967186167,0.721495054,
0.288145121,,65,64,0.970551749,0.729701534,
0.287842036,,66,65,0.972054153,0.731222752,
0.28752734,,67,66,0.972121178,0.744994591,
0.287304939,,68,67,0.973957315,0.750828155,
0.287010258,,69,68,0.974589568,0.755401872,
0.286801489,,70,69,0.974965987,0.798229512,
0.286515068,,71,70,0.976355168,0.806805495,
0.286220802,,72,71,0.978485747,0.808334181,
0.285791869,,73,72,0.978770825,0.815557597,
0.285280252,,74,73,0.980194095,0.83359397,
0.284700024,,75,74,0.982943957,0.858185517,
0.283921369,,76,75,0.983397979,0.86723921,
0.282868258,,77,76,0.983964622,0.867276682,
0.280715532,,78,77,0.984806437,0.876026721,
0.278393135,,79,78,0.985067349,0.884150023,
0.274184225,,80,79,0.98532007,0.901996629,
0.270038889,,81,80,0.986113373,0.908965414,
0.262558603,,82,81,0.986537411,0.916462814,
0.252262848,,83,82,0.986537642,0.927762676,
0.243238074,,84,83,0.986787023,0.939988414,
0.228980833,,85,84,0.987515786,0.943118727,
0.209877617,,86,85,0.987845115,0.945394517,
0.192388102,,87,86,0.988185106,0.959379424,
0.175022773,,88,87,0.9884118,0.96423976,
0.149708453,,89,88,0.988632871,0.964565447,
0.13506881,,90,89,0.988978725,0.972484381,
0.113227287,,91,90,0.989479175,0.978254461,
0.098184613,,92,91,0.989972065,0.985474298,
0.085582555,,93,92,0.990487203,0.988401281,
0.074057445,,94,93,0.990734805,0.994114393,
0.064683115,,95,94,0.990869261,0.997833855,
0.057073621,,96,95,0.992562602,1.008127736,
0.046559577,,97,96,0.992719768,1.020566544,
0.036254692,,98,97,0.992865413,1.025225567,
0.027867965,,99,98,0.992915734,1.027055333,
0.023233551,,100,99,0.992997724,1.029096197,
0.018476331,,101,100,0.993017979,1.032028513,
0.014700817,,102,101,0.993490177,1.032465625,
0.011375598,,103,102,0.9935882,1.033085473,
0.009356053,,104,103,0.994108709,1.03416132,
0.007121658,,105,104,0.994155434,1.034334729,
0.00497073,,106,105,0.994501909,1.03541285,
0.003937469,,107,106,0.994637661,1.037525104,
0.003250108,,108,107,0.994881398,1.0407366,
0.002655149,,109,108,0.994923249,1.042558084,
0.002085084,,110,109,0.994943815,1.045096601,
0.001778462,,111,110,0.995032084,1.047231918,
0.00144957,,112,111,0.995333601,1.051146465,
0.001240976,,113,112,0.99537766,1.054008058,
0.00094649,,114,113,0.995605651,1.062080674,
0.000783239,,115,114,0.995726165,1.066316774,
0.000648792,,116,115,0.99627476,1.068660061,
0.000522482,,117,116,0.996369026,1.070977053,
,,118,,0.996465932,1.071108547,
,,119,,0.996543703,1.071186388,
,,120,,0.99659462,1.072380185,
,,121,,0.996796804,1.072504184,
,,122,,0.996811581,1.073287571,
,,123,,0.996898922,1.073299691,
,,124,,0.996987288,1.074392888,
,,125,,0.997071404,1.074705442,
,,126,,0.997125306,1.076632093,
,,127,,0.997160956,1.078520487,
,,128,,0.997320079,1.07871905,
,,129,,0.997360835,1.079336865,
,,130,,0.997664978,1.082067348,
,,131,,0.997688249,1.084483755,
,,132,,0.997783008,1.084771489,
,,133,,0.997880611,1.08608029,
,,134,,0.998004007,1.086085865,
,,135,,0.998007289,1.087693718,
,,136,,0.998171942,1.087782354,
,,137,,0.998290603,1.088032355,
,,138,,0.99833414,1.088136511,
,,139,,0.998434984,1.090137095,
,,140,,0.998460545,1.090450353,
,,141,,0.998461117,1.091090842,
,,142,,0.998461741,1.092028764,
,,143,,0.998491477,1.092496635,
,,144,,0.998561814,1.092634819,
,,145,,0.998565411,1.093785274,
,,146,,0.998586268,1.093821578,
,,147,,0.998710456,1.093839645,
,,148,,0.998737388,1.094831288,
,,149,,0.998760372,1.095020369,
,,150,,0.99876131,1.095302766,
,,151,,0.998771404,1.095505246,
,,152,,0.998884353,1.095609049,
,,153,,0.998946571,1.095639272,
,,154,,0.998956981,1.095673025,
,,155,,0.998969892,1.09586852,
,,156,,0.999019972,1.096198915,
,,157,,0.999073367,1.096253988,
,,158,,0.999137784,1.096300993,
,,159,,0.999170769,1.096421351,
,,160,,0.999174105,1.096461809,
,,161,,0.999271257,1.096907592,
,,162,,0.999281782,1.097173631,
,,163,,0.999369573,1.097256325,
,,164,,0.999398706,1.097371198,
,,165,,0.999424928,1.097595638,
,,166,,0.999460127,1.097806367,
,,167,,0.999465468,1.097961309,
,,168,,0.999465673,1.098024241,
,,169,,0.999470421,1.098088008,
,,170,,0.999548362,1.09818031,
,,171,,0.999558618,1.098219101,
,,172,,0.999599924,1.098226105,
,,173,,0.999604699,1.098478738,
,,174,,0.999620863,1.098538209,
,,175,,0.999624165,1.098590985,
,,176,,0.999633388,1.098628963,
,,177,,0.999659664,1.098704585,
,,178,,0.999746004,1.09888936,
,,179,,0.999754879,1.098920099,
,,180,,0.999765724,1.098931401,
,,181,,0.999766645,1.09893677,
,,182,,0.999773107,1.098964021,
,,183,,0.999795212,1.098967475,
,,184,,0.999844563,1.098990059,
,,185,,0.999846119,1.098991299,
,,186,,0.999847221,1.099028019,
,,187,,0.999855777,1.099056926,
,,188,,0.999863633,1.099132056,
,,189,,0.999867049,1.099245012,
,,190,,0.999878213,1.099395704,
,,191,,0.999894211,1.099413114,
,,192,,0.999902641,1.099643818,
,,193,,0.999910165,1.09965753,
,,194,,0.999946204,1.099667478,
,,195,,0.999949194,1.099699028,
,,196,,0.999949346,1.099700944,
,,197,,0.999949369,1.099740056,
,,198,,0.99995635,1.099758251,
,,199,,0.999960196,1.099796397,
,,200,,0.999963322,1.099811325,
,,201,,0.999963529,1.099814308,
,,202,,0.999963823,1.099816004,
,,203,,0.999968395,1.099829345,
,,204,,0.999970592,1.099846585,
,,205,,0.99997366,1.099852379,
,,206,,0.999974274,1.099871564,
,,207,,0.999978483,1.099879741,
,,208,,0.999978806,1.099880475,
,,209,,0.999979707,1.099884263,
,,210,,0.999982182,1.099888961,
,,211,,0.999986479,1.09989996,
,,212,,0.999990741,1.099911846,
,,213,,0.999991825,1.099920944,
,,214,,0.999992329,1.099924939,
,,215,,0.999993714,1.099926506,
,,216,,0.999993921,1.099944969,
,,217,,0.999994481,1.099951833,
,,218,,0.999995493,1.099954221,
,,219,,0.99999672,1.099958292,
,,220,,0.99999681,1.099959077,
,,221,,0.999996833,1.099963949,
,,222,,0.999997046,1.099964045,
,,223,,0.999997558,1.099966065,
,,224,,0.999998113,1.099973015,
,,225,,0.999998311,1.099973494,
,,226,,0.999999022,1.099978694,
,,227,,0.999999154,1.099979179,
,,228,,0.999999195,1.099979609,
,,229,,0.999999275,1.0999817,
,,230,,0.999999318,1.09998219,
,,231,,0.999999338,1.099984409,
,,232,,0.999999467,1.099985319,
,,233,,0.99999952,1.099986433,
,,234,,0.999999535,1.09998762,
,,235,,0.999999552,1.099987857,
,,236,,0.999999564,1.099988288,
,,237,,0.999999692,1.09999188,
,,238,,0.999999722,1.099992144,
,,239,,0.999999815,1.099992764,
,,240,,0.999999828,1.09999381,
,,241,,0.999999832,1.099994154,
,,242,,0.999999836,1.099994715,
,,243,,0.999999853,1.099995514,
,,244,,0.999999919,1.099996204,
,,245,,0.999999937,1.09999683,
,,246,,0.999999967,1.099997583,
,,247,,0.999999974,1.099997677,
,,248,,0.999999984,1.099997826,
,,249,,0.999999991,1.09999791,
,,250,,0.999999992,1.099997928,
,,251,,0.999999993,1.099998072,
,,252,,0.999999999,1.099998587,
,,253,,0.999999999,1.099998641,
,,254,,0.999999999,1.099998806,
,,255,,1,1.099998854,
,,256,,1,1.099998895,
,,257,,1,1.099998997,
,,258,,1,1.099999042,
,,259,,1.000000003,1.099999152,
,,260,,1.000000004,1.099999162,
,,261,,1.000000005,1.099999269,
,,262,,1.000000006,1.099999317,
,,263,,1.000000012,1.099999403,
,,264,,1.000000013,1.099999461,
,,265,,1.000000025,1.099999481,
,,266,,1.000000026,1.099999618,
,,267,,1.000000051,1.099999626,
,,268,,1.00000006,1.099999652,
,,269,,1.000000096,1.099999653,
,,270,,1.000000136,1.099999738,
,,271,,1.000000139,1.099999759,
,,272,,1.000000149,1.099999825,
,,273,,1.000000226,1.099999863,
,,274,,1.000000297,1.099999896,
,,275,,1.000000301,1.099999899,
,,276,,1.000000456,1.099999921,
,,277,,1.000000467,1.099999973,
,,278,,1.00000051,1.099999986,
,,279,,1.000000591,1.09999999,
,,280,,1.000000737,1.099999998,
,,281,,1.000000788,1.1,
,,282,,1.000000849,1.1,
,,283,,1.000000916,1.1,
,,284,,1.000001002,1.1,
,,285,,1.00000105,1.1,
,,286,,1.00000107,1.100000001,
,,287,,1.000001114,1.100000001,
,,288,,1.000001139,1.100000006,
,,289,,1.000001146,1.100000008,
,,290,,1.00000148,1.10000001,
,,291,,1.000001496,1.100000014,
,,292,,1.000001615,1.100000016,
,,293,,1.000001719,1.100000019,
,,294,,1.000001837,1.100000027,
,,295,,1.000001879,1.100000085,
,,296,,1.00000244,1.100000092,
,,297,,1.00000282,1.100000096,
,,298,,1.000003434,1.100000113,
,,299,,1.000004091,1.100000154,
,,300,,1.000004215,1.100000176,
,,301,,1.000004307,1.100000197,
,,302,,1.000004451,1.1000002,
,,303,,1.000004834,1.100000202,
,,304,,1.00000574,1.100000221,
,,305,,1.000006096,1.100000225,
,,306,,1.000006473,1.10000026,
,,307,,1.000006669,1.100000296,
,,308,,1.000007662,1.100000387,
,,309,,1.000009405,1.1000004,
,,310,,1.0000127,1.100000432,
,,311,,1.000013291,1.100000532,
,,312,,1.000013829,1.100000558,
,,313,,1.000013939,1.10000057,
,,314,,1.000014845,1.100000795,
,,315,,1.00001501,1.100000802,
,,316,,1.000015367,1.100000979,
,,317,,1.000016304,1.100001448,
,,318,,1.000017011,1.100001531,
,,319,,1.000017784,1.10000162,
,,320,,1.000018016,1.100001634,
,,321,,1.000018412,1.100001762,
,,322,,1.000020144,1.100001783,
,,323,,1.00002562,1.100001795,
,,324,,1.000026584,1.100002231,
,,325,,1.000029241,1.100002796,
,,326,,1.000029827,1.100003718,
,,327,,1.000034049,1.100003837,
,,328,,1.000039377,1.100004179,
,,329,,1.000040154,1.100004826,
,,330,,1.00004564,1.100005114,
,,331,,1.000053953,1.100005705,
,,332,,1.000055973,1.100008742,
,,333,,1.000070928,1.10000898,
,,334,,1.000073175,1.100009155,
,,335,,1.000080221,1.100012025,
,,336,,1.000089752,1.100013243,
,,337,,1.000094021,1.100014405,
,,338,,1.0000988,1.100015674,
,,339,,1.000099039,1.100018284,
,,340,,1.000099368,1.100019576,
,,341,,1.000121229,1.10002016,
,,342,,1.000122394,1.100022952,
,,343,,1.000131099,1.100024175,
,,344,,1.000132254,1.100024964,
,,345,,1.000140944,1.100026045,
,,346,,1.000145337,1.100028696,
,,347,,1.000147256,1.100030058,
,,348,,1.000151914,1.100030243,
,,349,,1.000154838,1.100033227,
,,350,,1.000162673,1.10003487,
,,351,,1.000166133,1.10003851,
,,352,,1.000184602,1.100040088,
,,353,,1.000191338,1.100042132,
,,354,,1.000232523,1.100051052,
,,355,,1.000236666,1.100057699,
,,356,,1.000240051,1.100059038,
,,357,,1.000262023,1.10006415,
,,358,,1.000285888,1.100079251,
,,359,,1.000287034,1.100088805,
,,360,,1.000372908,1.100096872,
,,361,,1.000392021,1.100103491,
,,362,,1.000435892,1.100106528,
,,363,,1.000437824,1.100113562,
,,364,,1.00048055,1.100117406,
,,365,,1.000682998,1.10012409,
,,366,,1.000698068,1.100151596,
,,367,,1.00071185,1.100154526,
,,368,,1.000759289,1.100158789,
,,369,,1.000911819,1.100187573,
,,370,,1.000993272,1.100201838,
,,371,,1.000994748,1.100229135,
,,372,,1.001047937,1.100237358,
,,373,,1.001068835,1.100241019,
,,374,,1.001271921,1.100249475,
,,375,,1.00127739,1.100257556,
,,376,,1.00132231,1.10026999,
,,377,,1.001660954,1.100291667,
,,378,,1.001676822,1.100309513,
,,379,,1.001730283,1.100317393,
,,380,,1.001755406,1.100323363,
,,381,,1.001823345,1.100359051,
,,382,,1.002146027,1.100407707,
,,383,,1.002188592,1.100420416,
,,384,,1.002509865,1.100449273,
,,385,,1.002548193,1.100480881,
,,386,,1.002601481,1.100510198,
,,387,,1.002633492,1.100524597,
,,388,,1.002912111,1.100645214,
,,389,,1.002952487,1.100671478,
,,390,,1.004906977,1.100710988,
,,391,,1.005568033,1.100746383,
,,392,,1.007020041,1.100897626,
,,393,,1.009340197,1.100976347,
,,394,,1.009367905,1.101008162,
,,395,,1.010769681,1.101072312,
,,396,,1.012010441,1.10113941,
,,397,,1.01254701,1.101148977,
,,398,,1.017432139,1.101260267,
,,399,,1.021544808,1.101329448,
,,400,,1.02460228,1.101339952,
,,401,,1.029317958,1.101404126,
,,402,,1.029990401,1.101451439,
,,403,,1.032439188,1.101502257,
,,404,,1.034155921,1.101551426,
,,405,,1.042253325,1.101673332,
,,406,,1.062417376,1.101692724,
,,407,,1.073172318,1.101701066,
,,408,,1.099969592,1.101737462,
,,409,,1.118989424,1.101823719,
,,410,,1.141589912,1.101869831,
,,411,,1.146928276,1.101934159,
,,412,,1.263988435,1.101967653,
,,413,,1.332444884,1.102131387,
,,414,,1.37172999,1.10220384,
,,415,,1.500632539,1.102300085,
,,416,,1.510178619,1.102487244,
,,417,,1.534332277,1.102737262,
,,418,,1.562082299,1.102770635,
,,419,,1.570821444,1.102989118,
,,420,,1.742999688,1.103062873,
,,421,,1.758458349,1.103082599,
,,422,,1.7841826,1.103313316,
,,423,,1.882586429,1.103546667,
,,424,,1.914382166,1.103601935,
,,425,,1.938571753,1.103659807,
,,426,,1.970435011,1.104178477,
,,427,,2.067700206,1.104282207,
,,428,,2.075510977,1.10429089,
,,429,,2.083325914,1.10436525,
,,430,,2.168371542,1.104956058,
,,431,,2.227893619,1.10532309,
,,432,,2.245938149,1.105700265,
,,433,,2.280920715,1.105845786,
,,434,,2.286858648,1.106031652,
,,435,,2.396693935,1.106044047,
,,436,,2.411687361,1.106056054,
,,437,,2.441100357,1.106879477,
,,438,,2.454899716,1.106989212,
,,439,,2.542721879,1.107192668,
,,440,,2.556072828,1.10756427,
,,441,,2.682884533,1.107969817,
,,442,,2.69269424,1.108041302,
,,443,,2.735731809,1.108773944,
,,444,,2.768511471,1.109028002,
,,445,,2.834783536,1.109166373,
,,446,,2.876674791,1.109760503,
,,447,,2.9584892,1.11048708,
,,448,,2.972237812,1.111382384,
,,449,,3.077540043,1.112105774,
,,450,,3.28875424,1.11318444,
,,451,,3.377531302,1.113188809,
,,452,,3.464090451,1.114327364,
,,453,,3.588777451,1.114577031,
,,454,,3.620397221,1.115042903,
,,455,,3.66207255,1.115800439,
,,456,,3.701619894,1.116681987,
,,457,,3.799412731,1.118667316,
,,458,,3.993527783,1.118838498,
,,459,,4.004663661,1.118957458,
,,460,,4.008163834,1.124198783,
,,461,,4.051937858,1.127790383,
,,462,,4.089999824,1.128911391,
,,463,,4.124964797,1.129013754,
,,464,,4.132897937,1.129849617,
,,465,,4.167816853,1.1312287,
,,466,,4.168896025,1.131382528,
,,467,,4.257019825,1.138153496,
,,468,,4.471015417,1.139227531,
,,469,,4.486682663,1.141682677,
,,470,,4.508571985,1.142987453,
,,471,,4.52665352,1.145273251,
,,472,,4.597337338,1.147774963,
,,473,,4.611815126,1.147869817,
,,474,,4.702627632,1.157331202,
,,475,,4.719676065,1.168777808,
,,476,,4.775905822,1.177984469,
,,477,,4.870775668,1.180332473,
,,478,,4.912544483,1.190001685,
,,479,,4.950453879,1.191020352,
,,480,,5.203803755,1.209825279,
,,481,,5.241692191,1.211850353,
,,482,,5.294887762,1.215076201,
,,483,,5.535735745,1.21866696,
,,484,,5.61146042,1.230116093,
,,485,,5.661313177,1.230597335,
,,486,,5.89806816,1.235968608,
,,487,,5.898170716,1.259679179,
,,488,,5.899187347,1.26374406,
,,489,,5.924139627,1.265487886,
,,490,,5.957509169,1.268304039,
,,491,,5.988126898,1.269687428,
,,492,,6.103263547,1.2758846,
,,493,,6.334782638,1.280408637,
,,494,,6.395135658,1.28399513,
,,495,,6.438921564,1.287174535,
,,496,,6.501207049,1.297171844,
,,497,,6.518670243,1.31036524,
,,498,,6.677426436,1.316839323,
,,499,,7.073030488,1.31997339,
,,500,,7.096904374,1.322913253,
,,501,,7.181660835,1.330209005,
,,502,,7.219946549,1.334895948,
,,503,,7.656270798,1.347057738,
,,504,,7.765454862,1.355428144,
,,505,,7.920277513,1.359842117,
,,506,,7.941996799,1.367957759,
,,507,,7.99223247,1.369855066,
,,508,,8.251764859,1.375213802,
,,509,,8.715110583,1.393152232,
,,510,,8.992061566,1.404781258,
,,511,,9.26388219,1.424245377,
,,512,,9.33670898,1.435028167,
,,513,,9.370186023,1.445747721,
,,514,,9.971415579,1.481487921,
,,515,,10.10303762,1.484995525,
,,516,,10.61299368,1.490532548,
,,517,,10.69643247,1.495949346,
,,518,,10.96807751,1.506285702,
,,519,,11.41660016,1.514050974,
,,520,,11.46992773,1.514773084,
,,521,,11.57350835,1.52073475,
,,522,,11.6809203,1.533520352,
,,523,,12.10638924,1.546830277,
,,524,,14.35356165,1.5757942,
,,525,,14.5026878,1.579929456,
,,526,,14.59256572,1.607917778,
,,527,,15.00971895,1.617483655,
,,528,,15.22862776,1.676775705,
,,529,,15.28676433,1.680197346,
,,530,,15.60532568,1.681416543,
,,531,,15.79182297,1.687198771,
,,532,,15.91532309,1.69161552,
,,533,,16.20567206,1.703191994,
,,534,,16.65780501,1.746628687,
,,535,,16.92177811,1.757645931,
,,536,,17.87639378,1.770989008,
,,537,,18.17417981,1.781918388,
,,538,,18.58430614,1.788893066,
,,539,,18.92746874,1.790448376,
,,540,,19.0091744,1.797475592,
,,541,,20.1359779,1.799345388,
,,542,,20.48860843,1.811400891,
,,543,,22.6101149,1.812811656,
,,544,,22.82615063,1.817224789,
,,545,,23.45119939,1.817420881,
,,546,,23.92583087,1.821150305,
,,547,,25.2011474,1.821709509,
,,548,,25.25912132,1.843494468,
,,549,,25.35760574,1.849019204,
,,550,,25.61654211,1.85664303,
,,551,,25.85299573,1.86082202,
,,552,,26.47358749,1.893679908,
,,553,,26.53122245,1.936010424,
,,554,,26.68745412,1.940943393,
,,555,,26.74904434,1.951622969,
,,556,,27.05854999,1.960300421,
,,557,,27.64732395,1.972986887,
,,558,,28.48424766,1.977119491,
,,559,,28.68248623,1.985931715,
,,560,,29.44853167,1.99385553,
,,561,,29.50037215,2.000814588,
,,562,,29.64878476,2.042404652,
,,563,,30.28605604,2.047424215,
,,564,,30.62549919,2.06468499,
,,565,,31.7059807,2.068880431,
,,566,,33.16515646,2.07064948,
,,567,,33.17120808,2.08921946,
,,568,,34.49633771,2.115873568,
,,569,,35.61161184,2.124855078,
,,570,,41.33595492,2.132997822,
,,571,,44.99746061,2.139910557,
,,572,,45.34756069,2.151003145,
,,573,,45.5965979,2.177621238,
,,574,,46.72110452,2.191120122,
,,575,,51.42206199,2.191770154,
,,576,,64.16722174,2.195332585,
,,577,,66.01727488,2.202116205,
,,578,,66.90873335,2.243848919,
,,579,,67.59074135,2.28620111,
,,580,,71.06730623,2.298571062,
,,581,,75.13208701,2.306206403,
,,582,,75.70033074,2.312457032,
,,583,,84.41990971,2.326512604,
,,584,,93.22378384,2.330236378,
,,585,,98.07014531,2.407295497,
,,586,,100.6317063,2.421191856,
,,587,,104.5013114,2.456836025,
,,588,,113.3068144,2.475819457,
,,589,,123.6013337,2.550424518,
,,590,,130.7891032,2.591986575,
,,591,,293.96066,2.595942899,
,,592,,353.4437387,2.611109489,
,,593,,394.1183285,2.627545623,
,,594,,851.6532801,2.724132614,
,,595,,1096.52811,2.79593586,
,,596,,1269.126203,2.814624437,
,,597,,1696.700361,2.857588761,
,,598,,2204.622617,2.865441324,
,,599,,5502.401263,3.696400054,
,,600,,30138.16338,3.88296562,


==> Tikhonov_rho40_dT/rho40_T300.csv <==
res_nopc,res_pc2,No.,No.res,eig_pc,eig_pc2,
169.6690114,9.084950517,1,0,0.00106199,0.100672159,0.974884524
65.02774818,4.667974594,2,1,0.064310914,0.139661462,
62.46326857,2.172742306,3,2,0.140740964,0.190331094,
47.87135335,1.099168057,4,3,0.170307653,0.211256983,
43.73460468,0.691539021,5,4,0.216239435,0.222372657,
43.15799163,0.485392092,6,5,0.255262762,0.243547467,
38.79895545,0.320063339,7,6,0.305354147,0.260460116,
34.83953394,0.249994558,8,7,0.3950185,0.291286692,
32.34060689,0.184408441,9,8,0.427689656,0.299064005,
29.65753557,0.140093926,10,9,0.441235228,0.299485331,
25.45358691,0.095084229,11,10,0.472554057,0.321137417,
22.20198893,0.066481039,12,11,0.543645796,0.32633022,
19.72236064,0.045263251,13,12,0.546934102,0.331037346,
17.70933132,0.032740784,14,13,0.553200463,0.342393172,
15.16526532,0.023469967,15,14,0.553434144,0.347873949,
14.54791411,0.016932912,16,15,0.584527699,0.355891112,
13.85590918,0.011372148,17,16,0.616550527,0.365172891,
13.10829851,0.00759801,18,17,0.663894712,0.367949812,
11.98017688,0.005416531,19,18,0.666923116,0.379109619,
10.66419345,0.003747117,20,19,0.673299454,0.379252321,
9.677730996,0.002731905,21,20,0.721380752,0.379643075,
8.609389293,0.001951983,22,21,0.721970037,0.380313293,
7.897814952,0.001350364,23,22,0.72821557,0.405462968,
7.066901441,0.00089424,24,23,0.738199954,0.408127819,
6.097957691,0.000555103,25,24,0.750868422,0.422994263,
5.183296313,0.000321701,26,25,0.778108314,0.427296543,
4.693794217,0.000192172,27,26,0.793516259,0.434063677,
4.458392682,0.000115645,28,27,0.801058051,0.438781344,
4.008245719,6.73E-05,29,28,0.80614366,0.457458404,
3.596557574,,30,29,0.813795235,0.459529502,
3.130273888,,31,30,0.814717519,0.460748911,
2.71228025,,32,31,0.834731643,0.462599368,
2.396906673,,33,32,0.855781039,0.464359863,
2.142089551,,34,33,0.856950624,0.476456965,
1.861717561,,35,34,0.862633412,0.48325106,
1.707922702,,36,35,0.865263157,0.490337445,
1.542635011,,37,36,0.865632201,0.495041551,
1.346090929,,38,37,0.865805383,0.496579454,
1.193625342,,39,38,0.873414115,0.497289753,
1.08510534,,40,39,0.876020885,0.497370541,
0.984099357,,41,40,0.878061479,0.505452897,
0.909626941,,42,41,0.878625051,0.506768168,
0.859527562,,43,42,0.878649886,0.508079757,
0.829021335,,44,43,0.881183392,0.508169177,
0.791163445,,45,44,0.882187893,0.510265889,
0.762538216,,46,45,0.883431695,0.511052552,
0.741171506,,47,46,0.891845885,0.51328579,
0.714748349,,48,47,0.892485224,0.518725955,
0.694371364,,49,48,0.893757411,0.526210744,
0.67076093,,50,49,0.896534456,0.52662121,
0.647581709,,51,50,0.89940624,0.528357625,
0.625900484,,52,51,0.902120062,0.531164159,
0.604690662,,53,52,0.902433074,0.53955436,
0.582888763,,54,53,0.905302894,0.540600893,
0.560246445,,55,54,0.905921272,0.548674188,
0.541751321,,56,55,0.907031076,0.551916448,
0.523622865,,57,56,0.910172227,0.555889832,
0.502724656,,58,57,0.91410718,0.559425792,
0.481425442,,59,58,0.914361517,0.56127657,
0.458613915,,60,59,0.917019828,0.566797829,
0.443154871,,61,60,0.918026511,0.573657593,
0.425066825,,62,61,0.918261014,0.57446307,
0.404353519,,63,62,0.92130523,0.577373424,
0.385565686,,64,63,0.92169487,0.579703791,
0.372425828,,65,64,0.924795813,0.582847505,
0.361730765,,66,65,0.928206732,0.583920734,
0.354552278,,67,66,0.930620575,0.589147527,
0.348787354,,68,67,0.930746757,0.601118892,
0.343478848,,69,68,0.931346747,0.610660045,
0.339772453,,70,69,0.93432651,0.611435818,
0.336390797,,71,70,0.935754499,0.611902637,
0.332519252,,72,71,0.937789487,0.614074517,
0.328498288,,73,72,0.942272084,0.617128002,
0.324919931,,74,73,0.943567184,0.623875288,
0.321011488,,75,74,0.943724957,0.625185683,
0.316788652,,76,75,0.944327112,0.628524095,
0.312432165,,77,76,0.946286927,0.6314246,
0.307936166,,78,77,0.947749514,0.638376989,
0.3043098,,79,78,0.948504553,0.640457695,
0.301262372,,80,79,0.948969189,0.647554207,
0.298081011,,81,80,0.949201744,0.653179521,
0.294835271,,82,81,0.950917521,0.654340316,
0.29253405,,83,82,0.95134706,0.661515587,
0.290094116,,84,83,0.952403577,0.667340945,
0.288408334,,85,84,0.952607225,0.667739848,
0.286795848,,86,85,0.953588258,0.672157417,
0.285826488,,87,86,0.95362915,0.683519759,
0.28515862,,88,87,0.95593813,0.693708837,
0.284594571,,89,88,0.95612536,0.694605221,
0.28409253,,90,89,0.962364945,0.6949938,
0.28353956,,91,90,0.962519682,0.705560609,
0.283115991,,92,91,0.963694684,0.707004401,
0.282685437,,93,92,0.964236515,0.708564456,
0.282360057,,94,93,0.965825103,0.721898301,
0.282030572,,95,94,0.966507952,0.724352305,
0.281709747,,96,95,0.968062476,0.728391006,
0.281361035,,97,96,0.970192606,0.730224039,
0.281060006,,98,97,0.970888689,0.731298134,
0.280704172,,99,98,0.971000417,0.74488627,
0.280289487,,100,99,0.972016244,0.75002628,
0.279928101,,101,100,0.97260782,0.753391674,
0.279456386,,102,101,0.97339458,0.755257375,
0.278858183,,103,102,0.973515263,0.756144302,
0.278354974,,104,103,0.973957264,0.758705024,
0.277585322,,105,104,0.974447611,0.766494253,
0.276652595,,106,105,0.974526923,0.785601831,
0.275498237,,107,106,0.97464973,0.798240119,
0.273881786,,108,107,0.974965907,0.800395141,
0.272032962,,109,108,0.978485747,0.806299906,
0.269976559,,110,109,0.978770827,0.80919467,
0.26728996,,111,110,0.979091358,0.815248423,
0.264155453,,112,111,0.980245979,0.817821169,
0.260619212,,113,112,0.980375305,0.826381668,
0.257109822,,114,113,0.982943618,0.833605084,
0.25298375,,115,114,0.983180275,0.858133876,
0.247608071,,116,115,0.983911967,0.862412014,
0.241003738,,117,116,0.98396462,0.869528544,
0.229418416,,118,117,0.984806436,0.875818299,
0.217612242,,119,118,0.985067342,0.881220523,
0.206307836,,120,119,0.985381542,0.884124041,
0.191289718,,121,120,0.985579965,0.903063723,
0.17867735,,122,121,0.986113276,0.908965914,
0.166554574,,123,122,0.986486272,0.913922372,
0.149336089,,124,123,0.986537375,0.916427519,
0.132862658,,125,124,0.986537617,0.926190371,
0.114153475,,126,125,0.986781784,0.927670946,
0.096701409,,127,126,0.987178048,0.934525681,
0.081547407,,128,127,0.987432702,0.940286486,
0.06758739,,129,128,0.987515786,0.943504911,
0.056358629,,130,129,0.988352857,0.945400097,
0.048059101,,131,130,0.988632826,0.952450005,
0.040153101,,132,131,0.9887483,0.959362841,
0.033006849,,133,132,0.988765913,0.962806894,
0.027769482,,134,133,0.988839109,0.964221923,
0.02320857,,135,134,0.989123775,0.977667206,
0.01984769,,136,135,0.989176396,0.978258746,
0.0170907,,137,136,0.989916115,0.983294666,
0.015113033,,138,137,0.990486925,0.98381298,
0.013205542,,139,138,0.990587744,0.988115087,
0.011490224,,140,139,0.990736726,0.994113539,
0.009855894,,141,140,0.990831138,0.994929458,
0.008492519,,142,141,0.991230225,0.997432783,
0.007067249,,143,142,0.992243883,1.007651166,
0.005769876,,144,143,0.992244139,1.012176442,
0.004692055,,145,144,0.992562596,1.012902864,
0.003810944,,146,145,0.992623471,1.020441262,
0.002884697,,147,146,0.992865414,1.020701976,
0.002274487,,148,147,0.992898528,1.022343491,
0.001884815,,149,148,0.99293933,1.024788738,
0.001404743,,150,149,0.993017978,1.027093893,
,,151,,0.993113436,1.029081052,
,,152,,0.993490169,1.029097777,
,,153,,0.993515919,1.03058591,
,,154,,0.993588013,1.031751849,
,,155,,0.993655706,1.03246628,
,,156,,0.993969609,1.03267303,
,,157,,0.994134738,1.034179587,
,,158,,0.994229258,1.034412814,
,,159,,0.994441829,1.035107718,
,,160,,0.994637623,1.03756879,
,,161,,0.994812726,1.039138556,
,,162,,0.994881469,1.040164701,
,,163,,0.994923252,1.040586191,
,,164,,0.994993677,1.041331866,
,,165,,0.995035807,1.041951375,
,,166,,0.995125822,1.044058387,
,,167,,0.995230933,1.04500176,
,,168,,0.995260974,1.045091113,
,,169,,0.995397941,1.047428265,
,,170,,0.995407885,1.051113192,
,,171,,0.995431363,1.05400808,
,,172,,0.995551838,1.054265285,
,,173,,0.995607255,1.058213962,
,,174,,0.995711815,1.062026332,
,,175,,0.995726162,1.066592861,
,,176,,0.996079558,1.066911585,
,,177,,0.996456609,1.067825264,
,,178,,0.996465932,1.070977708,
,,179,,0.996521683,1.071108544,
,,180,,0.996536205,1.071182998,
,,181,,0.996538742,1.071738783,
,,182,,0.996543703,1.071992342,
,,183,,0.996594526,1.072567046,
,,184,,0.996594973,1.072851606,
,,185,,0.996795719,1.073195736,
,,186,,0.99681158,1.073287932,
,,187,,0.996883694,1.074353597,
,,188,,0.996914849,1.074825555,
,,189,,0.996920624,1.075096894,
,,190,,0.996948246,1.07663609,
,,191,,0.997088521,1.078502092,
,,192,,0.997125307,1.078717446,
,,193,,0.997133179,1.079289926,
,,194,,0.997162195,1.079754267,
,,195,,0.997239577,1.081456762,
,,196,,0.997332403,1.081643701,
,,197,,0.997360842,1.081725587,
,,198,,0.997369461,1.081823905,
,,199,,0.997373364,1.084483587,
,,200,,0.997403589,1.084777574,
,,201,,0.997600475,1.0856296,
,,202,,0.997664979,1.085757297,
,,203,,0.997688249,1.086079404,
,,204,,0.997702378,1.086085864,
,,205,,0.997783,1.087424532,
,,206,,0.997793067,1.087782315,
,,207,,0.997880612,1.088543971,
,,208,,0.998003914,1.088652276,
,,209,,0.998141216,1.089381266,
,,210,,0.998173371,1.089634674,
,,211,,0.998239456,1.089661356,
,,212,,0.998241705,1.090136974,
,,213,,0.99824698,1.090423127,
,,214,,0.998290603,1.091101467,
,,215,,0.998354535,1.091392541,
,,216,,0.998369094,1.092028764,
,,217,,0.998460544,1.092475045,
,,218,,0.998474948,1.092530491,
,,219,,0.998491476,1.092931935,
,,220,,0.99855592,1.09350512,
,,221,,0.998565411,1.093741928,
,,222,,0.99860556,1.09382094,
,,223,,0.998609133,1.093821573,
,,224,,0.998708854,1.093839643,
,,225,,0.998711778,1.093976166,
,,226,,0.998760373,1.094083077,
,,227,,0.998761315,1.094226912,
,,228,,0.998769585,1.094573259,
,,229,,0.998771405,1.095180525,
,,230,,0.998884351,1.095304027,
,,231,,0.998942094,1.09563856,
,,232,,0.9989468,1.09564531,
,,233,,0.998969964,1.095647182,
,,234,,0.99898739,1.09566589,
,,235,,0.999019972,1.095836481,
,,236,,0.999065328,1.0961989,
,,237,,0.999124925,1.096340167,
,,238,,0.999142572,1.096377903,
,,239,,0.999144556,1.09645487,
,,240,,0.999170649,1.096562863,
,,241,,0.999174587,1.096611022,
,,242,,0.99925052,1.096631876,
,,243,,0.999267578,1.096819671,
,,244,,0.999271257,1.096896058,
,,245,,0.999271876,1.096907567,
,,246,,0.999281786,1.096920506,
,,247,,0.999306327,1.097103914,
,,248,,0.999312662,1.097173638,
,,249,,0.999337948,1.097218006,
,,250,,0.999340216,1.097256324,
,,251,,0.999369573,1.097405898,
,,252,,0.999398707,1.097461704,
,,253,,0.999424934,1.097478888,
,,254,,0.999436752,1.097602708,
,,255,,0.999451075,1.097611713,
,,256,,0.999460128,1.09762751,
,,257,,0.999465672,1.097804065,
,,258,,0.999525568,1.097806372,
,,259,,0.999543057,1.097961307,
,,260,,0.999548362,1.098023262,
,,261,,0.999558614,1.098087954,
,,262,,0.999576934,1.09818031,
,,263,,0.999589787,1.0982191,
,,264,,0.99959989,1.098251645,
,,265,,0.999620864,1.098256511,
,,266,,0.999624164,1.098461945,
,,267,,0.999633388,1.098482084,
,,268,,0.99964403,1.098483141,
,,269,,0.999685995,1.098538206,
,,270,,0.999698988,1.098590985,
,,271,,0.999745993,1.098628963,
,,272,,0.999754879,1.098701474,
,,273,,0.999766645,1.098737922,
,,274,,0.999773107,1.098813579,
,,275,,0.999781331,1.09888395,
,,276,,0.999795292,1.098889364,
,,277,,0.999804972,1.09890438,
,,278,,0.99980528,1.0989201,
,,279,,0.999805927,1.098936853,
,,280,,0.999817483,1.098967476,
,,281,,0.99982645,1.098990839,
,,282,,0.999838844,1.099010396,
,,283,,0.999847006,1.099028029,
,,284,,0.999847221,1.099067307,
,,285,,0.99984861,1.099093085,
,,286,,0.999852466,1.099132064,
,,287,,0.999855777,1.099167245,
,,288,,0.999863634,1.099245012,
,,289,,0.999865338,1.099314197,
,,290,,0.999865407,1.099375571,
,,291,,0.999878213,1.099413153,
,,292,,0.999894211,1.09943715,
,,293,,0.99989768,1.099643815,
,,294,,0.999904269,1.099645088,
,,295,,0.999909287,1.09965753,
,,296,,0.999910162,1.099667442,
,,297,,0.999918144,1.099682427,
,,298,,0.999923552,1.099690377,
,,299,,0.999943146,1.099699028,
,,300,,0.999946087,1.099700942,
,,301,,0.999949194,1.099710638,
,,302,,0.99994937,1.099712503,
,,303,,0.999949418,1.09972408,
,,304,,0.999951974,1.099726974,
,,305,,0.999952444,1.099740299,
,,306,,0.999952634,1.099752115,
,,307,,0.999953728,1.099770543,
,,308,,0.99995635,1.099770563,
,,309,,0.999958018,1.099771887,
,,310,,0.999960354,1.099784951,
,,311,,0.99996353,1.099796373,
,,312,,0.99996928,1.099802665,
,,313,,0.999970592,1.099811325,
,,314,,0.99997366,1.099814301,
,,315,,0.999976448,1.099832501,
,,316,,0.99997736,1.099833753,
,,317,,0.999978483,1.099843145,
,,318,,0.999978806,1.099846585,
,,319,,0.999979707,1.099852379,
,,320,,0.999982181,1.099862287,
,,321,,0.999985132,1.099879741,
,,322,,0.999986437,1.099888883,
,,323,,0.999986691,1.099909532,
,,324,,0.999988748,1.099911388,
,,325,,0.999989874,1.099912981,
,,326,,0.99999004,1.099917226,
,,327,,0.999990741,1.099920944,
,,328,,0.999991825,1.099923256,
,,329,,0.999992329,1.099924939,
,,330,,0.999992393,1.099925184,
,,331,,0.999993714,1.099926506,
,,332,,0.999993921,1.099927017,
,,333,,0.999994516,1.099934186,
,,334,,0.999994558,1.099935619,
,,335,,0.999996726,1.099936119,
,,336,,0.99999681,1.099939573,
,,337,,0.999997046,1.099943261,
,,338,,0.999997558,1.099944748,
,,339,,0.999997591,1.099947407,
,,340,,0.999998097,1.099951141,
,,341,,0.999998311,1.099951856,
,,342,,0.999998476,1.099955653,
,,343,,0.999998851,1.099958293,
,,344,,0.999998957,1.099962801,
,,345,,0.999999057,1.099963949,
,,346,,0.999999275,1.09996499,
,,347,,0.999999338,1.099966071,
,,348,,0.999999484,1.099973494,
,,349,,0.99999952,1.099978558,
,,350,,0.999999535,1.099979183,
,,351,,0.999999566,1.099979608,
,,352,,0.999999589,1.099981497,
,,353,,0.999999623,1.099982066,
,,354,,0.999999672,1.099985319,
,,355,,0.999999692,1.099985345,
,,356,,0.999999722,1.099986984,
,,357,,0.999999744,1.09998762,
,,358,,0.999999745,1.099987857,
,,359,,0.999999791,1.099988289,
,,360,,0.999999815,1.09998842,
,,361,,0.999999827,1.099988575,
,,362,,0.999999837,1.099989886,
,,363,,0.999999853,1.099989907,
,,364,,0.999999861,1.099990383,
,,365,,0.999999867,1.099991881,
,,366,,0.999999877,1.09999218,
,,367,,0.999999881,1.099992842,
,,368,,0.999999916,1.09999381,
,,369,,0.999999936,1.09999471,
,,370,,0.999999937,1.099995132,
,,371,,0.999999949,1.099995544,
,,372,,0.999999967,1.099996269,
,,373,,0.999999971,1.099996424,
,,374,,0.999999973,1.09999683,
,,375,,0.999999974,1.099996931,
,,376,,0.99999998,1.099997064,
,,377,,0.999999982,1.099997819,
,,378,,0.999999992,1.099997827,
,,379,,0.999999997,1.09999791,
,,380,,0.999999997,1.099997928,
,,381,,0.999999999,1.099998079,
,,382,,0.999999999,1.099998461,
,,383,,1,1.09999859,
,,384,,1,1.099998592,
,,385,,1,1.099998604,
,,386,,1.000000002,1.099998643,
,,387,,1.000000002,1.099998701,
,,388,,1.000000005,1.099998809,
,,389,,1.000000006,1.099998854,
,,390,,1.00000001,1.099998883,
,,391,,1.000000011,1.099998899,
,,392,,1.000000012,1.099998945,
,,393,,1.000000017,1.099998997,
,,394,,1.000000019,1.099999042,
,,395,,1.000000026,1.099999051,
,,396,,1.000000026,1.099999162,
,,397,,1.00000003,1.099999201,
,,398,,1.000000035,1.099999317,
,,399,,1.00000005,1.099999416,
,,400,,1.000000052,1.09999944,
,,401,,1.000000058,1.099999502,
,,402,,1.000000066,1.099999525,
,,403,,1.000000085,1.099999542,
,,404,,1.000000096,1.099999562,
,,405,,1.000000107,1.099999575,
,,406,,1.000000136,1.099999618,
,,407,,1.000000149,1.099999626,
,,408,,1.000000166,1.099999653,
,,409,,1.000000169,1.099999738,
,,410,,1.000000215,1.099999766,
,,411,,1.000000226,1.099999838,
,,412,,1.000000242,1.099999871,
,,413,,1.000000256,1.099999876,
,,414,,1.000000261,1.099999895,
,,415,,1.000000297,1.099999899,
,,416,,1.000000301,1.099999902,
,,417,,1.000000394,1.099999921,
,,418,,1.000000456,1.099999927,
,,419,,1.000000467,1.099999947,
,,420,,1.000000503,1.099999959,
,,421,,1.0000007,1.099999973,
,,422,,1.000000735,1.099999986,
,,423,,1.000000788,1.099999988,
,,424,,1.000000858,1.09999999,
,,425,,1.000000902,1.099999996,
,,426,,1.000000904,1.099999998,
,,427,,1.000000975,1.1,
,,428,,1.000000989,1.1,
,,429,,1.000001004,1.1,
,,430,,1.00000105,1.1,
,,431,,1.00000107,1.1,
,,432,,1.000001099,1.1,
,,433,,1.000001139,1.1,
,,434,,1.000001146,1.1,
,,435,,1.000001206,1.100000001,
,,436,,1.00000121,1.100000001,
,,437,,1.000001244,1.100000003,
,,438,,1.000001664,1.100000006,
,,439,,1.000001719,1.10000001,
,,440,,1.000001837,1.100000014,
,,441,,1.00000244,1.100000019,
,,442,,1.000002818,1.100000019,
,,443,,1.00000339,1.100000024,
,,444,,1.000003568,1.100000032,
,,445,,1.000004267,1.100000037,
,,446,,1.000004307,1.100000048,
,,447,,1.000004581,1.100000073,
,,448,,1.000005028,1.100000075,
,,449,,1.000006096,1.100000079,
,,450,,1.000006361,1.100000093,
,,451,,1.000006473,1.100000096,
,,452,,1.000006669,1.100000104,
,,453,,1.000007844,1.100000111,
,,454,,1.00000821,1.100000113,
,,455,,1.000008289,1.100000135,
,,456,,1.000009405,1.100000152,
,,457,,1.000010065,1.100000154,
,,458,,1.000011129,1.100000163,
,,459,,1.000011302,1.100000176,
,,460,,1.000011826,1.100000208,
,,461,,1.000012246,1.100000225,
,,462,,1.0000127,1.100000307,
,,463,,1.000013291,1.100000351,
,,464,,1.00001383,1.100000387,
,,465,,1.000014845,1.1000004,
,,466,,1.00001501,1.100000532,
,,467,,1.0000151,1.100000534,
,,468,,1.000015368,1.100000558,
,,469,,1.000016304,1.10000057,
,,470,,1.000017006,1.100000802,
,,471,,1.000017011,1.100001134,
,,472,,1.000018222,1.100001162,
,,473,,1.000019091,1.100001181,
,,474,,1.000021087,1.100001363,
,,475,,1.000023687,1.100001399,
,,476,,1.000024442,1.100001526,
,,477,,1.000024791,1.100001621,
,,478,,1.00002561,1.100001762,
,,479,,1.000026027,1.100001783,
,,480,,1.000026389,1.100001939,
,,481,,1.000026585,1.100002189,
,,482,,1.000029826,1.100002228,
,,483,,1.000034053,1.100002305,
,,484,,1.000036217,1.100002856,
,,485,,1.000039208,1.100002974,
,,486,,1.000039376,1.100003713,
,,487,,1.000045641,1.100003776,
,,488,,1.000047092,1.100003807,
,,489,,1.000053955,1.100004179,
,,490,,1.000055973,1.100004645,
,,491,,1.000058413,1.100005114,
,,492,,1.000063389,1.100005188,
,,493,,1.000070931,1.100005705,
,,494,,1.000075736,1.100006832,
,,495,,1.000075987,1.10000692,
,,496,,1.000080221,1.100007567,
,,497,,1.000084919,1.100007752,
,,498,,1.000085122,1.100009034,
,,499,,1.000086501,1.10001051,
,,500,,1.000088897,1.100011016,
,,501,,1.000094512,1.100011251,
,,502,,1.000095706,1.100011899,
,,503,,1.000097787,1.100012025,
,,504,,1.000098805,1.100013243,
,,505,,1.000099039,1.100014406,
,,506,,1.000099331,1.100015673,
,,507,,1.000111767,1.100018284,
,,508,,1.000121229,1.10001855,
,,509,,1.000122394,1.100019576,
,,510,,1.000132254,1.100020161,
,,511,,1.000132293,1.100022998,
,,512,,1.000140944,1.100023534,
,,513,,1.000145337,1.100025103,
,,514,,1.000147255,1.100026044,
,,515,,1.000151734,1.100028697,
,,516,,1.000154838,1.100030243,
,,517,,1.000165966,1.100030837,
,,518,,1.000168799,1.100034872,
,,519,,1.000181568,1.10003578,
,,520,,1.000184602,1.100036295,
,,521,,1.000191338,1.100038221,
,,522,,1.000217916,1.100038511,
,,523,,1.000224903,1.100042132,
,,524,,1.000225987,1.100042397,
,,525,,1.000231715,1.100049791,
,,526,,1.000232523,1.10005046,
,,527,,1.000236666,1.100058276,
,,528,,1.000240073,1.100058397,
,,529,,1.000245512,1.100062303,
,,530,,1.000262039,1.100064111,
,,531,,1.000279179,1.100067777,
,,532,,1.000305077,1.100072168,
,,533,,1.000309725,1.100075632,
,,534,,1.000345881,1.100076053,
,,535,,1.000372907,1.100079293,
,,536,,1.000435888,1.100084168,
,,537,,1.000441969,1.100088804,
,,538,,1.000453257,1.100091068,
,,539,,1.00045814,1.100096872,
,,540,,1.000459379,1.100103348,
,,541,,1.00048055,1.10010765,
,,542,,1.000578126,1.100111272,
,,543,,1.00058738,1.100113301,
,,544,,1.000598591,1.100117393,
,,545,,1.000635112,1.100151722,
,,546,,1.000653158,1.100154526,
,,547,,1.000682995,1.100154537,
,,548,,1.00071185,1.100158788,
,,549,,1.000759288,1.100171115,
,,550,,1.000806631,1.100185431,
,,551,,1.000911819,1.100187573,
,,552,,1.000922465,1.100220253,
,,553,,1.000993044,1.10022135,
,,554,,1.000994748,1.100228953,
,,555,,1.00099658,1.100237328,
,,556,,1.001063438,1.100241026,
,,557,,1.001082134,1.100247701,
,,558,,1.001158103,1.100249444,
,,559,,1.001271921,1.100253068,
,,560,,1.001279503,1.100256383,
,,561,,1.001660954,1.100262707,
,,562,,1.001766377,1.100291668,
,,563,,1.001824097,1.10030138,
,,564,,1.001854176,1.100305363,
,,565,,1.002016602,1.100309513,
,,566,,1.002145989,1.100315268,
,,567,,1.002147041,1.100323363,
,,568,,1.00218136,1.100336032,
,,569,,1.002189544,1.100360248,
,,570,,1.00250692,1.100387716,
,,571,,1.002509858,1.100408216,
,,572,,1.002601468,1.100420893,
,,573,,1.002617117,1.100423616,
,,574,,1.002912114,1.100439565,
,,575,,1.002951958,1.100456231,
,,576,,1.00312353,1.100480966,
,,577,,1.003214367,1.100504502,
,,578,,1.003582783,1.100510198,
,,579,,1.003665276,1.100573193,
,,580,,1.003916805,1.100645214,
,,581,,1.003921202,1.100671475,
,,582,,1.004200233,1.100675463,
,,583,,1.004515791,1.100695977,
,,584,,1.004722936,1.100815579,
,,585,,1.005568034,1.100897627,
,,586,,1.006311151,1.100909257,
,,587,,1.009368097,1.100975644,
,,588,,1.00960471,1.100976358,
,,589,,1.010478108,1.100991833,
,,590,,1.010584731,1.101016567,
,,591,,1.011108177,1.101072388,
,,592,,1.011890807,1.10113941,
,,593,,1.012010473,1.101267711,
,,594,,1.012516839,1.10128846,
,,595,,1.01743349,1.10131755,
,,596,,1.021544796,1.101404123,
,,597,,1.02248291,1.101433565,
,,598,,1.02289543,1.101502257,
,,599,,1.024547788,1.101674428,
,,600,,1.02545678,1.101691341,
,,601,,1.027255443,1.10169272,
,,602,,1.029471942,1.101696733,
,,603,,1.030009041,1.10179549,
,,604,,1.032439107,1.101823719,
,,605,,1.034155921,1.101930426,
,,606,,1.034779791,1.101958637,
,,607,,1.040219344,1.101966891,
,,608,,1.041747532,1.101979609,
,,609,,1.059054541,1.10201843,
,,610,,1.062458929,1.102188191,
,,611,,1.065806476,1.102203844,
,,612,,1.073593718,1.102247988,
,,613,,1.099428721,1.1022888,
,,614,,1.114838718,1.10231849,
,,615,,1.118989424,1.102417116,
,,616,,1.141589962,1.102487244,
,,617,,1.146733583,1.102526055,
,,618,,1.255182351,1.102641808,
,,619,,1.332429745,1.102762107,
,,620,,1.357222273,1.102770634,
,,621,,1.37172999,1.102776556,
,,622,,1.447716433,1.102825118,
,,623,,1.450378292,1.102989111,
,,624,,1.469851657,1.103017618,
,,625,,1.498314986,1.103062857,
,,626,,1.508903119,1.103177153,
,,627,,1.529033752,1.103216393,
,,628,,1.561884394,1.103250012,
,,629,,1.56748212,1.103313387,
,,630,,1.570647118,1.103386998,
,,631,,1.690228977,1.103546667,
,,632,,1.715212315,1.103569792,
,,633,,1.777185131,1.103601977,
,,634,,1.784256698,1.103659895,
,,635,,1.801636291,1.103949296,
,,636,,1.851784686,1.104176203,
,,637,,1.878993063,1.10428221,
,,638,,1.912517281,1.104290672,
,,639,,1.915994768,1.10434991,
,,640,,1.966225438,1.104365247,
,,641,,1.967830167,1.104370764,
,,642,,1.999573372,1.104789213,
,,643,,2.067851338,1.104848491,
,,644,,2.075500034,1.104943013,
,,645,,2.083325656,1.105051668,
,,646,,2.1260803,1.105236555,
,,647,,2.168371845,1.105464193,
,,648,,2.22788836,1.105592251,
,,649,,2.245708359,1.105845791,
,,650,,2.251130239,1.10604147,
,,651,,2.280920564,1.106047783,
,,652,,2.286841735,1.1061607,
,,653,,2.332624697,1.106376714,
,,654,,2.38083013,1.106866285,
,,655,,2.396701948,1.106879335,
,,656,,2.411681188,1.107024425,
,,657,,2.439821727,1.107287133,
,,658,,2.454898687,1.107536452,
,,659,,2.54272185,1.10765553,
,,660,,2.549518425,1.108041318,
,,661,,2.552686656,1.108067189,
,,662,,2.557047497,1.108626805,
,,663,,2.562299628,1.108773908,
,,664,,2.639078215,1.109049592,
,,665,,2.677379714,1.109416884,
,,666,,2.68780502,1.109730501,
,,667,,2.714772424,1.109849117,
,,668,,2.735293172,1.110390409,
,,669,,2.735745547,1.111685245,
,,670,,2.779160916,1.111770539,
,,671,,2.834766017,1.111998062,
,,672,,2.861634377,1.112113543,
,,673,,2.901378643,1.11253359,
,,674,,2.966650924,1.113188811,
,,675,,2.975105944,1.113250875,
,,676,,2.978097643,1.113739828,
,,677,,3.07754051,1.114327458,
,,678,,3.243953994,1.114345119,
,,679,,3.291204907,1.115057087,
,,680,,3.310163874,1.11605047,
,,681,,3.357968991,1.116681958,
,,682,,3.464090692,1.118680776,
,,683,,3.505869426,1.118832515,
,,684,,3.511004788,1.118958076,
,,685,,3.585369202,1.121977963,
,,686,,3.599019271,1.122895873,
,,687,,3.662072586,1.124291542,
,,688,,3.698594042,1.124335992,
,,689,,3.701626179,1.12704285,
,,690,,3.82559491,1.127406653,
,,691,,3.993519799,1.127797746,
,,692,,4.004968679,1.127990918,
,,693,,4.008159089,1.128464253,
,,694,,4.051937785,1.128486527,
,,695,,4.090249839,1.129172839,
,,696,,4.124925718,1.129849751,
,,697,,4.144464149,1.130711912,
,,698,,4.167817057,1.13086966,
,,699,,4.168899587,1.131229392,
,,700,,4.25702004,1.138557075,
,,701,,4.376648956,1.138977892,
,,702,,4.397440591,1.138985293,
,,703,,4.437689693,1.141951841,
,,704,,4.471011401,1.142987479,
,,705,,4.483772574,1.145285827,
,,706,,4.485513472,1.147514055,
,,707,,4.490522158,1.147919858,
,,708,,4.534366465,1.151145912,
,,709,,4.569771543,1.154343904,
,,710,,4.597346569,1.157833666,
,,711,,4.608153885,1.16560661,
,,712,,4.61655181,1.16774241,
,,713,,4.702617292,1.168795949,
,,714,,4.727151777,1.176626227,
,,715,,4.775736846,1.177729448,
,,716,,4.870660348,1.180333356,
,,717,,4.882990112,1.190003278,
,,718,,4.892788908,1.1932581,
,,719,,4.912555548,1.194495101,
,,720,,4.968393697,1.209638314,
,,721,,5.137326752,1.211838639,
,,722,,5.205917346,1.21510105,
,,723,,5.24023004,1.215868201,
,,724,,5.54092174,1.216980225,
,,725,,5.597413594,1.218369623,
,,726,,5.611464172,1.228558952,
,,727,,5.694936561,1.23078354,
,,728,,5.697045028,1.235996182,
,,729,,5.726398184,1.239272821,
,,730,,5.893861284,1.240658616,
,,731,,5.89812533,1.242394365,
,,732,,5.924123395,1.253407266,
,,733,,5.931278283,1.259342688,
,,734,,5.975976581,1.263705031,
,,735,,5.988196365,1.264845759,
,,736,,6.025601336,1.267939441,
,,737,,6.05092573,1.269704126,
,,738,,6.103263429,1.275925794,
,,739,,6.177695571,1.280999548,
,,740,,6.299327787,1.28355714,
,,741,,6.315761821,1.284148107,
,,742,,6.343197005,1.287219877,
,,743,,6.395137435,1.296816948,
,,744,,6.43896955,1.298075163,
,,745,,6.499508377,1.31341939,
,,746,,6.677435116,1.316065476,
,,747,,6.930342824,1.317216186,
,,748,,7.073042272,1.319943184,
,,749,,7.09797904,1.32276128,
,,750,,7.186296063,1.325771431,
,,751,,7.21994654,1.33023645,
,,752,,7.651878247,1.337517759,
,,753,,7.765433604,1.338951388,
,,754,,7.807414198,1.344824047,
,,755,,7.815323972,1.358581583,
,,756,,7.818608492,1.36016075,
,,757,,7.834917055,1.365342925,
,,758,,7.902809995,1.368900837,
,,759,,7.918986124,1.370004574,
,,760,,7.941996281,1.375396539,
,,761,,7.970205814,1.384959009,
,,762,,7.992066217,1.39320106,
,,763,,8.103916888,1.397670584,
,,764,,8.24682347,1.40482317,
,,765,,8.715167166,1.423467957,
,,766,,8.992061637,1.426870684,
,,767,,9.227744941,1.426929489,
,,768,,9.336708981,1.435258264,
,,769,,9.371021595,1.445744686,
,,770,,9.439056793,1.463621051,
,,771,,9.620448268,1.481493027,
,,772,,9.871731805,1.489626898,
,,773,,9.971414922,1.495230856,
,,774,,10.1030375,1.495503549,
,,775,,10.14842608,1.498632182,
,,776,,10.61295171,1.508407942,
,,777,,10.69675016,1.51483446,
,,778,,10.98574951,1.519976345,
,,779,,11.46992765,1.526579839,
,,780,,11.57347531,1.529271582,
,,781,,11.6809061,1.529279581,
,,782,,12.09029092,1.533524581,
,,783,,12.40657962,1.536612736,
,,784,,12.75592258,1.549313126,
,,785,,12.9152995,1.559931939,
,,786,,13.69240159,1.572951886,
,,787,,13.82100172,1.579905653,
,,788,,14.23585345,1.60825703,
,,789,,14.43128299,1.617488065,
,,790,,14.46600521,1.654226678,
,,791,,14.97248485,1.675535325,
,,792,,15.05308147,1.679269262,
,,793,,15.05924535,1.681324002,
,,794,,15.28681934,1.682191846,
,,795,,15.32940379,1.687638197,
,,796,,15.50805136,1.691574309,
,,797,,15.7918227,1.703182954,
,,798,,15.91450843,1.739957082,
,,799,,16.00564756,1.746697257,
,,800,,16.12662944,1.747959969,
,,801,,16.49597233,1.755839298,
,,802,,16.65836916,1.770946083,
,,803,,16.69611112,1.772824009,
,,804,,16.84260318,1.781930347,
,,805,,17.3024894,1.789081475,
,,806,,17.88162051,1.790468564,
,,807,,18.17568129,1.797482087,
,,808,,18.58430471,1.799223952,
,,809,,18.92746866,1.799620068,
,,810,,19.00917225,1.811357826,
,,811,,19.32704403,1.813971997,
,,812,,19.3990406,1.817581551,
,,813,,20.48864904,1.820372076,
,,814,,20.67629924,1.821439776,
,,815,,22.63084296,1.824293887,
,,816,,22.8271961,1.843233546,
,,817,,23.40459134,1.849941582,
,,818,,23.49027234,1.85284934,
,,819,,23.53922286,1.860288158,
,,820,,24.06844785,1.860463705,
,,821,,24.62346391,1.863355415,
,,822,,24.76405866,1.863935305,
,,823,,25.20114391,1.893679516,
,,824,,25.61714153,1.906986539,
,,825,,25.85299571,1.912392664,
,,826,,26.44073195,1.934948203,
,,827,,26.47358585,1.94238181,
,,828,,26.5342558,1.944499798,
,,829,,26.72859462,1.951642407,
,,830,,26.74904526,1.957664178,
,,831,,27.014433,1.96255992,
,,832,,27.05854998,1.963374658,
,,833,,27.09374717,1.972199706,
,,834,,27.64730011,1.976705275,
,,835,,28.48424683,1.977894543,
,,836,,28.68248427,1.991327538,
,,837,,28.69262705,1.993869511,
,,838,,29.45039974,2.000816289,
,,839,,29.49997569,2.001872843,
,,840,,29.54692848,2.021789647,
,,841,,29.64878435,2.040026427,
,,842,,30.07152378,2.042404941,
,,843,,30.28605115,2.042780646,
,,844,,30.40053254,2.047754104,
,,845,,30.62550503,2.064738774,
,,846,,30.95274327,2.068886772,
,,847,,30.99848852,2.070649693,
,,848,,31.7059819,2.074197815,
,,849,,31.839116,2.089219508,
,,850,,32.46329892,2.103219225,
,,851,,33.16282158,2.110706173,
,,852,,33.16515645,2.115845413,
,,853,,34.49633771,2.124855133,
,,854,,35.61161183,2.132972267,
,,855,,36.78509856,2.140085151,
,,856,,38.36719719,2.140797309,
,,857,,39.99767496,2.151007723,
,,858,,41.33595484,2.177621257,
,,859,,44.99745635,2.178849468,
,,860,,45.59658211,2.190124051,
,,861,,46.72110375,2.198433737,
,,862,,47.48301655,2.202722729,
,,863,,51.41644447,2.215181938,
,,864,,52.63306964,2.218682247,
,,865,,64.16722099,2.261227044,
,,866,,66.01727491,2.264619565,
,,867,,66.90863311,2.286244944,
,,868,,67.59074135,2.298690775,
,,869,,71.06730623,2.30814725,
,,870,,73.69008034,2.312457493,
,,871,,75.13208702,2.318607262,
,,872,,75.7003372,2.326512604,
,,873,,84.41990953,2.328267542,
,,874,,93.22378386,2.33061629,
,,875,,98.07014181,2.332152292,
,,876,,100.6317082,2.407315138,
,,877,,104.504711,2.421196139,
,,878,,113.3064718,2.421645434,
,,879,,123.6013293,2.450603639,
,,880,,130.7891054,2.451139334,
,,881,,133.6717499,2.463780107,
,,882,,162.4738107,2.475630448,
,,883,,269.3984367,2.550426941,
,,884,,270.0643233,2.591986575,
,,885,,293.96066,2.605977981,
,,886,,353.4770864,2.607778936,
,,887,,394.1183286,2.630264231,
,,888,,459.0915189,2.675246156,
,,889,,851.297731,2.724132618,
,,890,,896.4722593,2.79276887,
,,891,,1162.606917,2.79593586,
,,892,,1269.126112,2.814629355,
,,893,,1428.847102,2.857588728,
,,894,,1696.700378,2.865441791,
,,895,,2204.622617,2.881478926,
,,896,,2861.399864,2.978231045,
,,897,,5502.380885,2.991580007,
,,898,,32484.42754,3.696470277,
,,899,,37867.08031,3.790188109,
,,900,,52762.93384,4.970378497,


==> Tikhonov_rho40_dT/rho40_T500.csv <==
res_nopc,res_pc2,No.,No.res,eig_pc,eig_pc2,
175.5217766,10.72366976,1,0,0.00106193,0.100672116,0.973763738
78.86594189,5.611451422,2,1,0.064303841,0.13965825,
76.59494418,2.635947519,3,2,0.140740903,0.190331024,
62.1950395,1.271874501,4,3,0.17032697,0.211272998,
58.51936096,0.819732193,5,4,0.256459776,0.244145451,
57.7574028,0.540865795,6,5,0.262353325,0.244847668,
52.1915671,0.341877158,7,6,0.305949743,0.260768518,
46.9808094,0.260119083,8,7,0.384961123,0.285676344,
42.93168975,0.194946083,9,8,0.395019695,0.29128743,
38.4576569,0.151629347,10,9,0.427691927,0.299064577,
33.05785296,0.102562601,11,10,0.441235714,0.299486874,
28.97262354,0.072607516,12,11,0.474673114,0.321138639,
26.17281927,0.04941262,13,12,0.48835879,0.326089184,
23.79939546,0.035199031,14,13,0.543653962,0.326438641,
21.12121855,0.02527789,15,14,0.54725826,0.331057268,
19.49136225,0.01840784,16,15,0.553215177,0.343892572,
18.05196848,0.012904493,17,16,0.553434145,0.347873981,
17.09732364,0.008544147,18,17,0.586123638,0.355891167,
16.23161887,0.005899098,19,18,0.616550519,0.362997216,
15.56449332,0.004085892,20,19,0.622677844,0.365196838,
14.44355527,0.002975256,21,20,0.663924418,0.365353836,
12.57705003,0.002174695,22,21,0.666932729,0.367949587,
11.49445979,0.001487951,23,22,0.676918292,0.379111008,
10.32398582,0.000995535,24,23,0.6986853,0.379477818,
9.458106786,0.000614964,25,24,0.716250197,0.380182414,
8.586659879,0.000369393,26,25,0.721367424,0.381094845,
7.58527058,0.000219791,27,26,0.721924314,0.385831735,
7.082391851,0.000134005,28,27,0.728215605,0.404139665,
6.146238271,7.77E-05,29,28,0.738244427,0.405455961,
5.681538698,,30,29,0.753336521,0.408852826,
5.294214161,,31,30,0.753338182,0.422994057,
4.747433229,,32,31,0.775242233,0.425255154,
4.229938052,,33,32,0.77824879,0.427210602,
3.801858345,,34,33,0.780876548,0.429510254,
3.536752939,,35,34,0.794241273,0.434106697,
3.248730376,,36,35,0.801059352,0.436828936,
2.933240001,,37,36,0.806143655,0.438781397,
2.563115426,,38,37,0.81412324,0.43916249,
2.183918854,,39,38,0.816763769,0.451738906,
1.979863022,,40,39,0.834731654,0.457464751,
1.721409418,,41,40,0.840242725,0.458457307,
1.5055215,,42,41,0.840582074,0.464385471,
1.327994322,,43,42,0.840780554,0.464517818,
1.210592461,,44,43,0.855780943,0.470285227,
1.105689399,,45,44,0.85603351,0.470716579,
1.016595574,,46,45,0.856950685,0.476320078,
0.939462689,,47,46,0.85717001,0.476522531,
0.882428825,,48,47,0.858013839,0.481976508,
0.84410852,,49,48,0.858409981,0.483580139,
0.815016414,,50,49,0.8599885,0.484063224,
0.792559697,,51,50,0.862636411,0.484336044,
0.766750113,,52,51,0.865262985,0.490344316,
0.744986648,,53,52,0.865651325,0.495035915,
0.721458321,,54,53,0.866181502,0.495203469,
0.700786239,,55,54,0.86907356,0.497290086,
0.680694549,,56,55,0.870928064,0.497382956,
0.661544508,,57,56,0.872835024,0.497487552,
0.641301529,,58,57,0.8739176,0.498608429,
0.618417256,,59,58,0.8751716,0.50088905,
0.600388665,,60,59,0.875874656,0.501923336,
0.58111509,,61,60,0.876020874,0.50202544,
0.562055033,,62,61,0.878066566,0.503122667,
0.547441195,,63,62,0.878767418,0.50433892,
0.532392935,,64,63,0.879752849,0.505417061,
0.5168906,,65,64,0.879929525,0.506976152,
0.496265115,,66,65,0.880240066,0.508079785,
0.477923934,,67,66,0.881183344,0.5082318,
0.459705704,,68,67,0.88218731,0.510268157,
0.440732439,,69,68,0.883440088,0.511494728,
0.425656207,,70,69,0.88789955,0.513287883,
0.409981114,,71,70,0.890993171,0.51872864,
0.393945495,,72,71,0.892013508,0.519191486,
0.381242458,,73,72,0.892079718,0.526790914,
0.371719225,,74,73,0.892495009,0.526997332,
0.363156025,,75,74,0.893790861,0.528264913,
0.356651793,,76,75,0.894815756,0.530015804,
0.350908708,,77,76,0.895877009,0.531892558,
0.346898898,,78,77,0.896538216,0.534075592,
0.343279889,,79,78,0.899406025,0.539047385,
0.340060068,,80,79,0.902153492,0.539668134,
0.337381043,,81,80,0.90243297,0.540602105,
0.334617488,,82,81,0.903314229,0.540698197,
0.331662975,,83,82,0.903547607,0.540986815,
0.328889855,,84,83,0.905643451,0.548410742,
0.32665475,,85,84,0.905921496,0.549580424,
0.323767634,,86,85,0.907064367,0.552369578,
0.320361982,,87,86,0.910242267,0.553000657,
0.317466578,,88,87,0.910889942,0.55942366,
0.314629359,,89,88,0.911379256,0.559798965,
0.311462832,,90,89,0.913229753,0.561273905,
0.307985166,,91,90,0.914107225,0.564721903,
0.305611133,,92,91,0.915284967,0.565875019,
0.303334996,,93,92,0.917092896,0.567936244,
0.300699819,,94,93,0.918028042,0.573626736,
0.298088294,,95,94,0.918261056,0.573657504,
0.295970263,,96,95,0.921306355,0.574481777,
0.294311972,,97,96,0.922018895,0.576789728,
0.292362701,,98,97,0.92221428,0.577034631,
0.290695136,,99,98,0.924276962,0.577381937,
0.289112638,,100,99,0.924658584,0.577573202,
0.287958834,,101,100,0.924790837,0.580024552,
0.286869988,,102,101,0.925589764,0.580037446,
0.286086091,,103,102,0.928206484,0.583126795,
0.285431886,,104,103,0.930710884,0.583367287,
0.284952374,,105,104,0.930746499,0.583910456,
0.284494655,,106,105,0.931361385,0.589235262,
0.283952642,,107,106,0.933771648,0.592144735,
0.283489037,,108,107,0.934333797,0.593958881,
0.28313375,,109,108,0.934671021,0.601118845,
0.282783019,,110,109,0.935773883,0.601551867,
0.282438255,,111,110,0.937983168,0.604037338,
0.282223085,,112,111,0.942272834,0.60969384,
0.281939644,,113,112,0.943470674,0.610511898,
0.281661525,,114,113,0.943612502,0.611436091,
0.281390844,,115,114,0.94396881,0.613536198,
0.281099937,,116,115,0.944330173,0.614260596,
0.280781211,,117,116,0.94580504,0.618823849,
0.280450393,,118,117,0.94580646,0.61899226,
0.280109147,,119,118,0.946288733,0.620773882,
0.279742962,,120,119,0.947516787,0.622096271,
0.27938599,,121,120,0.947749794,0.623854856,
0.278961931,,122,121,0.947768469,0.62520707,
0.278474045,,123,122,0.948499073,0.628860481,
0.277908438,,124,123,0.948983046,0.629007195,
0.277196493,,125,124,0.949193066,0.631546521,
0.276200675,,126,125,0.949346376,0.637169103,
0.275062453,,127,126,0.94958097,0.638099878,
0.273570905,,128,127,0.951085657,0.640440397,
0.271869676,,129,128,0.951343477,0.647551662,
0.27011188,,130,129,0.952403603,0.651233479,
0.268335764,,131,130,0.952577595,0.653150098,
0.265440178,,132,131,0.952607274,0.654388142,
0.262452564,,133,132,0.952735489,0.659827881,
0.258709895,,134,133,0.953520617,0.661544074,
0.255289084,,135,134,0.954678602,0.662622461,
0.251441641,,136,135,0.954779704,0.664019457,
0.245607424,,137,136,0.955936052,0.66660925,
0.238439656,,138,137,0.956125028,0.666987316,
0.22964208,,139,138,0.956252347,0.66732075,
0.220773699,,140,139,0.957481603,0.671668118,
0.21052753,,141,140,0.957647133,0.67392893,
0.200921891,,142,141,0.958141139,0.679631023,
0.18817674,,143,142,0.958442012,0.683871716,
0.176507148,,144,143,0.959788706,0.6844442,
0.16438168,,145,144,0.962441137,0.688767777,
0.149259935,,146,145,0.962519682,0.693093458,
0.135418434,,147,146,0.963548026,0.694591925,
0.119305204,,148,147,0.96417638,0.695545537,
0.102039877,,149,148,0.965825122,0.698118778,
0.086107554,,150,149,0.965966855,0.704493488,
0.071432544,,151,150,0.967193456,0.705556949,
0.061764032,,152,151,0.967835609,0.708529817,
0.052352631,,153,152,0.967948843,0.710576791,
0.043711052,,154,153,0.968020786,0.721495432,
0.036862179,,155,154,0.968370309,0.723622565,
0.030770006,,156,155,0.968675243,0.724352095,
0.026771878,,157,156,0.970192678,0.72856674,
0.022418043,,158,157,0.97042379,0.730227543,
0.019244158,,159,158,0.970551758,0.731222678,
0.016423854,,160,159,0.97070147,0.732509013,
0.014161226,,161,160,0.971731288,0.734067045,
0.012342536,,162,161,0.972027729,0.73456091,
0.010617075,,163,162,0.972121096,0.736622597,
0.009294101,,164,163,0.972607519,0.744781936,
0.007975608,,165,164,0.973419398,0.747609822,
0.006738103,,166,165,0.973515372,0.750854754,
0.005616074,,167,166,0.973957315,0.753407481,
0.004710546,,168,167,0.974447611,0.754431907,
0.003917534,,169,168,0.974592779,0.754963294,
0.003141747,,170,169,0.974649751,0.75882131,
0.002575857,,171,170,0.974965995,0.759259507,
0.002094074,,172,171,0.975095178,0.766496654,
0.001668716,,173,172,0.975173353,0.782341572,
,,174,,0.976355238,0.785507633,
,,175,,0.977382863,0.785579196,
,,176,,0.977767586,0.787570747,
,,177,,0.97786138,0.798229223,
,,178,,0.978485747,0.800399131,
,,179,,0.978770824,0.806448852,
,,180,,0.979091284,0.806805535,
,,181,,0.980245837,0.808334162,
,,182,,0.981534075,0.810144919,
,,183,,0.981748139,0.811201716,
,,184,,0.982943913,0.815560058,
,,185,,0.983039503,0.817821026,
,,186,,0.983397936,0.825806442,
,,187,,0.98396462,0.829247654,
,,188,,0.984121417,0.83359399,
,,189,,0.984806436,0.836471665,
,,190,,0.984867248,0.858133302,
,,191,,0.984948481,0.867476286,
,,192,,0.985067349,0.869535787,
,,193,,0.985320071,0.869819055,
,,194,,0.985580384,0.875036367,
,,195,,0.985807696,0.875731827,
,,196,,0.98590484,0.876030405,
,,197,,0.985995862,0.88367298,
,,198,,0.986113372,0.884150681,
,,199,,0.986131232,0.903205733,
,,200,,0.986197516,0.907780853,
,,201,,0.98636498,0.908965414,
,,202,,0.98653741,0.911482701,
,,203,,0.986537641,0.913013382,
,,204,,0.986771648,0.91313351,
,,205,,0.986787669,0.913887308,
,,206,,0.986897877,0.916462939,
,,207,,0.987041057,0.923635675,
,,208,,0.987178432,0.926190493,
,,209,,0.987371376,0.927767729,
,,210,,0.987432702,0.934534616,
,,211,,0.987515786,0.936089683,
,,212,,0.987828441,0.940332602,
,,213,,0.988051447,0.943949312,
,,214,,0.988119522,0.945394659,
,,215,,0.988185111,0.952446337,
,,216,,0.9884118,0.959514571,
,,217,,0.988632863,0.964243693,
,,218,,0.9887483,0.964568457,
,,219,,0.988765921,0.965629215,
,,220,,0.988805085,0.973454009,
,,221,,0.988978779,0.977898639,
,,222,,0.989176217,0.978254469,
,,223,,0.989538789,0.983183973,
,,224,,0.989804816,0.986224643,
,,225,,0.989863703,0.988538798,
,,226,,0.989969895,0.994114391,
,,227,,0.990487249,0.994929283,
,,228,,0.990568951,0.995234306,
,,229,,0.990587754,0.997838789,
,,230,,0.990734944,0.997947128,
,,231,,0.990887301,1.000483151,
,,232,,0.991234399,1.005520057,
,,233,,0.991265171,1.005826392,
,,234,,0.991388452,1.006734873,
,,235,,0.991652244,1.008207782,
,,236,,0.991898706,1.009246966,
,,237,,0.991986504,1.012165984,
,,238,,0.992101413,1.012902784,
,,239,,0.992146812,1.013567637,
,,240,,0.992243885,1.014776106,
,,241,,0.992244073,1.015662944,
,,242,,0.992294702,1.020359838,
,,243,,0.992389413,1.020566968,
,,244,,0.992562602,1.020888633,
,,245,,0.992781473,1.020929273,
,,246,,0.992865413,1.022343967,
,,247,,0.992915734,1.025108917,
,,248,,0.992932582,1.027055423,
,,249,,0.992997616,1.028396991,
,,250,,0.993017977,1.028509213,
,,251,,0.993086553,1.029096204,
,,252,,0.993226671,1.030491301,
,,253,,0.993264434,1.031314357,
,,254,,0.993490177,1.032029821,
,,255,,0.993531131,1.032466506,
,,256,,0.993588191,1.032536522,
,,257,,0.993655706,1.033098929,
,,258,,0.993676577,1.033255739,
,,259,,0.994229288,1.034159552,
,,260,,0.994234608,1.034230695,
,,261,,0.9943325,1.034860149,
,,262,,0.99443069,1.03540961,
,,263,,0.994450044,1.037385564,
,,264,,0.994501747,1.03756272,
,,265,,0.994603491,1.037595695,
,,266,,0.994637655,1.038086489,
,,267,,0.994756876,1.038912658,
,,268,,0.994788477,1.040164661,
,,269,,0.994881398,1.040736746,
,,270,,0.994923261,1.041331757,
,,271,,0.994943815,1.041950487,
,,272,,0.995032083,1.042469049,
,,273,,0.995107535,1.042574652,
,,274,,0.995193032,1.044936115,
,,275,,0.995219179,1.045091669,
,,276,,0.995259846,1.04664181,
,,277,,0.995301218,1.046702645,
,,278,,0.995408151,1.047352182,
,,279,,0.995431194,1.047555564,
,,280,,0.995501088,1.049597284,
,,281,,0.995605653,1.049598752,
,,282,,0.995712119,1.051146465,
,,283,,0.995726162,1.051478135,
,,284,,0.996050199,1.051718086,
,,285,,0.99607956,1.052588583,
,,286,,0.996092163,1.054008058,
,,287,,0.996093438,1.054265284,
,,288,,0.996138129,1.057427847,
,,289,,0.996158355,1.058164895,
,,290,,0.996166975,1.059016231,
,,291,,0.996347268,1.061406413,
,,292,,0.996369027,1.061415113,
,,293,,0.996465932,1.062080673,
,,294,,0.996467954,1.063687652,
,,295,,0.996543703,1.064024658,
,,296,,0.996594524,1.066043396,
,,297,,0.996594621,1.066376137,
,,298,,0.996677388,1.066608086,
,,299,,0.996796804,1.066891223,
,,300,,0.996804492,1.068656939,
,,301,,0.99681158,1.06916733,
,,302,,0.996840725,1.070977037,
,,303,,0.99684344,1.071108547,
,,304,,0.996920624,1.071186397,
,,305,,0.996921865,1.071732334,
,,306,,0.996948135,1.071992639,
,,307,,0.997071402,1.072367743,
,,308,,0.997125012,1.072504159,
,,309,,0.997125306,1.073287576,
,,310,,0.997162192,1.073299698,
,,311,,0.997162195,1.073816652,
,,312,,0.997239577,1.07470493,
,,313,,0.997320078,1.074825646,
,,314,,0.997360834,1.075296868,
,,315,,0.997369455,1.075688378,
,,316,,0.997391009,1.07607415,
,,317,,0.997403589,1.07625089,
,,318,,0.997420606,1.076631851,
,,319,,0.997475476,1.078540515,
,,320,,0.997553057,1.078719047,
,,321,,0.997600471,1.079220625,
,,322,,0.997657369,1.079296421,
,,323,,0.997664979,1.079310995,
,,324,,0.997688249,1.079440099,
,,325,,0.997704694,1.080071394,
,,326,,0.99774877,1.081469475,
,,327,,0.997766098,1.081822748,
,,328,,0.997773974,1.082050825,
,,329,,0.997782993,1.082379973,
,,330,,0.99779309,1.084184725,
,,331,,0.99781797,1.084483754,
,,332,,0.997880612,1.08477149,
,,333,,0.997909393,1.085629592,
,,334,,0.998004007,1.085632066,
,,335,,0.998007253,1.085641956,
,,336,,0.998011063,1.08565646,
,,337,,0.998053443,1.085762031,
,,338,,0.998078287,1.08608086,
,,339,,0.998103839,1.086085864,
,,340,,0.998141215,1.087427353,
,,341,,0.998171949,1.087782364,
,,342,,0.998196604,1.088139015,
,,343,,0.998241698,1.088518465,
,,344,,0.998244866,1.088652103,
,,345,,0.998246982,1.088999506,
,,346,,0.998261495,1.089380638,
,,347,,0.998290603,1.089420465,
,,348,,0.99833414,1.089534255,
,,349,,0.998354535,1.089661316,
,,350,,0.998357486,1.090030093,
,,351,,0.998434984,1.090137096,
,,352,,0.998460545,1.090272382,
,,353,,0.998461177,1.090450214,
,,354,,0.998474948,1.091095408,
,,355,,0.998491476,1.091350853,
,,356,,0.99855592,1.09138719,
,,357,,0.998561814,1.091514365,
,,358,,0.998565412,1.091554021,
,,359,,0.998575893,1.091619478,
,,360,,0.998586268,1.092028764,
,,361,,0.99870614,1.092117179,
,,362,,0.998708787,1.092210281,
,,363,,0.99871178,1.092496638,
,,364,,0.998737393,1.092546076,
,,365,,0.998738636,1.09263489,
,,366,,0.998746364,1.092981319,
,,367,,0.998760372,1.093379016,
,,368,,0.998760737,1.093515346,
,,369,,0.998761341,1.093741972,
,,370,,0.998771405,1.093821577,
,,371,,0.998793383,1.093822503,
,,372,,0.998808516,1.093839645,
,,373,,0.99885047,1.093895099,
,,374,,0.99885854,1.093975831,
,,375,,0.998884353,1.094103416,
,,376,,0.998888197,1.094226804,
,,377,,0.99892388,1.094339259,
,,378,,0.998930957,1.094367236,
,,379,,0.998946571,1.094382116,
,,380,,0.998956981,1.094721527,
,,381,,0.99896997,1.09479839,
,,382,,0.998998499,1.094831288,
,,383,,0.999018223,1.09498063,
,,384,,0.999019972,1.095000711,
,,385,,0.999073975,1.095020367,
,,386,,0.999074073,1.095084467,
,,387,,0.999074548,1.095122355,
,,388,,0.999082606,1.095174888,
,,389,,0.999108115,1.095291223,
,,390,,0.999124925,1.095303016,
,,391,,0.999129495,1.09550522,
,,392,,0.999142572,1.095609048,
,,393,,0.999170771,1.095639306,
,,394,,0.999174591,1.095673024,
,,395,,0.999186739,1.095836368,
,,396,,0.999190802,1.095997092,
,,397,,0.999233516,1.096023937,
,,398,,0.999234914,1.096186292,
,,399,,0.999250518,1.096198906,
,,400,,0.999257899,1.09630099,
,,401,,0.999271257,1.09634048,
,,402,,0.999271958,1.096421347,
,,403,,0.999275108,1.096456119,
,,404,,0.999281783,1.096562859,
,,405,,0.999286445,1.096596776,
,,406,,0.999312663,1.096631949,
,,407,,0.999334953,1.096862917,
,,408,,0.999369573,1.096896062,
,,409,,0.999393569,1.096896978,
,,410,,0.999398706,1.096907592,
,,411,,0.999402238,1.097096202,
,,412,,0.999424992,1.097103787,
,,413,,0.999425247,1.097133471,
,,414,,0.99943704,1.097173631,
,,415,,0.999457577,1.097256325,
,,416,,0.999460128,1.09731755,
,,417,,0.999465468,1.097348242,
,,418,,0.999465673,1.097371198,
,,419,,0.999470421,1.097408457,
,,420,,0.999503444,1.097454433,
,,421,,0.999512418,1.097478895,
,,422,,0.999520583,1.097485646,
,,423,,0.99952332,1.097514146,
,,424,,0.999525568,1.097602704,
,,425,,0.999537975,1.0976304,
,,426,,0.999548362,1.097737982,
,,427,,0.999551153,1.097769101,
,,428,,0.999558614,1.097806378,
,,429,,0.99957273,1.097840305,
,,430,,0.99958617,1.097860946,
,,431,,0.999588951,1.09796131,
,,432,,0.999599927,1.098011836,
,,433,,0.999604193,1.098024229,
,,434,,0.999604699,1.098088532,
,,435,,0.999620862,1.09818031,
,,436,,0.999624164,1.098188588,
,,437,,0.999627003,1.098201933,
,,438,,0.999628071,1.098219096,
,,439,,0.999633388,1.098226105,
,,440,,0.999637625,1.098256216,
,,441,,0.999644165,1.0983241,
,,442,,0.999652549,1.098482193,
,,443,,0.999659663,1.098483161,
,,444,,0.999683541,1.098537837,
,,445,,0.999685996,1.098538144,
,,446,,0.999686697,1.098590985,
,,447,,0.999695124,1.09861326,
,,448,,0.999727957,1.098628963,
,,449,,0.999728516,1.098704625,
,,450,,0.999732702,1.098737922,
,,451,,0.999733328,1.098747832,
,,452,,0.999733901,1.098788319,
,,453,,0.999746001,1.098843243,
,,454,,0.999754882,1.09887762,
,,455,,0.999766645,1.098889361,
,,456,,0.999767143,1.098905528,
,,457,,0.999769045,1.098920098,
,,458,,0.999773107,1.098931404,
,,459,,0.999781331,1.098936689,
,,460,,0.999795212,1.098957737,
,,461,,0.999811648,1.098964021,
,,462,,0.999817143,1.098967475,
,,463,,0.999825999,1.098993594,
,,464,,0.999829132,1.099010396,
,,465,,0.999834345,1.099023028,
,,466,,0.999846119,1.099025715,
,,467,,0.999847221,1.099028019,
,,468,,0.999849105,1.099049596,
,,469,,0.999852466,1.099056912,
,,470,,0.999855777,1.099059288,
,,471,,0.999858402,1.099067304,
,,472,,0.999862272,1.099105047,
,,473,,0.999863633,1.099132062,
,,474,,0.999878213,1.099167361,
,,475,,0.999882692,1.099212394,
,,476,,0.999885735,1.099231018,
,,477,,0.999889444,1.099236508,
,,478,,0.999891603,1.099239997,
,,479,,0.999894211,1.099245012,
,,480,,0.999895344,1.099280266,
,,481,,0.999897689,1.099297426,
,,482,,0.999907387,1.099314196,
,,483,,0.999909287,1.099332933,
,,484,,0.999910164,1.09937557,
,,485,,0.999911001,1.099412705,
,,486,,0.999918143,1.09943715,
,,487,,0.999923552,1.099452614,
,,488,,0.999924463,1.099473368,
,,489,,0.999930425,1.099547546,
,,490,,0.999946241,1.099554449,
,,491,,0.999949194,1.099618832,
,,492,,0.99994937,1.099643818,
,,493,,0.99994942,1.09965753,
,,494,,0.999951974,1.099667479,
,,495,,0.999952634,1.099677977,
,,496,,0.999953729,1.099690377,
,,497,,0.999956347,1.099699028,
,,498,,0.999960236,1.099700944,
,,499,,0.999960353,1.099711046,
,,500,,0.999963531,1.099712623,
,,501,,0.999963823,1.099715045,
,,502,,0.999968395,1.099727122,
,,503,,0.999968699,1.099740053,
,,504,,0.99996928,1.099757041,
,,505,,0.999970592,1.099758241,
,,506,,0.99997366,1.099763929,
,,507,,0.999975069,1.099768933,
,,508,,0.999976448,1.099770575,
,,509,,0.999977359,1.099796397,
,,510,,0.999978483,1.099798478,
,,511,,0.999978806,1.099803412,
,,512,,0.999979707,1.099811325,
,,513,,0.999981988,1.099814293,
,,514,,0.999982181,1.099829342,
,,515,,0.999983279,1.0998325,
,,516,,0.999983422,1.099843144,
,,517,,0.999986424,1.099845886,
,,518,,0.999986479,1.099846585,
,,519,,0.999987931,1.099852379,
,,520,,0.999989555,1.099857757,
,,521,,0.999990576,1.099862287,
,,522,,0.999990741,1.099871752,
,,523,,0.999991827,1.099874432,
,,524,,0.999992329,1.09987581,
,,525,,0.999993711,1.099879276,
,,526,,0.999993921,1.099879741,
,,527,,0.999993957,1.099884263,
,,528,,0.999994481,1.099885062,
,,529,,0.999994558,1.099888966,
,,530,,0.999995493,1.099894201,
,,531,,0.999995842,1.099911842,
,,532,,0.999996111,1.099912981,
,,533,,0.999996659,1.099915241,
,,534,,0.99999672,1.099917226,
,,535,,0.99999681,1.099920944,
,,536,,0.999997046,1.09992217,
,,537,,0.999997558,1.09992325,
,,538,,0.999997591,1.099924939,
,,539,,0.999998097,1.099925184,
,,540,,0.999998127,1.099926507,
,,541,,0.999998167,1.099931296,
,,542,,0.999998311,1.099934187,
,,543,,0.999998668,1.099939806,
,,544,,0.999998738,1.099942947,
,,545,,0.999998742,1.099943618,
,,546,,0.999998851,1.099944971,
,,547,,0.999998957,1.099946667,
,,548,,0.999999022,1.099949938,
,,549,,0.999999081,1.099951043,
,,550,,0.999999105,1.099951142,
,,551,,0.999999154,1.099951833,
,,552,,0.999999157,1.099952132,
,,553,,0.999999195,1.099955653,
,,554,,0.999999213,1.099955902,
,,555,,0.999999239,1.099957303,
,,556,,0.999999242,1.099958292,
,,557,,0.999999275,1.099959781,
,,558,,0.99999931,1.099959994,
,,559,,0.999999318,1.099960494,
,,560,,0.999999338,1.099961372,
,,561,,0.99999938,1.099962799,
,,562,,0.999999391,1.099963193,
,,563,,0.999999441,1.099963944,
,,564,,0.999999467,1.099964045,
,,565,,0.999999484,1.09996499,
,,566,,0.99999951,1.099966065,
,,567,,0.99999952,1.099970443,
,,568,,0.999999535,1.099971013,
,,569,,0.999999552,1.099973015,
,,570,,0.999999564,1.099973494,
,,571,,0.999999566,1.099976922,
,,572,,0.999999582,1.099978694,
,,573,,0.999999589,1.09997918,
,,574,,0.999999668,1.099979609,
,,575,,0.999999692,1.099980171,
,,576,,0.999999712,1.099981497,
,,577,,0.999999722,1.099981709,
,,578,,0.999999722,1.099982066,
,,579,,0.999999723,1.099985319,
,,580,,0.999999725,1.099986433,
,,581,,0.999999744,1.099986635,
,,582,,0.999999745,1.099986974,
,,583,,0.999999749,1.099987506,
,,584,,0.999999756,1.099987608,
,,585,,0.999999768,1.09998762,
,,586,,0.99999977,1.099987858,
,,587,,0.999999781,1.099988288,
,,588,,0.999999793,1.099988412,
,,589,,0.999999815,1.099988575,
,,590,,0.99999982,1.099989908,
,,591,,0.999999821,1.099990383,
,,592,,0.999999824,1.099990568,
,,593,,0.999999832,1.099991531,
,,594,,0.999999836,1.09999188,
,,595,,0.999999851,1.099992144,
,,596,,0.999999853,1.099992416,
,,597,,0.999999875,1.099992763,
,,598,,0.999999877,1.099993177,
,,599,,0.999999878,1.099993414,
,,600,,0.999999881,1.09999381,
,,601,,0.999999885,1.099994116,
,,602,,0.999999897,1.09999425,
,,603,,0.999999905,1.099994715,
,,604,,0.999999916,1.099994734,
,,605,,0.999999919,1.099994789,
,,606,,0.999999929,1.099994913,
,,607,,0.99999993,1.099994927,
,,608,,0.999999937,1.099995132,
,,609,,0.999999937,1.099995514,
,,610,,0.999999943,1.099995852,
,,611,,0.999999949,1.099995925,
,,612,,0.999999949,1.099996204,
,,613,,0.999999965,1.099996267,
,,614,,0.999999967,1.099996443,
,,615,,0.999999972,1.099996652,
,,616,,0.999999972,1.09999683,
,,617,,0.999999974,1.099996931,
,,618,,0.999999976,1.099997054,
,,619,,0.99999998,1.099997064,
,,620,,0.999999982,1.099997151,
,,621,,0.999999984,1.099997354,
,,622,,0.999999991,1.099997658,
,,623,,0.999999992,1.099997677,
,,624,,0.999999993,1.099997826,
,,625,,0.999999993,1.099997852,
,,626,,0.999999996,1.09999791,
,,627,,0.999999997,1.099997928,
,,628,,0.999999997,1.099998035,
,,629,,0.999999999,1.099998072,
,,630,,0.999999999,1.099998079,
,,631,,0.999999999,1.099998127,
,,632,,1,1.09999815,
,,633,,1,1.099998196,
,,634,,1,1.099998241,
,,635,,1,1.099998461,
,,636,,1,1.099998579,
,,637,,1.000000002,1.099998587,
,,638,,1.000000003,1.099998594,
,,639,,1.000000003,1.099998603,
,,640,,1.000000004,1.099998616,
,,641,,1.000000005,1.099998641,
,,642,,1.000000005,1.099998746,
,,643,,1.000000006,1.099998806,
,,644,,1.00000001,1.099998854,
,,645,,1.000000011,1.099998883,
,,646,,1.000000011,1.099998895,
,,647,,1.000000012,1.099998964,
,,648,,1.000000013,1.099998993,
,,649,,1.000000015,1.099998997,
,,650,,1.000000016,1.099999023,
,,651,,1.000000017,1.099999042,
,,652,,1.000000026,1.099999051,
,,653,,1.000000026,1.09999911,
,,654,,1.000000029,1.099999156,
,,655,,1.000000035,1.099999163,
,,656,,1.000000036,1.099999217,
,,657,,1.00000005,1.099999269,
,,658,,1.000000052,1.099999317,
,,659,,1.00000006,1.099999338,
,,660,,1.000000085,1.099999418,
,,661,,1.00000009,1.099999434,
,,662,,1.000000096,1.099999457,
,,663,,1.000000104,1.099999468,
,,664,,1.000000136,1.099999492,
,,665,,1.000000139,1.099999524,
,,666,,1.000000145,1.099999528,
,,667,,1.000000149,1.099999544,
,,668,,1.000000157,1.099999588,
,,669,,1.000000157,1.099999613,
,,670,,1.000000166,1.099999618,
,,671,,1.000000169,1.099999626,
,,672,,1.000000183,1.099999652,
,,673,,1.0000002,1.099999653,
,,674,,1.000000226,1.099999738,
,,675,,1.000000234,1.099999738,
,,676,,1.000000237,1.099999747,
,,677,,1.000000242,1.099999756,
,,678,,1.000000288,1.099999766,
,,679,,1.000000292,1.099999782,
,,680,,1.000000297,1.099999806,
,,681,,1.000000301,1.099999809,
,,682,,1.000000337,1.09999981,
,,683,,1.000000362,1.099999825,
,,684,,1.000000373,1.099999835,
,,685,,1.000000394,1.099999838,
,,686,,1.000000456,1.099999847,
,,687,,1.000000467,1.099999857,
,,688,,1.000000489,1.099999861,
,,689,,1.00000052,1.099999869,
,,690,,1.000000591,1.099999871,
,,691,,1.000000601,1.099999896,
,,692,,1.000000607,1.099999899,
,,693,,1.000000636,1.099999902,
,,694,,1.000000642,1.099999923,
,,695,,1.000000669,1.099999924,
,,696,,1.000000691,1.099999934,
,,697,,1.000000735,1.09999994,
,,698,,1.000000748,1.099999969,
,,699,,1.000000751,1.099999971,
,,700,,1.000000788,1.099999973,
,,701,,1.000000849,1.099999974,
,,702,,1.000000871,1.099999975,
,,703,,1.000000882,1.099999986,
,,704,,1.000000904,1.099999986,
,,705,,1.000000916,1.099999986,
,,706,,1.00000093,1.099999988,
,,707,,1.000000989,1.099999988,
,,708,,1.000001002,1.09999999,
,,709,,1.00000105,1.099999998,
,,710,,1.000001052,1.099999999,
,,711,,1.00000107,1.1,
,,712,,1.000001114,1.1,
,,713,,1.000001139,1.1,
,,714,,1.000001145,1.1,
,,715,,1.000001146,1.1,
,,716,,1.000001209,1.1,
,,717,,1.000001244,1.100000001,
,,718,,1.000001264,1.100000001,
,,719,,1.000001394,1.100000001,
,,720,,1.000001448,1.100000002,
,,721,,1.000001478,1.100000002,
,,722,,1.000001496,1.100000003,
,,723,,1.000001604,1.100000003,
,,724,,1.000001664,1.100000006,
,,725,,1.000001681,1.100000006,
,,726,,1.000001719,1.100000006,
,,727,,1.000001837,1.100000009,
,,728,,1.000001939,1.100000009,
,,729,,1.000002028,1.10000001,
,,730,,1.000002318,1.100000014,
,,731,,1.00000244,1.100000016,
,,732,,1.000002515,1.100000019,
,,733,,1.000002735,1.100000019,
,,734,,1.000002752,1.100000019,
,,735,,1.00000282,1.100000023,
,,736,,1.000002832,1.100000027,
,,737,,1.00000284,1.100000028,
,,738,,1.000003434,1.100000029,
,,739,,1.0000035,1.100000032,
,,740,,1.000003568,1.100000033,
,,741,,1.000003635,1.100000033,
,,742,,1.000004091,1.100000037,
,,743,,1.000004267,1.100000048,
,,744,,1.000004307,1.100000049,
,,745,,1.000004332,1.100000051,
,,746,,1.000004581,1.100000052,
,,747,,1.000004804,1.100000056,
,,748,,1.000004809,1.100000064,
,,749,,1.000004832,1.100000077,
,,750,,1.000005213,1.10000008,
,,751,,1.000005345,1.100000085,
,,752,,1.000005676,1.10000009,
,,753,,1.00000574,1.100000092,
,,754,,1.000006096,1.100000096,
,,755,,1.000006109,1.100000103,
,,756,,1.00000636,1.100000104,
,,757,,1.000006473,1.100000109,
,,758,,1.000006634,1.100000113,
,,759,,1.000006669,1.100000146,
,,760,,1.000007355,1.100000154,
,,761,,1.000007372,1.100000159,
,,762,,1.00000742,1.10000016,
,,763,,1.000007554,1.100000163,
,,764,,1.000007712,1.100000176,
,,765,,1.000007844,1.100000178,
,,766,,1.00000821,1.100000197,
,,767,,1.000008386,1.1000002,
,,768,,1.000009224,1.100000225,
,,769,,1.000009405,1.100000233,
,,770,,1.000010065,1.10000026,
,,771,,1.000011129,1.100000273,
,,772,,1.000011315,1.100000321,
,,773,,1.000011828,1.100000383,
,,774,,1.0000127,1.100000387,
,,775,,1.000013065,1.1000004,
,,776,,1.000013291,1.100000404,
,,777,,1.000013824,1.100000414,
,,778,,1.000013845,1.100000432,
,,779,,1.000013941,1.100000456,
,,780,,1.00001478,1.100000526,
,,781,,1.000014845,1.100000532,
,,782,,1.00001501,1.100000534,
,,783,,1.000015368,1.100000537,
,,784,,1.000016304,1.100000558,
,,785,,1.000017011,1.10000057,
,,786,,1.000017784,1.100000576,
,,787,,1.000018016,1.100000594,
,,788,,1.000018412,1.100000795,
,,789,,1.000019077,1.100000796,
,,790,,1.000020948,1.100000802,
,,791,,1.000021074,1.100000802,
,,792,,1.000021966,1.100000883,
,,793,,1.000023632,1.100001013,
,,794,,1.000023689,1.100001134,
,,795,,1.000023955,1.100001143,
,,796,,1.000024442,1.100001162,
,,797,,1.000024791,1.100001365,
,,798,,1.000025236,1.10000143,
,,799,,1.000025619,1.100001531,
,,800,,1.000025713,1.100001539,
,,801,,1.000026377,1.10000162,
,,802,,1.000026389,1.100001634,
,,803,,1.000026584,1.100001762,
,,804,,1.000028563,1.100001783,
,,805,,1.00002876,1.100001939,
,,806,,1.000029241,1.100002045,
,,807,,1.000029826,1.100002121,
,,808,,1.000030859,1.100002143,
,,809,,1.000031728,1.100002189,
,,810,,1.000034053,1.100002219,
,,811,,1.000035407,1.100002231,
,,812,,1.000036217,1.100002305,
,,813,,1.000036826,1.100002445,
,,814,,1.000039208,1.100002669,
,,815,,1.000039377,1.10000279,
,,816,,1.000040171,1.100002974,
,,817,,1.000043498,1.100003501,
,,818,,1.000044475,1.100003654,
,,819,,1.000045641,1.100003718,
,,820,,1.000047092,1.10000377,
,,821,,1.000053957,1.100003837,
,,822,,1.000054531,1.100004179,
,,823,,1.000055973,1.100004226,
,,824,,1.000058413,1.100005114,
,,825,,1.000059689,1.100005154,
,,826,,1.000061044,1.100005193,
,,827,,1.000061352,1.100005362,
,,828,,1.000062328,1.100005705,
,,829,,1.000069246,1.100005716,
,,830,,1.000069817,1.100006109,
,,831,,1.000070936,1.100006953,
,,832,,1.000073187,1.100007526,
,,833,,1.000075731,1.100007567,
,,834,,1.000075815,1.100007752,
,,835,,1.000080221,1.100008355,
,,836,,1.000084919,1.100008742,
,,837,,1.000085109,1.100008981,
,,838,,1.000086501,1.100009155,
,,839,,1.000090357,1.100009478,
,,840,,1.000094512,1.100010509,
,,841,,1.000095706,1.100010583,
,,842,,1.000098021,1.100011016,
,,843,,1.000098384,1.100011994,
,,844,,1.0000988,1.100012025,
,,845,,1.000099039,1.100012591,
,,846,,1.000099331,1.100012848,
,,847,,1.000111767,1.100013243,
,,848,,1.00011328,1.100014183,
,,849,,1.000114489,1.100014405,
,,850,,1.000114822,1.100014607,
,,851,,1.000121229,1.100014921,
,,852,,1.000122394,1.100015461,
,,853,,1.000124824,1.10001555,
,,854,,1.000126723,1.100015674,
,,855,,1.000132254,1.100017117,
,,856,,1.000138205,1.100018095,
,,857,,1.000140944,1.100018284,
,,858,,1.000143869,1.100018406,
,,859,,1.000145337,1.10001855,
,,860,,1.000147256,1.100018637,
,,861,,1.000151734,1.100019576,
,,862,,1.000151831,1.100020161,
,,863,,1.000154838,1.100021504,
,,864,,1.000156383,1.100022763,
,,865,,1.00016267,1.100022998,
,,866,,1.000166133,1.100024167,
,,867,,1.000170029,1.100024964,
,,868,,1.000172395,1.100026044,
,,869,,1.000181568,1.100027321,
,,870,,1.000184602,1.100028696,
,,871,,1.000191337,1.100030243,
,,872,,1.000222106,1.100033227,
,,873,,1.000231715,1.10003487,
,,874,,1.000232523,1.10003578,
,,875,,1.000236666,1.100036296,
,,876,,1.000240054,1.100038221,
,,877,,1.000243228,1.10003851,
,,878,,1.000247385,1.10003973,
,,879,,1.000262074,1.100040221,
,,880,,1.000272872,1.100042132,
,,881,,1.000279179,1.100042397,
,,882,,1.000287031,1.100045181,
,,883,,1.000295634,1.100049791,
,,884,,1.000300937,1.100051052,
,,885,,1.000305135,1.100056514,
,,886,,1.000309726,1.100058026,
,,887,,1.000318082,1.100058276,
,,888,,1.000330498,1.100062303,
,,889,,1.000345881,1.10006415,
,,890,,1.000372902,1.100066418,
,,891,,1.000392021,1.100067776,
,,892,,1.000403183,1.100068042,
,,893,,1.000415213,1.100070252,
,,894,,1.000431891,1.100072168,
,,895,,1.000435859,1.100075114,
,,896,,1.000437824,1.100075632,
,,897,,1.000441921,1.100076053,
,,898,,1.00048055,1.100079166,
,,899,,1.000486318,1.10007925,
,,900,,1.00051479,1.100079561,
,,901,,1.000518027,1.100081282,
,,902,,1.000550349,1.100088805,
,,903,,1.000556029,1.100091068,
,,904,,1.000578045,1.100096479,
,,905,,1.000578468,1.100096734,
,,906,,1.000587765,1.100096871,
,,907,,1.000627768,1.100101471,
,,908,,1.000635111,1.10010336,
,,909,,1.000644651,1.100106516,
,,910,,1.000651524,1.100107162,
,,911,,1.000653157,1.100112725,
,,912,,1.000656297,1.100113576,
,,913,,1.000682995,1.100113601,
,,914,,1.000688312,1.100114126,
,,915,,1.000696549,1.100117406,
,,916,,1.000698179,1.10012409,
,,917,,1.00071185,1.100133323,
,,918,,1.00073614,1.10013438,
,,919,,1.000744132,1.100146301,
,,920,,1.000759288,1.100151596,
,,921,,1.000761368,1.100154526,
,,922,,1.000806893,1.100154539,
,,923,,1.000911819,1.100154753,
,,924,,1.000973142,1.100158788,
,,925,,1.000977059,1.100159406,
,,926,,1.000993272,1.100162929,
,,927,,1.000994748,1.100169269,
,,928,,1.00099659,1.100176134,
,,929,,1.001047835,1.100184901,
,,930,,1.001067904,1.100187573,
,,931,,1.001080549,1.100195496,
,,932,,1.001158105,1.100220011,
,,933,,1.001231762,1.100220253,
,,934,,1.001271921,1.100229138,
,,935,,1.001279267,1.100237128,
,,936,,1.001322309,1.10024101,
,,937,,1.001336539,1.10024515,
,,938,,1.0013785,1.100249475,
,,939,,1.001517331,1.100253069,
,,940,,1.001596578,1.100257189,
,,941,,1.001660954,1.100257643,
,,942,,1.001676807,1.100263796,
,,943,,1.001721129,1.100291669,
,,944,,1.001755406,1.100299186,
,,945,,1.001823345,1.100302635,
,,946,,1.002123564,1.10030649,
,,947,,1.00214593,1.100309513,
,,948,,1.002147045,1.100317393,
,,949,,1.002181366,1.100322323,
,,950,,1.002188592,1.100323239,
,,951,,1.002506919,1.100323363,
,,952,,1.002509867,1.100334519,
,,953,,1.002601483,1.100336032,
,,954,,1.00263349,1.100367462,
,,955,,1.002694277,1.100387711,
,,956,,1.002737298,1.100401646,
,,957,,1.002767847,1.100406124,
,,958,,1.00291212,1.100407707,
,,959,,1.002952488,1.100410418,
,,960,,1.00313514,1.100420429,
,,961,,1.003291334,1.100423616,
,,962,,1.003582793,1.10042747,
,,963,,1.003665253,1.100481314,
,,964,,1.00377305,1.100504767,
,,965,,1.003958217,1.100510198,
,,966,,1.004262385,1.100524594,
,,967,,1.004348424,1.100573941,
,,968,,1.004493464,1.100582808,
,,969,,1.004515791,1.100645214,
,,970,,1.004690971,1.100671477,
,,971,,1.004906977,1.100675459,
,,972,,1.005191724,1.100710988,
,,973,,1.005519416,1.100738257,
,,974,,1.005568033,1.100746382,
,,975,,1.006311151,1.100755313,
,,976,,1.006330089,1.100868026,
,,977,,1.006383909,1.100897056,
,,978,,1.007017435,1.100897626,
,,979,,1.007286078,1.100929607,
,,980,,1.008442794,1.100951991,
,,981,,1.009367938,1.100975529,
,,982,,1.009824791,1.100976377,
,,983,,1.010043936,1.100991333,
,,984,,1.010431842,1.100991833,
,,985,,1.010478101,1.101016989,
,,986,,1.010592773,1.101045192,
,,987,,1.010722167,1.101062787,
,,988,,1.011108177,1.101072312,
,,989,,1.011896629,1.101074641,
,,990,,1.012010443,1.10113941,
,,991,,1.012546894,1.101225926,
,,992,,1.017188798,1.101260267,
,,993,,1.017432157,1.101270804,
,,994,,1.021328242,1.101288463,
,,995,,1.021544796,1.101326335,
,,996,,1.022895299,1.10132945,
,,997,,1.024654961,1.101339951,
,,998,,1.025456729,1.1013748,
,,999,,1.027255407,1.101404126,
,,1000,,1.029318042,1.101432975,
,,1001,,1.029990408,1.101451381,
,,1002,,1.031533876,1.101502261,
,,1003,,1.032440021,1.101526909,
,,1004,,1.034155921,1.101545918,
,,1005,,1.034894717,1.101551415,
,,1006,,1.04021926,1.101596704,
,,1007,,1.041011681,1.101673332,
,,1008,,1.041747117,1.101674428,
,,1009,,1.053713089,1.101692724,
,,1010,,1.059223221,1.101696733,
,,1011,,1.062424365,1.10179548,
,,1012,,1.0657843,1.101823719,
,,1013,,1.072078063,1.101923035,
,,1014,,1.073172318,1.101958633,
,,1015,,1.090473579,1.101967267,
,,1016,,1.099968663,1.101979609,
,,1017,,1.105000514,1.102062439,
,,1018,,1.114840585,1.102112742,
,,1019,,1.118989424,1.102131341,
,,1020,,1.129371347,1.102133102,
,,1021,,1.141589862,1.102203906,
,,1022,,1.147042161,1.102247988,
,,1023,,1.176628067,1.102295738,
,,1024,,1.264097884,1.102300086,
,,1025,,1.332445058,1.102417118,
,,1026,,1.338744474,1.102487244,
,,1027,,1.357272367,1.10255743,
,,1028,,1.37172999,1.102586079,
,,1029,,1.440820792,1.102587288,
,,1030,,1.445644129,1.102620212,
,,1031,,1.451182868,1.102737252,
,,1032,,1.454490966,1.1027547,
,,1033,,1.478022685,1.102770634,
,,1034,,1.498315048,1.102774224,
,,1035,,1.515941217,1.102827223,
,,1036,,1.529394683,1.102868574,
,,1037,,1.537599714,1.102889245,
,,1038,,1.562083955,1.102989118,
,,1039,,1.570874988,1.10305085,
,,1040,,1.589431324,1.103062865,
,,1041,,1.592552385,1.103082599,
,,1042,,1.62679696,1.103137368,
,,1043,,1.742999725,1.103146811,
,,1044,,1.758458354,1.103216419,
,,1045,,1.777204786,1.103252354,
,,1046,,1.784096742,1.10325972,
,,1047,,1.801637052,1.103313314,
,,1048,,1.806704888,1.103386996,
,,1049,,1.854576091,1.103471306,
,,1050,,1.86104808,1.103529125,
,,1051,,1.882586428,1.103546667,
,,1052,,1.910319216,1.103585198,
,,1053,,1.915991188,1.103601942,
,,1054,,1.958026946,1.103655363,
,,1055,,1.967825184,1.103659807,
,,1056,,1.97043501,1.103660109,
,,1057,,1.999044596,1.103724992,
,,1058,,1.999573352,1.103914786,
,,1059,,2.035579566,1.103928337,
,,1060,,2.056022368,1.103937304,
,,1061,,2.067700206,1.103949291,
,,1062,,2.075511144,1.104178499,
,,1063,,2.083325321,1.104282207,
,,1064,,2.091867657,1.104290674,
,,1065,,2.09992117,1.10436525,
,,1066,,2.107952251,1.104665489,
,,1067,,2.111729706,1.104820359,
,,1068,,2.168371537,1.104848494,
,,1069,,2.173776679,1.105069194,
,,1070,,2.204324424,1.105258216,
,,1071,,2.227893619,1.105323132,
,,1072,,2.229821125,1.10535616,
,,1073,,2.245938163,1.105403494,
,,1074,,2.251130195,1.105464055,
,,1075,,2.275358958,1.105465486,
,,1076,,2.280920715,1.105542817,
,,1077,,2.286860347,1.105700265,
,,1078,,2.307184289,1.105773623,
,,1079,,2.332624621,1.105832283,
,,1080,,2.350363692,1.105845791,
,,1081,,2.389287731,1.105969685,
,,1082,,2.393573915,1.105980259,
,,1083,,2.39669424,1.106042018,
,,1084,,2.411687363,1.106054608,
,,1085,,2.425824332,1.106156212,
,,1086,,2.435600974,1.106376687,
,,1087,,2.43665815,1.106575956,
,,1088,,2.448248217,1.106690978,
,,1089,,2.454899718,1.106870263,
,,1090,,2.49893143,1.106879481,
,,1091,,2.536353827,1.106947418,
,,1092,,2.542721889,1.106989271,
,,1093,,2.549518218,1.107193324,
,,1094,,2.556109141,1.107287153,
,,1095,,2.557049693,1.107425863,
,,1096,,2.562299648,1.107505523,
,,1097,,2.566280816,1.107901813,
,,1098,,2.65112907,1.107969619,
,,1099,,2.682941491,1.108041305,
,,1100,,2.692703439,1.108067085,
,,1101,,2.714772137,1.10825957,
,,1102,,2.724297517,1.10862687,
,,1103,,2.725445365,1.108715803,
,,1104,,2.735731809,1.10877394,
,,1105,,2.768593832,1.108806997,
,,1106,,2.779160961,1.108878042,
,,1107,,2.780488996,1.109028013,
,,1108,,2.813517418,1.109049573,
,,1109,,2.822573815,1.109082062,
,,1110,,2.834765568,1.10912163,
,,1111,,2.876690539,1.109294449,
,,1112,,2.901378599,1.109349668,
,,1113,,2.958508906,1.109416784,
,,1114,,2.973700725,1.109830828,
,,1115,,2.978204936,1.109863415,
,,1116,,3.077540041,1.109983863,
,,1117,,3.121279346,1.110071706,
,,1118,,3.121633791,1.110127871,
,,1119,,3.15373205,1.110391233,
,,1120,,3.17927083,1.110479104,
,,1121,,3.223825034,1.110701147,
,,1122,,3.244616678,1.111273663,
,,1123,,3.246765125,1.111301194,
,,1124,,3.288754624,1.111382385,
,,1125,,3.357962227,1.11144603,
,,1126,,3.377420413,1.112020119,
,,1127,,3.384077411,1.112061711,
,,1128,,3.426268571,1.11210657,
,,1129,,3.46409045,1.113166369,
,,1130,,3.467525067,1.113188811,
,,1131,,3.474420019,1.11323631,
,,1132,,3.505865271,1.113856527,
,,1133,,3.585000622,1.114327352,
,,1134,,3.588823969,1.114343153,
,,1135,,3.620406714,1.114440357,
,,1136,,3.662072549,1.114577073,
,,1137,,3.698605348,1.114579291,
,,1138,,3.70161988,1.115054423,
,,1139,,3.719986053,1.116051751,
,,1140,,3.785290123,1.116647941,
,,1141,,3.825594935,1.116681418,
,,1142,,3.827129478,1.118667387,
,,1143,,3.935634099,1.118838249,
,,1144,,3.993527783,1.118957456,
,,1145,,4.004663655,1.119180955,
,,1146,,4.008169635,1.12222888,
,,1147,,4.008705468,1.122303863,
,,1148,,4.010971219,1.122895869,
,,1149,,4.01729387,1.123047447,
,,1150,,4.05193786,1.124198778,
,,1151,,4.090236893,1.124268424,
,,1152,,4.105635342,1.12612572,
,,1153,,4.124968213,1.126827268,
,,1154,,4.154161852,1.127042758,
,,1155,,4.166638184,1.127752143,
,,1156,,4.167397703,1.127790384,
,,1157,,4.167816852,1.127861668,
,,1158,,4.168896352,1.127983189,
,,1159,,4.257019823,1.128490625,
,,1160,,4.278833981,1.128865173,
,,1161,,4.331049162,1.128911464,
,,1162,,4.385163822,1.129013754,
,,1163,,4.397439609,1.129849608,
,,1164,,4.398367491,1.130674273,
,,1165,,4.439749442,1.130884311,
,,1166,,4.471015418,1.131228718,
,,1167,,4.483772585,1.138153933,
,,1168,,4.484317763,1.138984832,
,,1169,,4.485522201,1.139066727,
,,1170,,4.511593828,1.140192403,
,,1171,,4.526653538,1.141682701,
,,1172,,4.551031605,1.142987452,
,,1173,,4.569795788,1.144200867,
,,1174,,4.597337338,1.145273246,
,,1175,,4.606662829,1.146248471,
,,1176,,4.611816013,1.147524138,
,,1177,,4.702627626,1.147884141,
,,1178,,4.723654517,1.148240055,
,,1179,,4.765119309,1.149309623,
,,1180,,4.775906095,1.150617649,
,,1181,,4.85830873,1.151145738,
,,1182,,4.870775702,1.15434489,
,,1183,,4.883782269,1.157330022,
,,1184,,4.89278946,1.160483895,
,,1185,,4.896132624,1.161020206,
,,1186,,4.912813595,1.163496482,
,,1187,,4.968400794,1.167951477,
,,1188,,5.066078556,1.168777813,
,,1189,,5.201797816,1.174929623,
,,1190,,5.20380378,1.176661745,
,,1191,,5.240230058,1.177783997,
,,1192,,5.294887768,1.177984468,
,,1193,,5.453579016,1.179046041,
,,1194,,5.533405741,1.180332473,
,,1195,,5.536793485,1.186612147,
,,1196,,5.597421069,1.187716439,
,,1197,,5.611460987,1.188609427,
,,1198,,5.694937454,1.190001668,
,,1199,,5.698247302,1.193276522,
,,1200,,5.70155864,1.194477227,
,,1201,,5.726829804,1.199476214,
,,1202,,5.743304411,1.20291915,
,,1203,,5.898068173,1.204871223,
,,1204,,5.898175915,1.206952914,
,,1205,,5.899187378,1.207535039,
,,1206,,5.910503915,1.209620884,
,,1207,,5.924139629,1.211850167,
,,1208,,5.941201125,1.215076198,
,,1209,,5.975977241,1.215735135,
,,1210,,5.988126894,1.215869378,
,,1211,,5.991327996,1.216980191,
,,1212,,6.02559572,1.217934324,
,,1213,,6.050950824,1.218267108,
,,1214,,6.103263506,1.218343927,
,,1215,,6.182532737,1.226827196,
,,1216,,6.235560674,1.227794293,
,,1217,,6.289937088,1.228862128,
,,1218,,6.334782771,1.230238493,
,,1219,,6.343196963,1.235968615,
,,1220,,6.355527945,1.23926377,
,,1221,,6.358457238,1.240170093,
,,1222,,6.375718268,1.24082415,
,,1223,,6.383555081,1.240857993,
,,1224,,6.3951355,1.242187329,
,,1225,,6.438921564,1.24612079,
,,1226,,6.501380089,1.248762419,
,,1227,,6.518675815,1.248910681,
,,1228,,6.67743515,1.25222475,
,,1229,,6.741756732,1.253407251,
,,1230,,6.929412745,1.259679045,
,,1231,,6.930342926,1.261485371,
,,1232,,7.073030488,1.26279331,
,,1233,,7.086333979,1.263743728,
,,1234,,7.096904311,1.264358681,
,,1235,,7.181736135,1.265001798,
,,1236,,7.219946551,1.265343712,
,,1237,,7.228668063,1.267847451,
,,1238,,7.421659596,1.269676035,
,,1239,,7.603902124,1.275359622,
,,1240,,7.651878072,1.275841904,
,,1241,,7.765348861,1.280399939,
,,1242,,7.807414231,1.282809021,
,,1243,,7.815401924,1.28414811,
,,1244,,7.834972758,1.285655938,
,,1245,,7.853071144,1.286926906,
,,1246,,7.861798314,1.287174426,
,,1247,,7.920318621,1.294125495,
,,1248,,7.920702044,1.296705464,
,,1249,,7.940651595,1.299910699,
,,1250,,7.941996799,1.300371962,
,,1251,,7.985804974,1.30445333,
,,1252,,7.992221625,1.309921384,
,,1253,,7.992326298,1.313494763,
,,1254,,8.106815048,1.31378568,
,,1255,,8.112415094,1.316839093,
,,1256,,8.217697613,1.31961172,
,,1257,,8.25181243,1.322746595,
,,1258,,8.63162819,1.325771517,
,,1259,,8.715110583,1.329786591,
,,1260,,8.890550303,1.330235075,
,,1261,,8.899064479,1.334879526,
,,1262,,8.963117426,1.337037134,
,,1263,,8.99206156,1.344824054,
,,1264,,9.263882229,1.349189932,
,,1265,,9.336708987,1.349828544,
,,1266,,9.370193199,1.352787733,
,,1267,,9.439056799,1.353956509,
,,1268,,9.529890059,1.355418473,
,,1269,,9.620447696,1.3598435,
,,1270,,9.851271209,1.365348006,
,,1271,,9.866894555,1.366454884,
,,1272,,9.871730942,1.367956391,
,,1273,,9.89015973,1.369842779,
,,1274,,9.97141558,1.375213772,
,,1275,,10.0172268,1.384964426,
,,1276,,10.10303762,1.38891455,
,,1277,,10.14843746,1.39313521,
,,1278,,10.25005714,1.397671619,
,,1279,,10.56716697,1.404781256,
,,1280,,10.61299365,1.423465497,
,,1281,,10.70210531,1.424244671,
,,1282,,10.96807992,1.425802997,
,,1283,,11.07328322,1.435020393,
,,1284,,11.46992765,1.435299012,
,,1285,,11.47547334,1.444401278,
,,1286,,11.57350836,1.445747719,
,,1287,,11.60678521,1.456010717,
,,1288,,11.68090815,1.463607491,
,,1289,,11.85633671,1.46505509,
,,1290,,12.10638924,1.469350457,
,,1291,,12.29813949,1.473272277,
,,1292,,12.40658,1.476775879,
,,1293,,12.46172009,1.481487915,
,,1294,,12.75597895,1.481494602,
,,1295,,12.91529955,1.490487865,
,,1296,,13.02541349,1.495503651,
,,1297,,13.69233144,1.495981794,
,,1298,,13.69787635,1.50628571,
,,1299,,13.82150631,1.510917723,
,,1300,,13.8591817,1.514771983,
,,1301,,13.91456035,1.520734303,
,,1302,,13.95892513,1.521801864,
,,1303,,14.02013052,1.526597064,
,,1304,,14.04623146,1.527034745,
,,1305,,14.05036989,1.52925635,
,,1306,,14.1593408,1.529298851,
,,1307,,14.34219441,1.533508733,
,,1308,,14.38082823,1.536612711,
,,1309,,14.51898951,1.545053903,
,,1310,,14.59256572,1.546662223,
,,1311,,14.75745396,1.546953747,
,,1312,,14.8105202,1.562041944,
,,1313,,14.8954314,1.56572909,
,,1314,,14.91956756,1.572947954,
,,1315,,14.97248485,1.579929453,
,,1316,,15.05308144,1.60790783,
,,1317,,15.05924536,1.617483643,
,,1318,,15.09723654,1.653175684,
,,1319,,15.13939927,1.653754637,
,,1320,,15.22862778,1.659815324,
,,1321,,15.28676434,1.664705304,
,,1322,,15.79182301,1.66753052,
,,1323,,15.91532307,1.671525551,
,,1324,,16.00566341,1.675049618,
,,1325,,16.20567206,1.676775707,
,,1326,,16.65781137,1.67903081,
,,1327,,16.69611087,1.681416545,
,,1328,,16.84260326,1.6821918,
,,1329,,16.92177811,1.687157811,
,,1330,,17.30248934,1.691608763,
,,1331,,17.32229828,1.692204638,
,,1332,,17.41051506,1.694107114,
,,1333,,17.79593616,1.703191126,
,,1334,,17.87639333,1.712072598,
,,1335,,18.12493563,1.739984906,
,,1336,,18.17418086,1.741276558,
,,1337,,18.58430614,1.74636822,
,,1338,,18.9274687,1.74795998,
,,1339,,18.93078766,1.752302089,
,,1340,,19.00917441,1.755822862,
,,1341,,19.32703853,1.757278721,
,,1342,,19.39904093,1.770989002,
,,1343,,20.48860847,1.772797427,
,,1344,,20.50024219,1.774301716,
,,1345,,20.67633054,1.781918384,
,,1346,,20.84032955,1.78249747,
,,1347,,20.84441767,1.788893064,
,,1348,,21.62993141,1.789447251,
,,1349,,22.6101149,1.790458408,
,,1350,,22.8005226,1.793511414,
,,1351,,22.8271961,1.797475567,
,,1352,,23.14143727,1.799083657,
,,1353,,23.23583677,1.799417308,
,,1354,,23.40458897,1.799766596,
,,1355,,23.45119941,1.800478027,
,,1356,,23.4902723,1.811400476,
,,1357,,23.6005071,1.813965396,
,,1358,,23.83456382,1.817376169,
,,1359,,23.90027519,1.817995678,
,,1360,,24.06845464,1.82018371,
,,1361,,24.36280396,1.821149531,
,,1362,,24.42141381,1.821709487,
,,1363,,24.62346385,1.824296728,
,,1364,,25.20114645,1.826879113,
,,1365,,25.24326966,1.829023043,
,,1366,,25.25912132,1.838009283,
,,1367,,25.35760532,1.843494405,
,,1368,,25.61832299,1.844780573,
,,1369,,25.82027243,1.847492072,
,,1370,,25.85299571,1.849416,
,,1371,,25.8848864,1.852939205,
,,1372,,25.93959935,1.856223319,
,,1373,,25.9768163,1.858700317,
,,1374,,26.14612697,1.859579966,
,,1375,,26.44093846,1.86021566,
,,1376,,26.47358702,1.860551839,
,,1377,,26.5312217,1.863703662,
,,1378,,26.72859486,1.885065359,
,,1379,,26.74904416,1.893679908,
,,1380,,26.77540298,1.900575265,
,,1381,,26.8337263,1.906951701,
,,1382,,26.87095703,1.912395839,
,,1383,,27.00145327,1.912804928,
,,1384,,27.01443306,1.919335229,
,,1385,,27.05854998,1.922900526,
,,1386,,27.09409427,1.924949927,
,,1387,,27.64732396,1.935694391,
,,1388,,27.87734776,1.937880146,
,,1389,,28.26134721,1.943922905,
,,1390,,28.48424786,1.944413143,
,,1391,,28.68248427,1.950066814,
,,1392,,28.69263089,1.951641737,
,,1393,,28.77064649,1.957664175,
,,1394,,28.81192519,1.960296921,
,,1395,,29.44877401,1.960383794,
,,1396,,29.50037214,1.972964042,
,,1397,,29.54692859,1.976860232,
,,1398,,29.64878454,1.977894541,
,,1399,,29.88865401,1.985663126,
,,1400,,29.90512096,1.988522164,
,,1401,,30.07152383,1.993855501,
,,1402,,30.25007009,1.995628909,
,,1403,,30.28606238,1.997544649,
,,1404,,30.40053174,2.000814587,
,,1405,,30.62550505,2.001872842,
,,1406,,30.79181745,2.005747061,
,,1407,,30.82338676,2.010753187,
,,1408,,30.95274334,2.014264364,
,,1409,,30.99848837,2.014352409,
,,1410,,31.24933334,2.020482871,
,,1411,,31.38264948,2.021789645,
,,1412,,31.70060377,2.025167402,
,,1413,,31.7059819,2.031598232,
,,1414,,31.83911597,2.040025959,
,,1415,,31.95454064,2.042404651,
,,1416,,32.22644528,2.042781293,
,,1417,,32.46326284,2.047408236,
,,1418,,32.49472136,2.05310056,
,,1419,,33.16515646,2.064684989,
,,1420,,33.17120804,2.067381656,
,,1421,,33.92162402,2.068880141,
,,1422,,34.49633771,2.070649479,
,,1423,,35.07046266,2.070964189,
,,1424,,35.22479772,2.07419779,
,,1425,,35.61161183,2.082279676,
,,1426,,36.5178235,2.089219461,
,,1427,,36.95885445,2.091258952,
,,1428,,37.06489154,2.107443058,
,,1429,,38.36772223,2.110706211,
,,1430,,38.88464896,2.115873565,
,,1431,,39.53614485,2.124855078,
,,1432,,39.99762982,2.128177807,
,,1433,,41.33595486,2.131707131,
,,1434,,41.79554552,2.132973603,
,,1435,,42.10993874,2.133513072,
,,1436,,44.99746072,2.139910557,
,,1437,,45.26558853,2.142351637,
,,1438,,45.31055229,2.144581544,
,,1439,,45.34776193,2.151003102,
,,1440,,45.5965979,2.169508909,
,,1441,,46.72110452,2.170576228,
,,1442,,47.60252043,2.176185952,
,,1443,,49.52810602,2.177323785,
,,1444,,50.52996535,2.177621245,
,,1445,,51.42206195,2.177633608,
,,1446,,51.57086105,2.190121891,
,,1447,,52.6330695,2.191118559,
,,1448,,59.2578013,2.191770153,
,,1449,,59.78712413,2.195332585,
,,1450,,64.1672211,2.201074646,
,,1451,,66.01727491,2.218682248,
,,1452,,66.48481487,2.219854545,
,,1453,,66.90873329,2.243848928,
,,1454,,67.59074135,2.264615327,
,,1455,,68.0790272,2.286201189,
,,1456,,71.06730623,2.288422037,
,,1457,,73.69010567,2.298567459,
,,1458,,74.0812197,2.303482677,
,,1459,,74.83609167,2.310441141,
,,1460,,75.13208711,2.312457033,
,,1461,,75.70036457,2.324158634,
,,1462,,76.99619042,2.326512604,
,,1463,,79.99663687,2.326672894,
,,1464,,80.29260853,2.330616281,
,,1465,,84.41990953,2.332197034,
,,1466,,93.2237838,2.361784535,
,,1467,,95.15987162,2.407298804,
,,1468,,95.25139633,2.410286736,
,,1469,,98.07014184,2.42107371,
,,1470,,100.6317006,2.421194847,
,,1471,,104.5013114,2.43362381,
,,1472,,113.3068144,2.444849062,
,,1473,,115.3545241,2.44534918,
,,1474,,123.601407,2.451129069,
,,1475,,130.7890952,2.456839925,
,,1476,,133.6717508,2.475819457,
,,1477,,158.0511483,2.483281393,
,,1478,,158.6989326,2.502611767,
,,1479,,269.3984455,2.514866837,
,,1480,,270.0643232,2.550424518,
,,1481,,283.4279218,2.588597084,
,,1482,,293.96066,2.591986575,
,,1483,,307.2709719,2.595942702,
,,1484,,353.6758583,2.6077776,
,,1485,,394.1183286,2.627330446,
,,1486,,459.0914613,2.675245103,
,,1487,,576.8479304,2.724132619,
,,1488,,851.6532801,2.7927784,
,,1489,,896.4722596,2.79593586,
,,1490,,1162.606917,2.814625264,
,,1491,,1269.126203,2.857588761,
,,1492,,1428.847102,2.865441322,
,,1493,,1696.700378,2.872751384,
,,1494,,1764.751263,2.881268291,
,,1495,,2204.622617,2.954381255,
,,1496,,2861.433176,2.978231036,
,,1497,,5502.392896,2.991579999,
,,1498,,30138.16338,3.69643882,
,,1499,,37867.08034,3.789817659,
,,1500,,52762.93391,4.97037837,

